Modelling and Validation of Power Electronics Converter Systems using Coloured Petri Nets

We apply Coloured Petri Nets (CPNs) and the CPN Tools to develop a formal model of an embedded system consisting of a power converter and an associated controller. Matlab/Simulink is the de-facto tool for embedded control and system design, but it relies on informal semantics and has limited support for transparent and integrated specification and validation of both the power converter electronics, controller (hardware), and the control logic (software). The contribution of this paper is to develop a timed hierarchical CPN model that mitigates the shortcomings of Simulink by relying on a Petri net formalisation. We demonstrate the application of our approach by developing a fully integrated model of a buck power converter with controller in CPN Tools. Furthermore, we perform time-domain simulation to verify the capability of the controller to serve the control objectives. To validate the developed CPN model, we compare the simulation results obtained in an open-loop configuration with a corresponding implementation in Simulink. The experimental results show correspondence between the CPN model and the Simulink model. As our CPN model reflects the fully integrated system, we are able to compare CPN simulation results to measurements obtained with a corresponding implementation in real hardware/software and compare closed-loop with open-loop configuration. The results show alignment for the steady state while further refinement of the control algorithm and validation is required.

==> plots/dat/logg-matlab-openloop.dat <==
time il vo
0 0.000119996400107997 0.00035998920032399
2e-06 0.0121194753029078 0.000423879993268345
4e-06 0.024118741139394 0.000551554215036065
6e-06 0.0401174074037562 0.000806687819828846
8e-06 0.0561154354207681 0.00118895832959438
1e-05 0.0721126559137652 0.00169802138864153
1.2e-05 0.088108900067767 0.00233353220777244
1.4e-05 0.104103999530046 0.00309514556912782
1.6e-05 0.120097786410687 0.00398251583102389
1.8e-05 0.13609009328315 0.00499529693278083
2e-05 0.152080753184809 0.0061331423995429
2.2e-05 0.168069599617504 0.00739570534708997
2.4e-05 0.184056466548074 0.00878263848664065
2.6e-05 0.200041188408884 0.0102935941296468
2.8e-05 0.216023600098354 0.0119282241925794
3e-05 0.232003536981474 0.0136861802017063
3.2e-05 0.247980834890312 0.0155671132978607
3.4e-05 0.263955330124525 0.0175706742412013
3.6e-05 0.279926859451849 0.0196965134159639
3.8e-05 0.295895260108599 0.0219442808352042
4e-05 0.311860369800148 0.0243136261455315
4.2e-05 0.327822026701409 0.0268041986318346
4.4e-05 0.34378006945731 0.0294156472219977
4.6e-05 0.359734337183255 0.0321476204916084
4.8e-05 0.37568466946559 0.0349997666686568
5e-05 0.391630906362054 0.0379717336382249
5.2e-05 0.407572888402228 0.0410631689471681
5.4e-05 0.423510456587973 0.0442737198087877
5.6e-05 0.439443452393874 0.0476030331074934
5.8e-05 0.455371717767657 0.0510507554034582
6e-05 0.471295095130623 0.0546165329372637
6.2e-05 0.487213427378059 0.058300011634536
6.4e-05 0.503126557879649 0.0621008371105734
6.6e-05 0.519034330479879 0.0660186546749641
6.8e-05 0.534936589498436 0.0700531093361958
7e-05 0.550833179730597 0.0742038458062554
7.2e-05 0.566723946447621 0.0784705085052196
7.4e-05 0.582608735397122 0.0828527415658372
7.6e-05 0.598487392803446 0.0873501888381009
7.8e-05 0.614359765368039 0.0919624938938109
8e-05 0.630225700269808 0.096689300031129
8.2e-05 0.646085045165476 0.101530250279123
8.4e-05 0.661937648189931 0.106484987402303
8.6e-05 0.677783357956571 0.111553153905146
8.8e-05 0.69362202355764 0.116734392036613
9e-05 0.70945349456456 0.122028343794661
9.2e-05 0.725277621028255 0.127434650930731
9.4e-05 0.741094253479471 0.132952954954249
9.6e-05 0.756903242929092 0.138582897137095
9.8e-05 0.772704440868442 0.144324118518078
0.0001 0.78849769926959 0.150176259907396
0.000102 0.792278114630143 0.156102604233384
0.000104 0.79605257683924 0.162047709089399
0.000106 0.795818167171973 0.167975161571229
0.000108 0.795575866345735 0.173884924257528
0.00011 0.795325697967984 0.179776981307362
0.000112 0.795067685667119 0.185651317110678
0.000114 0.794801853092164 0.19150791628785
0.000116 0.794528223912464 0.197346763689232
0.000118 0.79424682181738 0.203167844394705
0.00012 0.793957670515983 0.208971143713228
0.000122 0.793660793736745 0.214756647182377
0.000124 0.793356215227242 0.220524340567899
0.000126 0.793043958753841 0.226274209863248
0.000128 0.792724048101404 0.232006241289132
0.00013 0.792396507072982 0.237720421293053
0.000132 0.792061359489513 0.243416736548846
0.000134 0.791718629189519 0.249095173956222
0.000136 0.791368340028812 0.254755720640299
0.000138 0.791010515880183 0.260398363951146
0.00014 0.790645180633112 0.266023091463313
0.000142 0.790272358193463 0.271629890975367
0.000144 0.789892072483188 0.277218750509426
0.000146 0.789504347440031 0.282789658310692
0.000148 0.789109207017226 0.288342602846977
0.00015 0.788706675183203 0.293877572808238
0.000152 0.788296775921296 0.299394557106102
0.000154 0.787879533229439 0.304893544873399
0.000156 0.787454971119881 0.310374525463679
0.000158 0.787023113618884 0.315837488450748
0.00016 0.786583984766435 0.321282423628183
0.000162 0.786137608615951 0.326709321008863
0.000164 0.785684009233986 0.332118170824484
0.000166 0.785223210699943 0.337508963525087
0.000168 0.784755237105778 0.342881689778571
0.00017 0.784280112555715 0.348236340470218
0.000172 0.783797861165953 0.353572906702207
0.000174 0.78330850706438 0.358891379793134
0.000176 0.782812074390282 0.364191751277525
0.000178 0.782308587294055 0.369474012905351
0.00018 0.781798069936921 0.374738156641545
0.000182 0.781280546490641 0.379984174665512
0.000184 0.780756041137228 0.385212059370641
0.000186 0.780224578068662 0.390421803363818
0.000188 0.779686181486606 0.395613399464934
0.00019 0.779140875602123 0.400786840706393
0.000192 0.778588684635393 0.405942120332624
0.000194 0.778029632815429 0.411079231799583
0.000196 0.777463744379797 0.416198168774265
0.000198 0.776891043574336 0.421298925134203
0.0002 0.776311554652872 0.426381494966977
0.000202 0.787726475391612 0.431505231925745
0.000204 0.799136139710385 0.436679120691287
0.000206 0.814539620925934 0.441962301837132
0.000208 0.829935779925845 0.447354447774395
0.00021 0.845324471755171 0.45285520923844
0.000212 0.860705551926728 0.458464236738537
0.000214 0.876078876421391 0.4641811805622
0.000216 0.891444301688383 0.470005690779521
0.000218 0.906801684645549 0.475937417247492
0.00022 0.92215088267964 0.481976009614315
0.000222 0.937491753646573 0.488121117323708
0.000224 0.952824155871702 0.494372389619195
0.000226 0.968147948150072 0.500729475548397
0.000228 0.98346298974667 0.507192023967301
0.00023 0.998769140396676 0.51375968354453
0.000232 1.0140662603057 0.520432102765597
0.000234 1.02935421015002 0.527208929937155
0.000236 1.0446328510768 0.534089813191229
0.000238 1.05990204470434 0.541074400489451
0.00024 1.07516165312226 0.548162339627273
0.000242 1.09041153889173 0.55535327823818
0.000244 1.10565156504571 0.562646863797886
0.000246 1.12088159508907 0.570042743628528
0.000248 1.13610149299885 0.577540564902843
0.00025 1.15131112322446 0.585139974648339
0.000252 1.16651035068781 0.59284061975146
0.000254 1.18169904078351 0.600642146961732
0.000256 1.19687705937908 0.608544202895911
0.000258 1.21204427281507 0.616546434042108
0.00026 1.22720054790525 0.624648486763919
0.000262 1.24234575193674 0.632850007304534
0.000264 1.2574797526702 0.64115064179084
0.000266 1.27260241833995 0.649550036237514
0.000268 1.28771361765412 0.65804783655111
0.00027 1.30281321979476 0.66664368853413
0.000272 1.31790109441802 0.675337237889088
0.000274 1.33297711165423 0.684128130222566
0.000276 1.34804114210804 0.693016011049258
0.000278 1.36309305685851 0.702000525796002
0.00028 1.37813272745926 0.711081319805808
0.000282 1.39316002593855 0.720258038341874
0.000284 1.40817482479934 0.729530326591586
0.000286 1.42317699701946 0.738897829670516
0.000288 1.43816641605164 0.74836019262641
0.00029 1.4531429558236 0.757917060443156
0.000292 1.46810649073813 0.767568078044757
0.000294 1.48305689567318 0.777312890299282
0.000296 1.4979940459819 0.78715114202281
0.000298 1.5129178174927 0.797082477983372
0.0003 1.52782808650933 0.807106542904867
0.000302 1.53072524120906 0.817182113532131
0.000304 1.53361230500083 0.827262844087928
0.000306 1.53248721398902 0.837307814618944
0.000308 1.53134875505424 0.847316992086176
0.00031 1.5301969759459 0.857290365200461
0.000312 1.52903192442811 0.867227923084243
0.000314 1.52785364827916 0.877129655270599
0.000316 1.52666219529096 0.886995551702248
0.000318 1.52545761326847 0.896825602730575
0.00032 1.5242399500292 0.906619799114638
0.000322 1.52300925340264 0.916378132020185
0.000324 1.52176557122974 0.926100593018662
0.000326 1.52050895136232 0.935787174086223
0.000328 1.5192394416626 0.945437867602737
0.00033 1.51795709000262 0.955052666350792
0.000332 1.51666194426369 0.964631563514703
0.000334 1.5153540523359 0.974174552679508
0.000336 1.51403346211755 0.983681627829976
0.000338 1.51270022151465 0.993152783349598
0.00034 1.51135437844034 1.00258801401959
0.000342 1.50999598081441 1.01198731501789
0.000344 1.50862507656275 1.02135068191815
0.000346 1.50724171361682 1.03067811068873
0.000348 1.50584593991314 1.03996959769167
0.00035 1.50443780339273 1.04922513968173
0.000352 1.50301735200064 1.05844473380532
0.000354 1.50158463368538 1.06762837759953
0.000356 1.50013969639844 1.07677606899107
0.000358 1.49868258809373 1.08588780629533
0.00036 1.4972133567271 1.09496358821526
0.000362 1.49573205025579 1.10400341384045
0.000364 1.49423871663796 1.11300728264604
0.000366 1.49273340383212 1.12197519449174
0.000368 1.49121615979668 1.13090714962077
0.00037 1.48968703248936 1.13980314865888
0.000372 1.48814606986679 1.14866319261327
0.000374 1.48659331988387 1.15748728287163
0.000376 1.48502883049339 1.16627542120104
0.000378 1.48345264964545 1.17502760974699
0.00038 1.48186482528695 1.18374385103235
0.000382 1.48026540536114 1.19242414795629
0.000384 1.47865443780708 1.2010685037933
0.000386 1.47703197055915 1.20967692219211
0.000388 1.47539805154656 1.21824940717471
0.00039 1.47375272869284 1.22678596313526
0.000392 1.47209604991534 1.23528659483906
0.000394 1.47042806312476 1.24375130742154
0.000396 1.46874881622464 1.25218010638719
0.000398 1.46705835711087 1.26057299760854
0.0004 1.46535673367119 1.26892998732509
0.000402 1.47563789387303 1.27730598598232
0.000404 1.48591056708812 1.28571883909214
0.000406 1.50017069849591 1.29422324138052
0.000408 1.51441923981976 1.30281887830753
0.00041 1.52865606979286 1.31150541382315
0.000412 1.54288106759813 1.32028251180521
0.000414 1.5570941128683 1.32914983606326
0.000416 1.57129508568601 1.33810705034227
0.000418 1.58548386658387 1.34715381832646
0.00042 1.59966033654455 1.35628980364302
0.000422 1.61382437700081 1.36551466986586
0.000424 1.62797586983563 1.37482808051937
0.000426 1.64211469738218 1.38422969908211
0.000428 1.65624074242395 1.39371918899057
0.00043 1.67035388819476 1.40329621364287
0.000432 1.6844540183788 1.41296043640245
0.000434 1.69854101711071 1.42271152060174
0.000436 1.71261476897553 1.43254912954589
0.000438 1.72667515900881 1.44247292651641
0.00044 1.7407220726966 1.45248257477485
0.000442 1.75475539597546 1.46257773756642
0.000444 1.7687750152325 1.47275807812367
0.000446 1.78278081730533 1.4830232596701
0.000448 1.79677268948216 1.4933729454238
0.00045 1.81075051950171 1.50380679860104
0.000452 1.82471419555324 1.5143244824199
0.000454 1.83866360627653 1.52492566010386
0.000456 1.85259864076191 1.53560999488537
0.000458 1.86651918855014 1.54637715000943
0.00046 1.8804251396325 1.55722678873717
0.000462 1.89431638445069 1.56815857434939
0.000464 1.90819281389678 1.57917217015012
0.000466 1.92205431931325 1.59026723947014
0.000468 1.93590079249286 1.60144344567051
0.00047 1.94973212567867 1.61270045214611
0.000472 1.96354821156393 1.62403792232912
0.000474 1.97734894329206 1.63545551969252
0.000476 1.99113421445657 1.64695290775359
0.000478 2.00490391910101 1.65852975007739
0.00048 2.01865795171886 1.67018571028019
0.000482 2.03239620725351 1.681920452033
0.000484 2.04611858109812 1.69373363906495
0.000486 2.05982496909558 1.70562493516675
0.000488 2.0735152675384 1.71759400419415
0.00049 2.08718937316861 1.72964051007129
0.000492 2.10084718317766 1.74176411679419
0.000494 2.11448859520634 1.7539644884341
0.000496 2.12811350734465 1.76624128914087
0.000498 2.14172181813168 1.7785941831464
0.0005 2.15531342655552 1.79102283476793
0.000502 2.1568935902424 1.8034818375353
0.000504 2.15846129076227 1.81593333628889
0.000506 2.15601557089851 1.82833222298983
0.000508 2.15355335754128 1.84067848442704
0.00051 2.15107472087378 1.85297212925578
0.000512 2.1485797310672 1.86521316666898
0.000514 2.14606845828003 1.87740160639562
0.000516 2.14354097265735 1.88953745869924
0.000518 2.14099734433009 1.90162073437642
0.00052 2.13843764341435 1.91365144475522
0.000522 2.13586194001066 1.92562960169366
0.000524 2.13327030420332 1.93755521757815
0.000526 2.13066280605965 1.949428305322
0.000528 2.12803951562932 1.96124887836384
0.00053 2.12540050294362 1.97301695066609
0.000532 2.12274583801481 1.98473253671342
0.000534 2.12007559083538 1.99639565151119
0.000536 2.11738983137737 2.00800631058391
0.000538 2.1146886295917 2.01956452997371
0.00054 2.11197205540743 2.03107032623876
0.000542 2.10924017873115 2.04252371645172
0.000544 2.10649306944623 2.05392471819823
0.000546 2.10373079741213 2.0652733495753
0.000548 2.10095343246381 2.07656962918978
0.00055 2.09816104441093 2.08781357615682
0.000552 2.09535370303726 2.09900521009827
0.000554 2.09253147809999 2.11014455114117
0.000556 2.08969443932901 2.12123161991614
0.000558 2.0868426564263 2.13226643755586
0.00056 2.08397619906523 2.1432490256935
0.000562 2.08109513688991 2.15417940646111
0.000564 2.07819953951449 2.16505760248813
0.000566 2.07528947652256 2.17588363689976
0.000568 2.07236501746643 2.18665753331542
0.00057 2.06942623186649 2.1973793158472
0.000572 2.06647318921058 2.20804900909825
0.000574 2.06350595895331 2.21866663816123
0.000576 2.06052461051542 2.22923222861673
0.000578 2.05752921328311 2.23974580653172
0.00058 2.05451983660742 2.25020739845797
0.000582 2.05149654980357 2.26061703143042
0.000584 2.04845942215033 2.27097473296571
0.000586 2.04540852288935 2.2812805310605
0.000588 2.04234392122456 2.29153445418995
0.00059 2.03926568632149 2.30173653130614
0.000592 2.03617388730668 2.31188679183646
0.000594 2.03306859326702 2.32198526568207
0.000596 2.02994987324911 2.33203198321627
0.000598 2.02681779625867 2.34202697528296
0.0006 2.02367243125987 2.35197027319507
0.000602 2.03250221509724 2.36191285033822
0.000604 2.04132196908598 2.37188045505797
0.000606 2.0541254632443 2.38192383906181
0.000608 2.06691534527445 2.39204271355906
0.00061 2.07969151491142 2.40223676835725
0.000612 2.09245387230507 2.41250569329059
0.000614 2.10520231802014 2.42284917822321
0.000616 2.11793675303618 2.43326691305241
0.000618 2.1306570787475 2.44375858771186
0.00062 2.14336319696313 2.45432389217486
0.000622 2.15605500990675 2.4649625164575
0.000624 2.16873242021659 2.47567415062189
0.000626 2.18139533094543 2.48645848477934
0.000628 2.19404364556046 2.49731520909354
0.00063 2.20667726794327 2.50824401378372
0.000632 2.21929610238969 2.51924458912784
0.000634 2.23190005360977 2.53031662546572
0.000636 2.24448902672765 2.54145981320218
0.000638 2.25706292728149 2.55267384281021
0.00064 2.26962166122337 2.56395840483404
0.000642 2.28216513491916 2.57531318989231
0.000644 2.29469325514844 2.58673788868115
0.000646 2.30720592910438 2.59823219197729
0.000648 2.31970306439364 2.60979579064113
0.00065 2.33218456903623 2.62142837561984
0.000652 2.34465035146537 2.63312963795042
0.000654 2.35710032052743 2.64489926876278
0.000656 2.36953438548172 2.65673695928276
0.000658 2.38195245600041 2.6686424008352
0.00066 2.39435444216836 2.68061528484697
0.000662 2.406740254483 2.69265530284999
0.000664 2.41910980385415 2.70476214648423
0.000666 2.4314630016039 2.71693550750075
0.000668 2.44379975946644 2.72917507776468
0.00067 2.45611998958791 2.74148054925821
0.000672 2.46842360452621 2.75385161408354
0.000674 2.48071051725088 2.76628796446592
0.000676 2.49298064114286 2.77878929275654
0.000678 2.5052338899944 2.7913552914355
0.00068 2.51747017800881 2.80398565311479
0.000682 2.52968941980029 2.81668007054115
0.000684 2.54189153039379 2.82943823659908
0.000686 2.55407642522475 2.84225984431367
0.000688 2.56624402013896 2.85514458685358
0.00069 2.57839423139233 2.86809215753386
0.000692 2.5905269756507 2.8811022498189
0.000694 2.60264216998963 2.89417455732527
0.000696 2.61473973189421 2.90730877382461
0.000698 2.62681957925879 2.92050459324646
0.0007 2.63888163038682 2.93376170968115
0.000702 2.63893523665221 2.94703116939734
0.000704 2.63897557920148 2.96028235496122
0.000706 2.63500289740379 2.97346660358957
0.000708 2.6310126865301 2.98658393187802
0.00071 2.62700503580513 2.99963437835372
0.000712 2.62298003440175 3.01261798215386
0.000714 2.61893777144009 3.02553478302366
0.000716 2.6148783359868 3.03838482131425
0.000718 2.61080181705417 3.05116813798069
0.00072 2.60670830359939 3.06388477457988
0.000722 2.6025978845237 3.07653477326858
0.000724 2.59847064867163 3.08911817680126
0.000726 2.59432668483019 3.10163502852817
0.000728 2.59016608172807 3.11408537239317
0.00073 2.58598892803485 3.12646925293179
0.000732 2.58179531236022 3.1387867152691
0.000734 2.57758532325321 3.1510378051177
0.000736 2.57335904920137 3.16322256877566
0.000738 2.56911657863002 3.17534105312445
0.00074 2.56485799990147 3.18739330562691
0.000742 2.56058340131424 3.19937937432517
0.000744 2.55629287110228 3.21129930783861
0.000746 2.55198649743424 3.22315315536182
0.000748 2.54766436841265 3.23494096666251
0.00075 2.5433265720732 3.24666279207946
0.000752 2.53897319638395 3.25831868252049
0.000754 2.53460432924462 3.26990868946036
0.000756 2.53022005848576 3.28143286493875
0.000758 2.52582047186808 3.29289126155817
0.00076 2.52140565708164 3.30428393248191
0.000762 2.51697570174513 3.315610931432
0.000764 2.51253069340512 3.32687231268711
0.000766 2.50807071953533 3.33806813108051
0.000768 2.50359586753589 3.34919844199803
0.00077 2.49910622473258 3.36026330137593
0.000772 2.49460187837613 3.37126276569893
0.000774 2.49008291564148 3.38219689199807
0.000776 2.48554942362702 3.39306573784868
0.000778 2.48100148935394 3.40386936136832
0.00078 2.47643919976543 3.41460782121468
0.000782 2.471862641726 3.42528117658358
0.000784 2.46727190202078 3.43588948720685
0.000786 2.46266706735477 3.44643281335027
0.000788 2.45804822435213 3.45691121581155
0.00079 2.45341545955553 3.46732475591821
0.000792 2.44876885942535 3.47767349552554
0.000794 2.44410851033908 3.48795749701454
0.000796 2.43943449859054 3.49817682328985
0.000798 2.43474691038923 3.50833153777768
0.0008 2.4300458318596 3.51842170442374
0.000802 2.43731603162206 3.52849511282985
0.000804 2.44457609376446 3.53858394651243
0.000806 2.45581854466337 3.54873576545019
0.000808 2.46704726817619 3.55895031392905
0.00081 2.47826218103182 3.56922731488746
0.000812 2.48946320032965 3.57956649133795
0.000814 2.50065024353942 3.58996756636982
0.000816 2.51182322850115 3.60043026315195
0.000818 2.52298207342498 3.61095430493555
0.00082 2.53412669689109 3.62153941505683
0.000822 2.54525701784959 3.6321853169398
0.000824 2.55637295562035 3.64289173409896
0.000826 2.56747442989291 3.65365839014203
0.000828 2.57856136072634 3.66448500877263
0.00083 2.58963366854909 3.67537131379298
0.000832 2.60069127415887 3.68631702910661
0.000834 2.61173409872252 3.69732187872104
0.000836 2.62276206377582 3.70838558675041
0.000838 2.63377509122338 3.71950787741818
0.00084 2.64477310333849 3.7306884750598
0.000842 2.65575602276294 3.74192710412529
0.000844 2.66672377250685 3.75322348918197
0.000846 2.67767627594857 3.76457735491699
0.000848 2.68861345683443 3.77598842614005
0.00085 2.69953523927864 3.78745642778594
0.000852 2.71044154776307 3.79898108491718
0.000854 2.7213323071371 3.81056212272659
0.000856 2.73220744261743 3.82219926653992
0.000858 2.7430668797879 3.8338922418184
0.00086 2.75391054459929 3.84564077416132
0.000862 2.76473836336914 3.85744458930857
0.000864 2.77555026278157 3.86930341314324
0.000866 2.78634616988704 3.88121697169413
0.000868 2.7971260121022 3.89318499113832
0.00087 2.80788971720965 3.90520719780365
0.000872 2.81863721335775 3.91728331817129
0.000874 2.82936842906041 3.92941307887823
0.000876 2.84008329319685 3.9415962067198
0.000878 2.85078173501141 3.95383242865214
0.00088 2.86146368411333 3.96612147179472
0.000882 2.87212907047651 3.97846306343278
0.000884 2.88277782443928 3.99085693101984
0.000886 2.8934098767042 4.00330280218015
0.000888 2.90402515833777 4.01580040471113
0.00089 2.91462360077026 4.02834946658584
0.000892 2.92520513579542 4.04094971595539
0.000894 2.93576969557025 4.05360088115138
0.000896 2.94631721261477 4.06630269068833
0.000898 2.95684761981172 4.0790548732661
0.0009 2.96736085040638 4.09185715777226
0.000902 2.96586937537663 4.10465785961308
0.000904 2.96436511340732 4.11743196752848
0.000906 2.9588494580602 4.13012807908553
0.000908 2.95331693389318 4.14274624555382
0.00091 2.94776764480666 4.15528654015434
0.000912 2.94220169460283 4.16774903674278
0.000914 2.93661918698488 4.18013380980707
0.000916 2.93102022555609 4.19244093446487
0.000918 2.92540491381905 4.20467048646113
0.00092 2.91977335517479 4.21682254216561
0.000922 2.91412565292196 4.22889717857034
0.000924 2.90846191025602 4.24089447328725
0.000926 2.90278223026837 4.25281450454557
0.000928 2.89708671594558 4.26465735118944
0.00093 2.89137547016855 4.27642309267541
0.000932 2.88564859571168 4.28811180906994
0.000934 2.87990619524207 4.29972358104693
0.000936 2.87414837131874 4.31125848988526
0.000938 2.86837522639178 4.3227166174663
0.00094 2.86258686280156 4.33409804627143
0.000942 2.85678338277797 4.34540285937954
0.000944 2.85096488843956 4.35663114046462
0.000946 2.84513148179281 4.3677829737932
0.000948 2.8392832647313 4.37885844422195
0.00095 2.83342033903496 4.38985763719512
0.000952 2.82754280636924 4.40078063874215
0.000954 2.82165076828438 4.41162753547514
0.000956 2.81574432621461 4.42239841458639
0.000958 2.80982358147738 4.43309336384592
0.00096 2.80388863527261 4.44371247159899
0.000962 2.79793958868189 4.45425582676365
0.000964 2.79197654266774 4.46472351882826
0.000966 2.78599959807286 4.47511563784899
0.000968 2.78000885561936 4.48543227444736
0.00097 2.77400441590801 4.4956735198078
0.000972 2.7679863794175 4.50583946567512
0.000974 2.76195484650366 4.51593020435211
0.000976 2.75590991739879 4.52594582869698
0.000978 2.74985169221084 4.535886432121
0.00098 2.74378027092273 4.54575210858592
0.000982 2.73769575339159 4.55554295260159
0.000984 2.73159823934804 4.56525905922345
0.000986 2.72548782839548 4.57490052405006
0.000988 2.71936462000934 4.58446744322065
0.00099 2.71322871353636 4.59395991341266
0.000992 2.70708020819392 4.60337803183924
0.000994 2.70091920306925 4.61272189624685
0.000996 2.69474579711881 4.62199160491272
0.000998 2.68856008916752 4.63118725664246
0.001 2.68236217790807 4.64030895076754
0.001002 2.68813491512669 4.6494021655189
0.001004 2.693898515333 4.65850379823962
0.001006 2.70364508978907 4.66765908881071
0.001008 2.71337929169406 4.67686781712873
0.00101 2.72310105012402 4.68612974175083
0.001012 2.73281029447786 4.69544462131182
0.001014 2.74250695447717 4.70481221452653
0.001016 2.75219096016613 4.71423228019215
0.001018 2.76186224191141 4.72370457719062
0.00102 2.77152073040203 4.73322886449097
0.001022 2.78116635664927 4.74280490115165
0.001024 2.79079905198648 4.7524324463229
0.001026 2.80041874806903 4.76211125924903
0.001028 2.81002537687413 4.77184109927078
0.00103 2.81961887070071 4.78162172582762
0.001032 2.82919916216927 4.79145289846005
0.001034 2.83876618422176 4.80133437681192
0.001036 2.84831987012143 4.81126592063271
0.001038 2.85786015345268 4.82124728977979
0.00104 2.86738696812089 4.83127824422075
0.001042 2.87690024835231 4.84135854403564
0.001044 2.88639992869387 4.85148794941922
0.001046 2.89588594401305 4.86166622068325
0.001048 2.90535822949767 4.87189311825871
0.00105 2.91481672065578 4.88216840269805
0.001052 2.92426135331547 4.89249183467744
0.001054 2.93369206362468 4.90286317499897
0.001056 2.94310878805106 4.91328218459289
0.001058 2.95251146338178 4.92374862451981
0.00106 2.96190002672333 4.93426225597291
0.001062 2.97127441550138 4.94482284028014
0.001064 2.98063456746054 4.95543013890641
0.001066 2.98998042066423 4.96608391345576
0.001068 2.99931191349444 4.97678392567356
0.00107 3.00862898465158 4.98752993744865
0.001072 3.01793157315424 4.99832171081553
0.001074 3.02721961833902 5.00915900795647
0.001076 3.0364930598603 5.02004159120373
0.001078 3.04575183769008 5.03096922304161
0.00108 3.05499589211772 5.04194166610864
0.001082 3.06422516374976 5.0529586831997
0.001084 3.07343959350969 5.06402003726812
0.001086 3.08263912263776 5.07512549142779
0.001088 3.09182369269072 5.08627480895526
0.00109 3.10099324554163 5.09746775329186
0.001092 3.11014772337963 5.10870408804577
0.001094 3.11928706870967 5.11998357699408
0.001096 3.12841122435237 5.13130598408489
0.001098 3.13752013344368 5.14267107343938
0.0011 3.14661373943472 5.15407860935384
0.001102 3.1437065974153 5.16547505500462
0.001104 3.14078807854009 5.1768392355693
0.001106 3.13386059085266 5.18811788741622
0.001108 3.1269181311709 5.19931109699177
0.00111 3.11996081336549 5.21041897267702
0.001112 3.11298875116201 5.2214416234736
0.001114 3.10600205814016 5.23237915900084
0.001116 3.09900084773289 5.24323168949301
0.001118 3.09198523322564 5.25399932579646
0.00112 3.08495532775549 5.26468217936683
0.001122 3.07791124431035 5.27528036226625
0.001124 3.07085309572818 5.2857939871605
0.001126 3.06378099469613 5.29622316731623
0.001128 3.05669505374982 5.30656801659813
0.00113 3.04959538527249 5.31682864946613
0.001132 3.0424821014942 5.32700518097261
0.001134 3.0353553144911 5.33709772675957
0.001136 3.02821513618459 5.34710640305586
0.001138 3.02106167834056 5.35703132667432
0.00114 3.01389505256862 5.36687261500904
0.001142 3.00671537032131 5.37663038603255
0.001144 2.99952274289335 5.38630475829297
0.001146 2.99231728142086 5.39589585091129
0.001148 2.98509909688061 5.4054037835785
0.00115 2.97786830008926 5.41482867655288
0.001152 2.97062500170259 5.4241706506571
0.001154 2.96336931221475 5.43342982727552
0.001156 2.95610134195757 5.44260632835138
0.001158 2.94882120109971 5.45170027638396
0.00116 2.94152899964604 5.46071179442586
0.001162 2.9342248474368 5.46964100608018
0.001164 2.92690885414695 5.47848803549774
0.001166 2.91958112928538 5.48725300737431
0.001168 2.91224178219422 5.4959360469478
0.00117 2.90489092204812 5.50453727999551
0.001172 2.89752865785352 5.51305683283135
0.001174 2.89015509844792 5.52149483230304
0.001176 2.88277035249923 5.52985140578937
0.001178 2.87537452850498 5.5381266811974
0.00118 2.8679677347917 5.54632078695971
0.001182 2.86055007951416 5.55443385203162
0.001184 2.85312167065471 5.5624660058884
0.001186 2.84568261602258 5.57041737852256
0.001188 2.83823302325318 5.57828810044104
0.00119 2.83077299980743 5.58607830266248
0.001192 2.82330265297107 5.59378811671443
0.001194 2.81582208985401 5.6014176746306
0.001196 2.80833141738962 5.60896710894813
0.001198 2.80083074233408 5.61643655270483
0.0012 2.79332017126571 5.62382613943637
0.001202 2.79778215772416 5.63117991852105
0.001204 2.80223676309794 5.63853774559912
0.001206 2.81067635623624 5.64594342318474
0.001208 2.81910593090022 5.65339676541516
0.00121 2.82752542380917 5.66089756506003
0.001212 2.83593477195952 5.66844561493645
0.001214 2.84433391262471 5.67604070791099
0.001216 2.8527227833552 5.68368263690183
0.001218 2.86110132197833 5.69137119488079
0.00122 2.86946946659826 5.69910617487543
0.001222 2.87782715559591 5.70688736997108
0.001224 2.88617432762888 5.71471457331294
0.001226 2.89451092163133 5.72258757810809
0.001228 2.90283687681392 5.73050617762756
0.00123 2.91115213266372 5.73847016520836
0.001232 2.91945662894409 5.74647933425551
0.001234 2.92775030569463 5.75453347824407
0.001236 2.93603310323104 5.76263239072115
0.001238 2.94430496214504 5.77077586530796
0.00124 2.95256582330427 5.77896369570174
0.001242 2.96081562785215 5.78719567567787
0.001244 2.96905431720783 5.79547159909175
0.001246 2.97728183306601 5.80379125988089
0.001248 2.98549811739689 5.81215445206681
0.00125 2.993703112446 5.82056096975709
0.001252 3.00189676073411 5.82901060714727
0.001254 3.0100790050571 5.83750315852288
0.001256 3.01824978848584 5.84603841826134
0.001258 3.02640905436606 5.85461618083396
0.00126 3.0345567463182 5.86323624080785
0.001262 3.04269280823733 5.87189839284787
0.001264 3.05081718429293 5.88060243171857
0.001266 3.05892981892885 5.88934815228612
0.001268 3.06703065686309 5.89813534952022
0.00127 3.07511964308771 5.906963818496
0.001272 3.08319672286865 5.91583335439597
0.001274 3.0912618417456 5.92474375251189
0.001276 3.09931494553184 5.93369480824666
0.001278 3.1073559803141 5.94268631711623
0.00128 3.11538489245239 5.95171807475148
0.001282 3.12340162857984 5.96078987690007
0.001284 3.13140613560257 5.96990151942837
0.001286 3.13939836069948 5.97905279832325
0.001288 3.14737825132211 5.98824350969398
0.00129 3.15534575519449 5.99747344977409
0.001292 3.16330082031294 6.0067424149232
0.001294 3.17124339494589 6.01605020162883
0.001296 3.17917342763375 6.0253966065083
0.001298 3.18709086718869 6.0347814263105
0.0013 3.19499566269446 6.04420445791774
0.001302 3.1909034671402 6.05361115688478
0.001304 3.18680188808587 6.06298247379992
0.001306 3.17869414684688 6.07226412913574
0.001308 3.17057410058121 6.08145624163109
0.00131 3.16244186860186 6.09055895191643
0.001312 3.15429757003382 6.09957240120015
0.001314 3.14614132381325 6.10849673126558
0.001316 3.13797324868671 6.11733208446793
0.001318 3.12979346321043 6.12607860373126
0.00132 3.12160208574955 6.13473643254539
0.001322 3.11339923447733 6.14330571496296
0.001324 3.10518502737444 6.15178659559628
0.001326 3.09695958222823 6.16017921961441
0.001328 3.08872301663192 6.16848373274005
0.00133 3.08047544798395 6.17670028124653
0.001332 3.07221699348719 6.18482901195481
0.001334 3.06394777014822 6.19287007223044
0.001336 3.05566789477664 6.20082360998052
0.001338 3.0473774839843 6.20868977365072
0.00134 3.03907665418462 6.21646871222223
0.001342 3.03076552159188 6.22416057520877
0.001344 3.02244420222049 6.23176551265353
0.001346 3.01411281188429 6.23928367512624
0.001348 3.00577146619587 6.2467152137201
0.00135 2.99742028056586 6.25406028004879
0.001352 2.98905937020223 6.26131902624347
0.001354 2.98068885010962 6.26849160494979
0.001356 2.97230883508864 6.27557816932489
0.001358 2.96391943973522 6.28257887303437
0.00136 2.95552077843988 6.28949387024936
0.001362 2.94711296538712 6.29632331564348
0.001364 2.93869611455471 6.30306736438986
0.001366 2.93027033971304 6.3097261721582
0.001368 2.92183575442447 6.31629989511173
0.00137 2.91339247204264 6.32278868990424
0.001372 2.90494060571186 6.32919271367715
0.001374 2.89648026836646 6.33551212405648
0.001376 2.88801157273009 6.34174707914993
0.001378 2.87953463131516 6.34789773754385
0.00138 2.87104955642213 6.35396425830034
0.001382 2.86255646013895 6.35994680095424
0.001384 2.85405545434036 6.36584552551021
0.001386 2.84554665068732 6.37166059243972
0.001388 2.83703016062637 6.37739216267815
0.00139 2.828506095389 6.38304039762181
0.001392 2.81997456599106 6.388605459125
0.001394 2.81143568323214 6.39408750949706
0.001396 2.80288955769498 6.39948671149944
0.001398 2.79433629974485 6.40480322834274
0.0014 2.78577601952895 6.4100372236838
0.001402 2.78919197162032 6.41523212628418
0.001404 2.79260271346095 6.42042913153727
0.001406 2.8000013624085 6.42567141378033
0.001408 2.80739289296444 6.43095881716057
0.00141 2.81477724518077 6.4362911644044
0.001412 2.82215435934661 6.44166827823233
0.001414 2.82952417598828 6.44708998136089
0.001416 2.83688663586928 6.4525560965045
0.001418 2.84424167999024 6.45806644637743
0.00142 2.851589249589 6.46362085369565
0.001422 2.85892928614052 6.46921914117874
0.001424 2.86626173135694 6.47486113155176
0.001426 2.87358652718751 6.48054664754714
0.001428 2.88090361581863 6.48627551190657
0.00143 2.88821293967379 6.49204754738282
0.001432 2.89551444141356 6.49786257674167
0.001434 2.90280806393559 6.50372042276373
0.001436 2.91009375037457 6.5096209082463
0.001438 2.91737144410219 6.51556385600521
0.00144 2.92464108872715 6.52154908887668
0.001442 2.93190262809508 6.52757642971918
0.001444 2.93915600628855 6.53364570141521
0.001446 2.94640116762699 6.53975672687316
0.001448 2.9536380566667 6.54590932902913
0.00145 2.96086661820076 6.55210333084877
0.001452 2.96808679725903 6.55833855532904
0.001454 2.97529853910807 6.56461482550007
0.001456 2.9825017892511 6.57093196442694
0.001458 2.98969649342797 6.57728979521148
0.00146 2.99688259761509 6.58368814099405
0.001462 3.00406004802536 6.59012682495535
0.001464 3.01122879110813 6.59660567031819
0.001466 3.01838877354914 6.60312450034926
0.001468 3.02553994227046 6.60968313836093
0.00147 3.03268224443041 6.61628140771297
0.001472 3.0398156274235 6.62291913181436
0.001474 3.04694003888036 6.62959613412499
0.001476 3.05405542666767 6.63631223815748
0.001478 3.06116173888809 6.64306726747885
0.00148 3.06825892388016 6.64986104571234
0.001482 3.07534693021827 6.65669339653907
0.001484 3.0824257067125 6.66356414369981
0.001486 3.08949520240863 6.6704731109967
0.001488 3.09655536658796 6.67742012229497
0.00149 3.10360614876732 6.68440500152464
0.001492 3.11064749869887 6.69142757268223
0.001494 3.11767936637012 6.69848765983249
0.001496 3.12470170200373 6.70558508711007
0.001498 3.1317144560575 6.7127196787212
0.0015 3.1387175792242 6.71989125894545
0.001502 3.13372696554981 6.72704501579008
0.001504 3.12872922289307 6.73416251817482
0.001506 3.11972815626166 6.74118921205113
0.001508 3.1107177931545 6.74812524324174
0.00151 3.1016982543557 6.75497077940159
0.001512 3.09266966042535 6.76172598870324
0.001514 3.0836321316988 6.76839103983369
0.001516 3.07458578828596 6.77496610199119
0.001518 3.06553075007069 6.78145134488212
0.00152 3.05646713671003 6.78784693871778
0.001522 3.0473950676336 6.79415305421124
0.001524 3.03831466204292 6.80036986257424
0.001526 3.02922603891073 6.80649753551393
0.001528 3.02012931698032 6.81253624522984
0.00153 3.01102461476494 6.81848616441063
0.001532 3.00191205054707 6.82434746623102
0.001534 2.99279174237782 6.83012032434862
0.001536 2.98366380807628 6.83580491290077
0.001538 2.97452836522889 6.84140140650145
0.00154 2.9653855311888 6.84690998023813
0.001542 2.95623542307522 6.85233080966865
0.001544 2.94707815777284 6.85766407081806
0.001546 2.93791385193117 6.86290994017555
0.001548 2.92874262196394 6.8680685946913
0.00155 2.91956458404849 6.8731402117734
0.001552 2.91037985412516 6.87812496928468
0.001554 2.90118854789667 6.88302304553967
0.001556 2.89199078082756 6.88783461930145
0.001558 2.88278666814353 6.89255986977856
0.00156 2.87357632483093 6.89719897662192
0.001562 2.86435986563611 6.90175211992173
0.001564 2.85513740506484 6.90621948020436
0.001566 2.84590905738178 6.91060123842931
0.001568 2.83667493660983 6.91489757598605
0.00157 2.82743515652965 6.91910867469104
0.001572 2.81818983067901 6.92323471678457
0.001574 2.80893907235226 6.92727588492775
0.001576 2.7996829945998 6.93123236219938
0.001578 2.79042171022746 6.93510433209297
0.00158 2.78115533179603 6.93889197851359
0.001582 2.77188397162063 6.94259548577487
0.001584 2.76260774177024 6.94621503859594
0.001586 2.75332675406711 6.94975082209836
0.001588 2.74404112008626 6.9532030218031
0.00159 2.73475095115492 6.95657182362749
0.001592 2.72545635835204 6.95985741388217
0.001594 2.71615745250773 6.96305997926808
0.001596 2.70685434420277 6.9661797068734
0.001598 2.69754714376808 6.96921678417056
0.0016 2.68823596128422 6.97217139901319
0.001602 2.69090569579686 6.97508703581593
0.001604 2.6935725067002 6.97800486644386
0.001606 2.70023056603039 6.98096811475984
0.001608 2.70688455542528 6.98397664889413
0.00161 2.71353441466072 6.98703031548864
0.001612 2.72018008371782 6.99012896111335
0.001614 2.72682150278316 6.99327243226818
0.001616 2.7334586122488 6.99646057538478
0.001618 2.74009135271242 6.99969323682834
0.00162 2.74671966497735 7.00297026289947
0.001622 2.75334349005269 7.00629149983594
0.001624 2.75996276915341 7.00965679381457
0.001626 2.76657744370037 7.01306599095296
0.001628 2.77318745532044 7.01651893731137
0.00163 2.77979274584653 7.02001547889443
0.001632 2.78639325731773 7.02355546165303
0.001634 2.7929889319793 7.02713873148603
0.001636 2.79957971228279 7.03076513424211
0.001638 2.80616554088607 7.03443451572151
0.00164 2.81274636065341 7.0381467216778
0.001642 2.81932211465553 7.04190159781971
0.001644 2.82589274616968 7.04569898981284
0.001646 2.83245819867962 7.04953874328144
0.001648 2.83901841587579 7.05342070381021
0.00165 2.84557334165523 7.057344716946
0.001652 2.85212292012172 7.06131062819958
0.001654 2.8586670955858 7.06531828304742
0.001656 2.86520581256478 7.06936752693338
0.001658 2.87173901578281 7.07345820527051
0.00166 2.87826665017094 7.07759016344271
0.001662 2.88478866086708 7.08176324680653
0.001664 2.89130499321611 7.08597730069287
0.001666 2.89781559276986 7.09023217040868
0.001668 2.90432040528718 7.09452770123872
0.00167 2.91081937673393 7.09886373844722
0.001672 2.917312453283 7.10324012727966
0.001674 2.92379958131437 7.10765671296439
0.001676 2.9302807074151 7.11211334071441
0.001678 2.93675577837935 7.116609855729
0.00168 2.94322474120839 7.12114610319545
0.001682 2.94968754311064 7.12572192829075
0.001684 2.95614413150163 7.13033717618324
0.001686 2.96259445400407 7.1349916920343
0.001688 2.96903845844778 7.13968532100007
0.00169 2.97547609286979 7.14441790823303
0.001692 2.98190730551423 7.14918929888375
0.001694 2.98833204483242 7.15399933810249
0.001696 2.99475025948282 7.1588478710409
0.001698 3.00116189833104 7.16373474285363
0.0017 3.00756691044982 7.16865979870002
0.001702 3.00198075274485 7.1735685503288
0.001704 2.99638971093563 7.17844197406561
0.001706 2.98679794376529 7.1832258342733
0.001708 2.97719987050599 7.18792029735488
0.00171 2.96759561023678 7.1925255514794
0.001712 2.95798528178535 7.19704178526516
0.001714 2.94836900372746 7.20146918777649
0.001716 2.93874689438633 7.20580794852055
0.001718 2.92911907183204 7.21005825744414
0.00172 2.91948565388097 7.21422030493049
0.001722 2.9098467580952 7.21829428179609
0.001724 2.90020250178197 7.22228037928749
0.001726 2.89055300199306 7.2261787890781
0.001728 2.88089837552424 7.22998970326504
0.00173 2.87123873891474 7.23371331436596
0.001732 2.86157420844665 7.23734981531583
0.001734 2.85190490014438 7.24089939946382
0.001736 2.84223092977414 7.24436226057011
0.001738 2.83255241284332 7.24773859280275
0.00174 2.82286946460004 7.25102859073448
0.001742 2.81318220003255 7.25423244933957
0.001744 2.8034907338687 7.25735036399074
0.001746 2.79379518057546 7.26038253045592
0.001748 2.78409565435833 7.26332914489519
0.00175 2.77439226916087 7.26619040385759
0.001752 2.76468513866417 7.26896650427804
0.001754 2.75497437628633 7.27165764347418
0.001756 2.74526009518193 7.27426401914323
0.001758 2.73554240824159 7.27678582935892
0.00176 2.72582142809141 7.27922327256834
0.001762 2.7160972670925 7.28157654758887
0.001764 2.7063700373405 7.28384585360501
0.001766 2.69663985066506 7.28603139016534
0.001768 2.68690681862938 7.28813335717939
0.00177 2.67717105252973 7.29015195491457
0.001772 2.66743266339498 7.29208738399305
0.001774 2.65769176198611 7.29393984538873
0.001776 2.64794845879575 7.29570954042411
0.001778 2.63820286404773 7.29739667076723
0.00178 2.62845508769663 7.29900143842861
0.001782 2.61870523942729 7.30052404575819
0.001784 2.60895342865437 7.30196469544225
0.001786 2.59919976452194 7.30332359050036
0.001788 2.589444355903 7.30460093428235
0.00179 2.57968731139906 7.30579693046523
0.001792 2.56992873933968 7.30691178305016
0.001794 2.56016874778207 7.30794569635944
0.001796 2.55040744451068 7.30889887503342
0.001798 2.54064493703672 7.30977152402752
0.0018 2.53088133259778 7.31056384860921
0.001802 2.53310366741973 7.3113199012652
0.001804 2.53532524139998 7.31207978911519
0.001806 2.54154141756769 7.31288729963274
0.001808 2.54775640250834 7.31374231808941
0.00181 2.55397013298519 7.31464470819634
0.001812 2.56018254594413 7.3155943335231
0.001814 2.56639357851391 7.31659105749958
0.001816 2.57260316800629 7.31763474341777
0.001818 2.57881125191623 7.31872525443366
0.00182 2.58501776792208 7.31986245356902
0.001822 2.59122265388574 7.32104620371321
0.001824 2.59742584785284 7.32227636762505
0.001826 2.6036272880529 7.32355280793459
0.001828 2.60982691289952 7.32487538714497
0.00183 2.61602466099054 7.32624396763416
0.001832 2.62222047110816 7.32765841165683
0.001834 2.62841428221918 7.32911858134614
0.001836 2.63460603347508 7.33062433871551
0.001838 2.64079566421224 7.33217554566043
0.00184 2.64698311395204 7.33377206396026
0.001842 2.65316832240104 7.33541375528002
0.001844 2.65935122945114 7.33710048117216
0.001846 2.6655317751797 7.33883210307836
0.001848 2.67170989984969 7.34060848233127
0.00185 2.67788554390985 7.34242948015632
0.001852 2.6840586479948 7.34429495767351
0.001854 2.6902291529252 7.34620477589909
0.001856 2.69639699970788 7.34815879574743
0.001858 2.70256212953597 7.3501568780327
0.00186 2.70872448378903 7.35219888347067
0.001862 2.71488400403316 7.35428467268043
0.001864 2.72104063202118 7.35641410618616
0.001866 2.72719430969267 7.35858704441888
0.001868 2.73334497917416 7.36080334771817
0.00187 2.73949258277923 7.36306287633391
0.001872 2.74563706300862 7.36536549042805
0.001874 2.75177836255031 7.36771105007629
0.001876 2.75791642427972 7.37009941526981
0.001878 2.76405119125971 7.37253044591706
0.00188 2.77018260674078 7.37500400184538
0.001882 2.77631061416111 7.37751994280279
0.001884 2.7824351571467 7.38007812845968
0.001886 2.78855617951146 7.38267841841049
0.001888 2.7946736252573 7.38532067217545
0.00189 2.80078743857423 7.38800474920228
0.001892 2.80689756384044 7.39073050886785
0.001894 2.81300394562243 7.3934978104799
0.001896 2.81910652867506 7.39630651327875
0.001898 2.82520525794164 7.39915647643893
0.0019 2.83130007855403 7.40204755907091
0.001902 2.82540553183698 7.40492601912799
0.001904 2.81950812988873 7.40777136861823
0.001906 2.80961217631342 7.41053011453218
0.001908 2.79971261522289 7.41320243696299
0.00191 2.78980956171865 7.41578853770454
0.001912 2.77990313063277 7.41828861893176
0.001914 2.7699934365273 7.42070288319756
0.001916 2.76008059369385 7.42303153342961
0.001918 2.75016471615307 7.42527477292719
0.00192 2.74024591765412 7.42743280535803
0.001922 2.73032431167422 7.42950583475519
0.001924 2.72040001141816 7.43149406551387
0.001926 2.71047312981779 7.43339770238828
0.001928 2.7005437795316 7.43521695048851
0.00193 2.69061207294418 7.43695201527739
0.001932 2.68067812216582 7.43860310256737
0.001934 2.67074203903198 7.44017041851738
0.001936 2.6608039351029 7.44165416962972
0.001938 2.65086392166307 7.44305456274695
0.00194 2.64092210972085 7.44437180504876
0.001942 2.63097861000797 7.44560610404887
0.001944 2.62103353297911 7.44675766759197
0.001946 2.61108698881146 7.44782670385054
0.001948 2.60113908740429 7.44881342132184
0.00195 2.59118993837851 7.44971802882477
0.001952 2.58123965107623 7.45054073549683
0.001954 2.57128833456038 7.45128175079099
0.001956 2.56133609761424 7.45194128447267
0.001958 2.55138304874108 7.45251954661664
0.00196 2.5414292961637 7.45301674760396
0.001962 2.53147494782405 7.45343309811895
0.001964 2.52152011138283 7.45376880914609
0.001966 2.51156489421908 7.45402409196701
0.001968 2.5016094034298 7.45419915815744
0.00197 2.49165374582953 7.45429421958415
0.001972 2.48169802795002 7.45430948840196
0.001974 2.4717423560398 7.45424517705064
0.001976 2.4617868360638 7.45410149825199
0.001978 2.45183157370301 7.45387866500671
0.00198 2.44187667435411 7.45357689059147
0.001982 2.43192224312907 7.45319638855588
0.001984 2.42196838485479 7.45273737271944
0.001986 2.41201520407281 7.45220005716864
0.001988 2.40206280503885 7.45158465625385
0.00199 2.39211129172255 7.45089138458644
0.001992 2.38216076780709 7.45012045703573
0.001994 2.37221133668885 7.44927208872603
0.001996 2.36226310147705 7.44834649503368
0.001998 2.35231616499345 7.44734389158407
0.002 2.34237062977203 7.44626449424869
0.002002 2.34441584770007 7.44515326297862
0.002004 2.34646217174937 7.44404854219232
0.002006 2.3525061495874 7.44299502405601
0.002008 2.35855141745584 7.44199260415324
0.00201 2.36459790729097 7.44104115643811
0.002012 2.37064555119822 7.44014055465728
0.002014 2.37669428145237 7.43929067235187
0.002016 2.38274403049786 7.43849138285939
0.002018 2.38879473094906 7.43774255931562
0.00202 2.3948463155905 7.43704407465648
0.002022 2.40089871737717 7.43639580161999
0.002024 2.40695186943477 7.43579761274808
0.002026 2.41300570505993 7.43524938038855
0.002028 2.41906015772056 7.43475097669689
0.00203 2.42511516105598 7.43430227363822
0.002032 2.43117064887728 7.43390314298912
0.002034 2.43722655516749 7.43355345633953
0.002036 2.44328281408186 7.43325308509462
0.002038 2.44933935994813 7.43300190047665
0.00204 2.45539612726669 7.43279977352684
0.002042 2.4614530507109 7.43264657510724
0.002044 2.46751006512729 7.43254217590258
0.002046 2.47356710553577 7.43248644642214
0.002048 2.47962410712991 7.43247925700157
0.00205 2.48568100527714 7.4325204778048
0.002052 2.49173773551898 7.43260997882581
0.002054 2.49779423357124 7.43274762989055
0.002056 2.50385043532429 7.43293330065874
0.002058 2.50990627684324 7.4331668606257
0.00206 2.51596169436816 7.43344817912422
0.002062 2.5220166243143 7.43377712532635
0.002064 2.52807100327231 7.43415356824527
0.002066 2.53412476800843 7.43457737673709
0.002068 2.54017785546471 7.43504841950266
0.00207 2.54623020275919 7.43556656508944
0.002072 2.55228174718614 7.43613168189325
0.002074 2.55833242621623 7.43674363816012
0.002076 2.56438217749673 7.43740230198811
0.002078 2.57043093885171 7.43810754132909
0.00208 2.57647864828222 7.43885922399053
0.002082 2.5825252439665 7.43965721763736
0.002084 2.58857066426015 7.44050138979369
0.002086 2.59461484769631 7.44139160784467
0.002088 2.60065773298585 7.44232773903823
0.00209 2.60669925901757 7.44330965048688
0.002092 2.61273936485833 7.44433720916951
0.002094 2.61877798975326 7.44541028193316
0.002096 2.62481507312592 7.44652873549477
0.002098 2.63085055457849 7.44769243644301
0.0021 2.6368843738919 7.44890125123998
0.002102 2.63092987571901 7.45010243803243
0.002104 2.62497419731312 7.45127351341284
0.002106 2.61502161381219 7.45236198266257
0.002108 2.60506764723589 7.45336803301919
0.00211 2.5951124073386 7.45429187336231
0.002112 2.58515600359582 7.45513371289104
0.002114 2.57519854520377 7.45589376112089
0.002116 2.56524014107898 7.45657222788069
0.002118 2.55528089985782 7.45716932330951
0.00212 2.54532092989615 7.45768525785364
0.002122 2.53536033926889 7.45812024226348
0.002124 2.5253992357696 7.45847448759049
0.002126 2.5154377269101 7.45874820518418
0.002128 2.50547591992009 7.458941606689
0.00213 2.4955139217467 7.45905490404136
0.002132 2.48555183905418 7.45908830946655
0.002134 2.47558977822347 7.45904203547574
0.002136 2.46562784535183 7.45891629486292
0.002138 2.45566614625245 7.45871130070192
0.00214 2.44570478645413 7.45842726634335
0.002142 2.43574387120085 7.45806440541163
0.002144 2.42578350545145 7.45762293180196
0.002146 2.41582379387926 7.45710305967731
0.002148 2.40586484087174 7.45650500346545
0.00215 2.39590675053013 7.45582897785596
0.002152 2.3859496266691 7.45507519779722
0.002154 2.37599357281644 7.45424387849344
0.002156 2.36603869221266 7.4533352354017
0.002158 2.35608508781072 7.45234948422895
0.00216 2.34613286227564 7.45128684092908
0.002162 2.33618211798423 7.45014752169995
0.002164 2.32623295702472 7.44893174298041
0.002166 2.31628548119647 7.44763972144739
0.002168 2.30633979200965 7.44627167401294
0.00217 2.2963959906849 7.44482781782127
0.002172 2.28645417815307 7.44330837024586
0.002174 2.27651445505489 7.44171354888652
0.002176 2.26657692174066 7.44004357156643
0.002178 2.25664167827 7.43829865632928
0.00218 2.24670882441148 7.43647902143631
0.002182 2.23677845964242 7.43458488536346
0.002184 2.22685068314855 7.43261646679841
0.002186 2.21692559382373 7.43057398463772
0.002188 2.20700329026973 7.42845765798393
0.00219 2.19708387079586 7.42626770614269
0.002192 2.18716743341882 7.42400434861986
0.002194 2.17725407586231 7.42166780511867
0.002196 2.16734389555689 7.41925829553681
0.002198 2.15743698963963 7.41677603996359
0.0022 2.1475334549539 7.41422125867711
0.002202 2.14962488044567 7.41163999451575
0.002204 2.15171887911832 7.40906845882411
0.002206 2.15781306831992 7.40655242543485
0.002208 2.1639104940206 7.40409179405823
0.00221 2.17001108238968 7.40168644271484
0.002212 2.17611475976026 7.39933624916094
0.002214 2.1822214526296 7.39704109089044
0.002216 2.18833108765944 7.39480084513689
0.002218 2.19444359167637 7.39261538887556
0.00222 2.20055889167215 7.39048459882535
0.002222 2.20667691480407 7.38840835145089
0.002224 2.21279758839527 7.38638652296447
0.002226 2.21892083993505 7.38441898932807
0.002228 2.22504659707926 7.38250562625536
0.00223 2.23117478765056 7.38064630921366
0.002232 2.23730533963881 7.37884091342596
0.002234 2.24343818120134 7.37708931387293
0.002236 2.24957324066329 7.37539138529483
0.002238 2.25571044651793 7.37374700219358
0.00224 2.26184972742698 7.37215603883466
0.002242 2.26799101222089 7.37061836924914
0.002244 2.27413422989919 7.36913386723564
0.002246 2.28027930963078 7.3677024063623
0.002248 2.28642618075421 7.36632385996874
0.00225 2.29257477277803 7.36499810116802
0.002252 2.29872501538103 7.36372500284864
0.002254 2.3048768384126 7.36250443767645
0.002256 2.31103017189298 7.36133627809664
0.002258 2.31718494601353 7.3602203963357
0.00226 2.32334109113709 7.35915666440332
0.002262 2.32949853779822 7.3581449540944
0.002264 2.33565721670345 7.35718513699096
0.002266 2.34181705873164 7.3562770844641
0.002268 2.34797799493419 7.35542066767591
0.00227 2.35413995653536 7.35461575758145
0.002272 2.36030287493249 7.35386222493064
0.002274 2.36646668169634 7.35315994027023
0.002276 2.3726313085713 7.35250877394568
0.002278 2.37879668747567 7.35190859610314
0.00228 2.38496275050194 7.35135927669133
0.002282 2.39112942991703 7.35086068546347
0.002284 2.39729665816255 7.3504126919792
0.002286 2.40346436785507 7.35001516560649
0.002288 2.40963249178633 7.34966797552355
0.00229 2.41580096292357 7.34937099072074
0.002292 2.42196971440967 7.34912408000244
0.002294 2.42813867956349 7.34892711198902
0.002296 2.43430779188006 7.34877995511865
0.002298 2.44047698503083 7.34868247764927
0.0023 2.44664619286391 7.34863454766044
0.002302 2.44082745943642 7.34858452493292
0.002304 2.43500879426627 7.34850770960503
0.002306 2.42519431401269 7.34835270814781
0.002308 2.41538010551179 7.34811970926935
0.00231 2.40556627261951 7.34780892327182
0.002312 2.39575291891104 7.34742056072595
0.002314 2.38594014768053 7.34695483246805
0.002316 2.37612806194068 7.34641194959712
0.002318 2.36631676442241 7.34579212347181
0.00232 2.35650635757454 7.34509556570756
0.002322 2.34669694356341 7.3443224881736
0.002324 2.33688862427259 7.34347310299006
0.002326 2.32708150130249 7.342547622525
0.002328 2.31727567597009 7.34154625939154
0.00233 2.30747124930857 7.34046922644487
0.002332 2.29766832206704 7.33931673677941
0.002334 2.28786699471015 7.33808900372584
0.002336 2.27806736741786 7.33678624084825
0.002338 2.26826954008506 7.33540866194121
0.00234 2.2584736123213 7.33395648102688
0.002342 2.24867968345052 7.33242991235213
0.002344 2.23888785251066 7.33082917038565
0.002346 2.22909821825348 7.32915446981511
0.002348 2.21931087914417 7.32740602554422
0.00235 2.20952593336113 7.32558405268993
0.002352 2.19974347879567 7.32368876657953
0.002354 2.18996361305172 7.32172038274781
0.002356 2.18018643344557 7.31967911693423
0.002358 2.17041203700557 7.31756518508001
0.00236 2.16064052047193 7.31537880332538
0.002362 2.15087198029637 7.31312018800668
0.002364 2.14110651264193 7.31078955565355
0.002366 2.13134421338268 7.30838712298613
0.002368 2.12158517810348 7.30591310691221
0.00237 2.11182950209973 7.30336772452444
0.002372 2.10207728037713 7.30075119309752
0.002374 2.09232860765141 7.29806373008539
0.002376 2.08258357834815 7.29530555311845
0.002378 2.07284228660248 7.29247688000075
0.00238 2.06310482625893 7.28957792870725
0.002382 2.05337129087113 7.28660891738099
0.002384 2.04364177370161 7.28357006433033
0.002386 2.0339163677216 7.28046158802622
0.002388 2.02419516561083 7.27728370709938
0.00239 2.01447825975725 7.2740366403376
0.002392 2.0047657422569 7.27072060668296
0.002394 1.99505770491365 7.26733582522909
0.002396 1.98535423923905 7.26388251521844
0.002398 1.9756554364521 7.26036089603953
0.0024 1.96596138747903 7.25677118722423
0.002402 1.96826565026443 7.25316054812238
0.002404 1.97057351087874 7.24956297177237
0.002406 1.9768834689558 7.24602534859788
0.002408 1.98319801979912 7.24254757731835
0.00241 1.98951708362747 7.23912953491575
0.002412 1.99584058082493 7.23577109806292
0.002414 2.00216843194127 7.23247214312574
0.002416 2.00850055769236 7.22923254616522
0.002418 2.01483687896061 7.2260521829397
0.00242 2.02117731679532 7.22293092890693
0.002422 2.02752179241308 7.21986865922626
0.002424 2.03387022719821 7.21686524876072
0.002426 2.04022254270312 7.21392057207921
0.002428 2.04657866064868 7.21103450345857
0.00243 2.05293850292464 7.20820691688574
0.002432 2.05930199159 7.20543768605988
0.002434 2.06566904887339 7.20272668439446
0.002436 2.07203959717345 7.20007378501943
0.002438 2.07841355905918 7.1974788607833
0.00244 2.08479085727037 7.19494178425523
0.002442 2.0911714147179 7.19246242772721
0.002444 2.09755515448415 7.1900406632161
0.002446 2.10394199982335 7.18767636246576
0.002448 2.11033187416193 7.18536939694915
0.00245 2.11672470109892 7.18311963787044
0.002452 2.12312040440623 7.18092695616708
0.002454 2.12951890802908 7.17879122251192
0.002456 2.13592013608629 7.17671230731528
0.002458 2.14232401287066 7.17469008072705
0.00246 2.14873046284932 7.17272441263878
0.002462 2.15513941066403 7.17081517268574
0.002464 2.16155078113156 7.16896223024901
0.002466 2.16796449924398 7.16716545445758
0.002468 2.17438049016906 7.16542471419037
0.00247 2.18079867925053 7.16373987807836
0.002472 2.18721899200846 7.16211081450662
0.002474 2.19364135413954 7.16053739161638
0.002476 2.20006569151743 7.15901947730712
0.002478 2.20649193019307 7.15755693923857
0.00248 2.212919996395 7.15614964483283
0.002482 2.21934981652968 7.15479746127638
0.002484 2.22578131718176 7.15350025552217
0.002486 2.23221442511446 7.15225789429161
0.002488 2.23864906726979 7.15107024407666
0.00249 2.24508517076892 7.14993717114186
0.002492 2.25152266291246 7.14885854152636
0.002494 2.25796147118074 7.14783422104597
0.002496 2.26440152323411 7.14686407529518
0.002498 2.27084274691325 7.14594796964918
0.0025 2.27728507023943 7.14508576926591
0.002502 2.27173927800528 7.14422691081883
0.002504 2.26619436005777 7.14334451480322
0.002506 2.256654189799 7.14238826529585
0.002508 2.24711535637077 7.14135834799614
0.00251 2.23757795785678 7.14025497016217
0.002512 2.22804209206411 7.1390783392826
0.002514 2.2185078565229 7.1378286630738
0.002516 2.20897534848606 7.1365061494771
0.002518 2.19944466492896 7.13511100665592
0.00252 2.18991590254914 7.13364344299297
0.002522 2.18038915776605 7.13210366708745
0.002524 2.17086452672069 7.13049188775228
0.002526 2.16134210527542 7.12880831401124
0.002528 2.15182198901362 7.12705315509626
0.00253 2.14230427323941 7.12522662044455
0.002532 2.13278905297743 7.12332891969589
0.002534 2.12327642297251 7.12136026268984
0.002536 2.11376647768948 7.11932085946295
0.002538 2.1042593113128 7.11721092024602
0.00254 2.09475501774644 7.11503065546131
0.002542 2.08525369061351 7.11278027571984
0.002544 2.07575542325607 7.1104599918186
0.002546 2.06626030873488 7.10807001473782
0.002548 2.05676843982912 7.10561055563824
0.00255 2.04727990903622 7.10308182585837
0.002552 2.03779480857156 7.10048403691178
0.002554 2.02831323036826 7.09781740048434
0.002556 2.01883526607699 7.09508212843157
0.002558 2.00936100706566 7.09227843277586
0.00256 1.9998905444193 7.08940652570382
0.002562 1.99042396893978 7.08646661956357
0.002564 1.9809613711456 7.08345892686201
0.002566 1.9715028412717 7.08038366026218
0.002568 1.96204846926926 7.07724103258055
0.00257 1.95259834480547 7.07403125678437
0.002572 1.94315255726335 7.07075454598894
0.002574 1.93371119574155 7.06741111345504
0.002576 1.92427434905416 7.06400117258616
0.002578 1.91484210573051 7.06052493692595
0.00258 1.90541455401501 7.05698262015549
0.002582 1.89599178186695 7.05337443609069
0.002584 1.88657387696033 7.04970059867964
0.002586 1.87716092668367 7.04596132199998
0.002588 1.86775301813986 7.04215682025626
0.00259 1.858350238146 7.03828730777736
0.002592 1.84895267323319 7.03435299901382
0.002594 1.83956040964644 7.03035410853527
0.002596 1.83017353334443 7.02629085102782
0.002598 1.82079212999944 7.02216344129143
0.0026 1.81141628499714 7.01797209423738
0.002602 1.81404113712931 7.01376500769882
0.002604 1.81667017790804 7.00957409733215
0.002606 1.82330256383311 7.00544729311186
0.002608 1.82994032102949 7.00138448894191
0.00261 1.83658336417799 6.99738555695488
0.002612 1.84323160813124 6.99345036894292
0.002614 1.84988496791421 6.98957879636004
0.002616 1.8565433587246 6.98577071032435
0.002618 1.8632066959333 6.98202598162039
0.00262 1.86987489508485 6.97834448070137
0.002622 1.87654787189786 6.97472607769145
0.002624 1.88322554226543 6.971170642388
0.002626 1.88990782225563 6.96767804426388
0.002628 1.89659462811188 6.96424815246971
0.00263 1.9032858762534 6.9608808358361
0.002632 1.90998148327562 6.95757596287594
0.002634 1.91668136595062 6.95433340178663
0.002636 1.92338544122752 6.95115302045236
0.002638 1.93009362623292 6.94803468644634
0.00264 1.9368058382713 6.94497826703306
0.002642 1.94352199482541 6.94198362917051
0.002644 1.95024201355671 6.93905063951246
0.002646 1.95696581230575 6.93617916441069
0.002648 1.96369330909255 6.93336906991718
0.00265 1.97042442211704 6.93062022178642
0.002652 1.97715906975943 6.92793248547757
0.002654 1.9838971705806 6.92530572615676
0.002656 1.99063864332247 6.92273980869923
0.002658 1.99738340690841 6.92023459769164
0.00266 2.00413138044363 6.91778995743421
0.002662 2.01088248321551 6.91540575194302
0.002664 2.01763663469403 6.91308184495213
0.002666 2.0243937545321 6.91081809991588
0.002668 2.03115376256595 6.90861438001104
0.00267 2.0379165788155 6.90647054813904
0.002672 2.04468212348471 6.90438646692815
0.002674 2.05145031696194 6.90236199873573
0.002676 2.05822107982033 6.90039700565034
0.002678 2.06499433281811 6.89849134949404
0.00268 2.07176999689901 6.89664489182449
0.002682 2.07854799319255 6.89485749393718
0.002684 2.08532824301442 6.8931290168676
0.002686 2.09211066786684 6.89145932139345
0.002688 2.09889518943885 6.88984826803677
0.00269 2.10568172960667 6.88829571706615
0.002692 2.11247021043405 6.8868015284989
0.002694 2.11926055417259 6.88536556210319
0.002696 2.12605268326205 6.88398767740026
0.002698 2.1328465203307 6.88266773366655
0.0027 2.13964198819564 6.88140558993585
0.002702 2.13444876104775 6.88015164075751
0.002704 2.12925680066487 6.8788770577222
0.002706 2.12006969491284 6.87753248431513
0.002708 2.11088444071415 6.87611810007844
0.00271 2.10170113101332 6.87463410609046
0.002712 2.09251985848651 6.87308070363549
0.002714 2.08334071554123 6.87145809420115
0.002716 2.0741637943161 6.86976647947568
0.002718 2.06498918668056 6.86800606134524
0.00272 2.05581698423461 6.86617704189125
0.002722 2.04664727830858 6.86427962338771
0.002724 2.03748015996283 6.86231400829855
0.002726 2.02831571998752 6.86028039927492
0.002728 2.01915404890238 6.85817899915258
0.00273 2.00999523695645 6.85601001094921
0.002732 2.00083937412783 6.8537736378618
0.002734 1.99168655012346 6.85147008326397
0.002736 1.98253685437888 6.84909955070335
0.002738 1.97339037605798 6.84666224389896
0.00274 1.96424720405283 6.84415836673856
0.002742 1.9551074269834 6.84158812327601
0.002744 1.94597113319735 6.83895171772873
0.002746 1.93683841076985 6.83624935447499
0.002748 1.92770934750332 6.83348123805138
0.00275 1.91858403092726 6.83064757315017
0.002752 1.90946254829803 6.82774856461672
0.002754 1.90034498659862 6.82478441744688
0.002756 1.89123143253852 6.82175533678446
0.002758 1.88212197255344 6.81866152791855
0.00276 1.87301669280519 6.81550319628105
0.002762 1.86391567918146 6.81228054744403
0.002764 1.85481901729562 6.80899378711719
0.002766 1.84572679248656 6.8056431211453
0.002768 1.83663908981854 6.80222875550566
0.00277 1.82755599408094 6.79875089630551
0.002772 1.81847758978815 6.79520974977954
0.002774 1.8094039611794 6.79160552228732
0.002776 1.80033519221856 6.78793842031078
0.002778 1.79127136659401 6.78420865045168
0.00278 1.78221256771846 6.78041641942908
0.002782 1.77315887872883 6.77656193407686
0.002784 1.76411038248603 6.77264540134117
0.002786 1.75506716157492 6.76866702827792
0.002788 1.74602929830406 6.76462702205033
0.00279 1.73699687470562 6.7605255899264
0.002792 1.72796997253525 6.75636293927642
0.002794 1.71894867327192 6.75213927757052
0.002796 1.7099330581178 6.74785481237615
0.002798 1.70092320799813 6.74350975135564
0.0028 1.6919192035611 6.73910430226372
0.002802 1.69491732045381 6.73468754518594
0.002804 1.69791982986596 6.73028961931573
0.002806 1.70492631158989 6.72595933860433
0.002808 1.71193842854295 6.72169658966051
0.00281 1.71895609069835 6.71750123730153
0.002812 1.72597920821101 6.71337314598612
0.002814 1.733007691418 6.7093121798169
0.002816 1.74004145083901 6.70531820254279
0.002818 1.74708039717683 6.70139107756138
0.00282 1.75412444131781 6.69753066792139
0.002822 1.7611734943323 6.693736836325
0.002824 1.76822746747516 6.69000944513029
0.002826 1.77528627218615 6.68634835635363
0.002828 1.78234982009044 6.68275343167203
0.00283 1.78941802299902 6.6792245324256
0.002832 1.79649079290916 6.67576151961984
0.002834 1.80356804200484 6.6723642539281
0.002836 1.81064968265722 6.66903259569392
0.002838 1.81773562742504 6.66576640493342
0.00284 1.82482578905506 6.66256554133765
0.002842 1.83192008048251 6.65942986427499
0.002844 1.8390184148315 6.65635923279349
0.002846 1.84612070541542 6.65335350562326
0.002848 1.85322686573743 6.6504125411788
0.00285 1.86033680949079 6.6475361975614
0.002852 1.86745045055935 6.64472433256144
0.002854 1.87456770301789 6.64197680366079
0.002856 1.88168848113258 6.63929346803513
0.002858 1.88881269936138 6.63667418255632
0.00286 1.89594027235441 6.63411880379472
0.002862 1.90307111495436 6.63162718802154
0.002864 1.91020514219692 6.62919919121117
0.002866 1.91734226931111 6.62683466904353
0.002868 1.92448241171971 6.62453347690639
0.00287 1.93162548503965 6.62229546989769
0.002872 1.93877140508236 6.62012050282789
0.002874 1.94592008785418 6.61800843022223
0.002876 1.95307144955672 6.61595910632315
0.002878 1.96022540658722 6.61397238509251
0.00288 1.96738187553897 6.61204812021395
0.002882 1.97454077320162 6.61018616509517
0.002884 1.98170201656156 6.60838637287027
0.002886 1.98886552280231 6.60664859640203
0.002888 1.99603120930485 6.60497268828422
0.00289 2.00319899364796 6.60335850084386
0.002892 2.01036879360861 6.60180588614357
0.002894 2.01754052716228 6.60031469598382
0.002896 2.02471411248334 6.59888478190522
0.002898 2.03188946794532 6.59751599519081
0.0029 2.03906651212134 6.59620818686834
0.002902 2.0342540255949 6.59491252925207
0.002904 2.02944284532087 6.59359860274751
0.002906 2.02063626780621 6.59221783062219
0.002908 2.01183158751127 6.5907703844234
0.00291 2.00302889320351 6.58925645722406
0.002912 1.99422827339272 6.58767624229109
0.002914 1.98542981633073 6.58602993308282
0.002916 1.97663361001122 6.58431772324641
0.002918 1.96783974216941 6.58253980661532
0.00292 1.95904830028183 6.58069637720669
0.002922 1.95025937156609 6.57878762921885
0.002924 1.94147304298064 6.57681375702871
0.002926 1.93268940122453 6.57477495518924
0.002928 1.92390853273716 6.57267141842693
0.00293 1.91513052369807 6.57050334163925
0.002932 1.90635546002672 6.5682709198921
0.002934 1.89758342738225 6.56597434841733
0.002936 1.88881451116327 6.56361382261014
0.002938 1.88004879650764 6.56118953802664
0.00294 1.87128636829225 6.55870169038129
0.002942 1.86252731113284 6.55615047554443
0.002944 1.85377170938376 6.55353608953971
0.002946 1.8450196471378 6.55085872854169
0.002948 1.83627120822595 6.54811858887326
0.00295 1.82752647621724 6.5453158670032
0.002952 1.81878553441853 6.54245075954368
0.002954 1.81004846587433 6.53952346324779
0.002956 1.80131535336661 6.53653417500708
0.002958 1.79258627941461 6.53348309184906
0.00296 1.78386132627468 6.53037041093478
0.002962 1.77514057594008 6.52719632955631
0.002964 1.76642411014082 6.52396104513438
0.002966 1.7577120103435 6.52066475521585
0.002968 1.74900435775113 6.51730765747131
0.00297 1.74030123330295 6.51388994969264
0.002972 1.73160271767432 6.51041182979057
0.002974 1.72290889127652 6.50687349579227
0.002976 1.71421983425661 6.50327514583889
0.002978 1.70553562649729 6.49961697818321
0.00298 1.69685634761672 6.49589919118717
0.002982 1.68818207696843 6.4921219833195
0.002984 1.67951289364113 6.48828555315331
0.002986 1.6708488764586 6.48439009936369
0.002988 1.66219010397955 6.48043582072532
0.00299 1.65353665449748 6.47642291611011
0.002992 1.64488860604057 6.4723515844848
0.002994 1.63624603637154 6.46822202490859
0.002996 1.62760902298754 6.46403443653078
0.002998 1.61897764312001 6.45978901858838
0.003 1.6103519737346 6.45548597040381
0.003002 1.61372898186583 6.45117505274989
0.003004 1.61711027128981 6.44688502376418
0.003006 1.62449562698459 6.44266538015206
0.003008 1.6318864635206 6.4385160000072
0.00301 1.63928268723657 6.43443673962406
0.003012 1.64668420466433 6.43042745493226
0.003014 1.65409092252928 6.42648800149913
0.003016 1.66150274775089 6.42261823453221
0.003018 1.66891958744315 6.41881800888177
0.00302 1.67634134891507 6.41508717904331
0.003022 1.68376793967114 6.41142559916005
0.003024 1.69119926741177 6.40783312302548
0.003026 1.69863524003379 6.40430960408578
0.003028 1.70607576563089 6.40085489544241
0.00303 1.71352075249407 6.39746884985451
0.003032 1.7209701091121 6.39415131974148
0.003034 1.72842374417198 6.39090215718539
0.003036 1.73588156655936 6.38772121393349
0.003038 1.74334348535899 6.38460834140072
0.00304 1.75080940985519 6.38156339067215
0.003042 1.75827924953223 6.37858621250547
0.003044 1.76575291407481 6.37567665733344
0.003046 1.77323031336847 6.37283457526642
0.003048 1.78071135750001 6.37005981609475
0.00305 1.78819595675792 6.36735222929127
0.003052 1.7956840216328 6.36471166401377
0.003054 1.80317546281778 6.36213796910741
0.003056 1.8106701912089 6.35963099310723
0.003058 1.81816811790558 6.35719058424057
0.00306 1.82566915421096 6.35481659042948
0.003062 1.83317321163236 6.35250885929322
0.003064 1.84068020188164 6.35026723815069
0.003066 1.84819003687561 6.34809157402282
0.003068 1.85570262873642 6.34598171363506
0.00307 1.86321788979196 6.34393750341978
0.003072 1.87073573257622 6.34195878951867
0.003074 1.87825606982972 6.34004541778522
0.003076 1.88577881449983 6.33819723378712
0.003078 1.89330387974121 6.33641408280862
0.00308 1.90083117891612 6.33469580985304
0.003082 1.90836062559485 6.33304225964509
0.003084 1.91589213355603 6.33145327663332
0.003086 1.92342561678706 6.32992870499253
0.003088 1.93096098948439 6.32846838862613
0.00309 1.93849816605395 6.32707217116856
0.003092 1.94603706111147 6.32573989598768
0.003094 1.95357758948283 6.32447140618717
0.003096 1.96111966620442 6.32326654460886
0.003098 1.96866320652347 6.32212515383518
0.0031 1.97620812589842 6.3210470761915
0.003102 1.97176256043175 6.3199840516256
0.003104 1.96731806686929 6.31890449101902
0.003106 1.95887767298012 6.31776038747376
0.003108 1.95043885873519 6.31655190387881
0.00311 1.94200170984946 6.31527922464845
0.003112 1.93356631179174 6.31394253438963
0.003114 1.9251327497845 6.31254201789955
0.003116 1.91670110880355 6.31107786016315
0.003118 1.90827147357781 6.30955024635065
0.00312 1.89984392858909 6.3079593618151
0.003122 1.89141855807182 6.30630539208987
0.003124 1.88299544601283 6.30458852288624
0.003126 1.87457467615109 6.30280894009093
0.003128 1.86615633197751 6.30096682976363
0.00313 1.85774049673468 6.29906237813462
0.003132 1.84932725341668 6.29709577160224
0.003134 1.84091668476883 6.29506719673054
0.003136 1.83250887328747 6.29297684024679
0.003138 1.82410390121975 6.29082488903911
0.00314 1.81570185056345 6.28861153015398
0.003142 1.80730280306671 6.2863369507939
0.003144 1.79890684022787 6.28400133831494
0.003146 1.79051404329524 6.28160488022431
0.003148 1.78212449326694 6.27914776417802
0.00315 1.77373827089066 6.27663017797844
0.003152 1.76535545666347 6.27405230957193
0.003154 1.75697613083166 6.27141434704641
0.003156 1.74860037339053 6.26871647862907
0.003158 1.74022826408422 6.26595889268388
0.00316 1.73185988240552 6.26314177770932
0.003162 1.72349530759569 6.26026532233593
0.003164 1.7151346186443 6.25732971532401
0.003166 1.70677789428903 6.25433514556122
0.003168 1.69842521301553 6.25128180206028
0.00317 1.69007665305727 6.24816987395655
0.003172 1.68173229239533 6.24499955050574
0.003174 1.67339220875826 6.24177102108157
0.003176 1.66505647962196 6.23848447517342
0.003178 1.65672518220947 6.235140102384
0.00318 1.64839839349088 6.23173809242705
0.003182 1.64007619018311 6.22827863512501
0.003184 1.63175864874986 6.2247619204067
0.003186 1.62344584540138 6.22118813830502
0.003188 1.6151378560944 6.21755747895466
0.00319 1.60683475653196 6.21387013258977
0.003192 1.59853662216328 6.21012628954171
0.003194 1.59024352818366 6.20632614023673
0.003196 1.58195554953431 6.20246987519369
0.003198 1.57367276090229 6.19855768502182
0.0032 1.56539523672032 6.19458976041839
0.003202 1.56912023021234 6.19061632531374
0.003204 1.57284916294201 6.18666518776717
0.003206 1.58058183907362 6.18278630977851
0.003208 1.58831953582074 6.17897956078401
0.00321 1.59606215704666 6.17524478842321
0.003212 1.60380960681932 6.17158183997415
0.003214 1.61156178941182 6.16799056235597
0.003216 1.61931860930288 6.16447080213151
0.003218 1.6270799711773 6.16102240550992
0.00322 1.63484577992645 6.15764521834919
0.003222 1.64261594064871 6.15433908615882
0.003224 1.65039035864995 6.15110385410233
0.003226 1.65816893944399 6.14793936699991
0.003228 1.66595158875301 6.14484546933093
0.00323 1.67373821250807 6.14182200523655
0.003232 1.68152871684949 6.13886881852231
0.003234 1.68932300812733 6.13598575266064
0.003236 1.69712099290183 6.13317265079349
0.003238 1.70492257794383 6.13042935573484
0.00324 1.7127276702352 6.12775570997328
0.003242 1.72053617696929 6.12515155567457
0.003244 1.72834800555135 6.12261673468418
0.003246 1.73616306359894 6.12015108852983
0.003248 1.74398125894236 6.11775445842406
0.00325 1.75180249962505 6.11542668526675
0.003252 1.75962669390405 6.11316760964765
0.003254 1.76745375025032 6.11097707184894
0.003256 1.77528357734925 6.10885491184774
0.003258 1.78311608410099 6.10680096931866
0.00326 1.79095117962086 6.10481508363628
0.003262 1.79878877323977 6.10289709387771
0.003264 1.80662877450461 6.10104683882508
0.003266 1.81447109317859 6.0992641569681
0.003268 1.8223156392417 6.09754888650648
0.00327 1.83016232289103 6.09590086535254
0.003272 1.83801105454119 6.09431993113362
0.003274 1.84586174482464 6.09280592119465
0.003276 1.85371430459213 6.0913586726006
0.003278 1.861568644913 6.08997802213897
0.00328 1.86942467707558 6.08866380632231
0.003282 1.87728231258756 6.08741586139068
0.003284 1.88514146317631 6.08623402331413
0.003286 1.89300204078927 6.08511812779519
0.003288 1.90086395759432 6.0840680102713
0.00329 1.90872712598006 6.08308350591735
0.003292 1.91659145855622 6.08216444964808
0.003294 1.92445686815397 6.08131067612057
0.003296 1.93232326782628 6.08052201973668
0.003298 1.94019057084823 6.07979831464554
0.0033 1.94805869071736 6.07913939474595
0.003302 1.9439353696217 6.07849735403973
0.003304 1.93981269827783 6.07783986529729
0.003306 1.9316934780053 6.07711927781161
0.003308 1.92357527130384 6.07633574611029
0.00331 1.9154581619803 6.07548944625361
0.003312 1.90734223360653 6.07458055450161
0.003314 1.89922756951911 6.0736092473117
0.003316 1.89111425281912 6.07257570133618
0.003318 1.88300236637186 6.07148009341994
0.00332 1.8748919928066 6.07032260059796
0.003322 1.86678321451633 6.069103400093
0.003324 1.8586761136575 6.06782266931315
0.003326 1.85057077214979 6.0664805858495
0.003328 1.84246727167587 6.0650773274737
0.00333 1.83436569368115 6.06361307213565
0.003332 1.82626611937354 6.06208799796107
0.003334 1.81816862972322 6.06050228324918
0.003336 1.81007330546245 6.0588561064703
0.003338 1.80198022708526 6.05714964626351
0.00334 1.79388947484732 6.05538308143431
0.003342 1.78580112876565 6.05355659095224
0.003344 1.77771526861845 6.05167035394858
0.003346 1.76963197394484 6.04972454971395
0.003348 1.76155132404469 6.04771935769602
0.00335 1.75347339797841 6.04565495749719
0.003352 1.7453982745667 6.04353152887221
0.003354 1.73732603239043 6.04134925172591
0.003356 1.72925674979034 6.03910830611085
0.003358 1.72119050486694 6.03680887222503
0.00336 1.71312737548026 6.03445113040957
0.003362 1.70506743924967 6.03203526114642
0.003364 1.69701077355372 6.02956144505603
0.003366 1.68895745552992 6.02702986289509
0.003368 1.68090756207461 6.02444069555424
0.00337 1.6728611698427 6.02179412405577
0.003372 1.66481835524761 6.01909032955132
0.003374 1.65677919446099 6.01632949331966
0.003376 1.64874376341262 6.01351179676437
0.003378 1.64071213779023 6.01063742141161
0.00338 1.63268439303932 6.00770654890784
0.003382 1.62466060436303 6.00471936101755
0.003384 1.61664084672197 6.00167603962103
0.003386 1.60862519483404 5.99857676671215
0.003388 1.60061372317435 5.99542172439604
0.00339 1.59260650597501 5.99221109488692
0.003392 1.58460361722499 5.98894506050587
0.003394 1.57660513067003 5.98562380367853
0.003396 1.56861111981245 5.98224750693298
0.003398 1.56062165791103 5.97881635289743
0.0034 1.55263681798091 5.97533052429807
0.003402 1.55665380271535 5.97184049869032
0.003404 1.5606742397539 5.96837355220437
0.003406 1.56869780830711 5.96497990245707
0.003408 1.57672574594448 5.96165941092291
0.00341 1.58475795517099 5.95841191728976
0.003412 1.59279433870691 5.95523726089436
0.003414 1.60083479948826 5.95213528072499
0.003416 1.60887924066725 5.94910581542408
0.003418 1.61692756561277 5.94614870329092
0.00342 1.62497967791081 5.94326378228425
0.003422 1.63303548136493 5.94045089002494
0.003424 1.64109487999671 5.93770986379863
0.003426 1.64915777804616 5.93504054055833
0.003428 1.65722407997221 5.93244275692709
0.00343 1.66529369045309 5.92991634920063
0.003432 1.6733665143868 5.92746115334992
0.003434 1.68144245689153 5.92507700502387
0.003436 1.68952142330607 5.9227637395519
0.003438 1.69760331919027 5.92052119194656
0.00344 1.70568805032539 5.91834919690615
0.003442 1.71377552271458 5.91624758881735
0.003444 1.72186564258327 5.91421620175778
0.003446 1.72995831637956 5.91225486949863
0.003448 1.73805345077464 5.91036342550724
0.00345 1.74615095266319 5.90854170294972
0.003452 1.75425072916376 5.90678953469351
0.003454 1.76235268761921 5.90510675330997
0.003456 1.77045673559704 5.90349319107699
0.003458 1.7785627808898 5.90194867998153
0.00346 1.78667073151551 5.90047305172221
0.003462 1.79478049571798 5.89906613771191
0.003464 1.80289198196721 5.89772776908026
0.003466 1.8110050989598 5.8964577766763
0.003468 1.81911975561924 5.89525599107095
0.00347 1.82723586109635 5.89412224255965
0.003472 1.83535332476962 5.89305636116482
0.003474 1.84347205624555 5.89205817663847
0.003476 1.85159196535902 5.89112751846476
0.003478 1.85971296217364 5.89026421586246
0.00348 1.86783495698211 5.88946809778755
0.003482 1.87595786030656 5.88873899293574
0.003484 1.88408158289887 5.88807672974499
0.003486 1.89220603574105 5.88748113639803
0.003488 1.90033113004554 5.88695204082489
0.00349 1.90845677725556 5.88648927070539
0.003492 1.91658288904543 5.88609265347169
0.003494 1.92470937732091 5.88576201631078
0.003496 1.9328361542195 5.88549718616698
0.003498 1.94096313211079 5.88529798974442
0.0035 1.94909022359672 5.88516425350958
0.003502 1.94522500533325 5.88504822914882
0.003504 1.94135991016361 5.88491725010452
0.003506 1.93349756636872 5.88472382524352
0.003508 1.92563553248899 5.88446810173631
0.00351 1.91777389147635 5.88415024829879
0.003512 1.90991272605749 5.88377043385938
0.003514 1.90205211873364 5.88332882755666
0.003516 1.89419215178025 5.88282559873699
0.003518 1.88633290724675 5.88226091695218
0.00352 1.87847446695622 5.88163495195711
0.003522 1.87061691250518 5.8809478737074
0.003524 1.8627603252633 5.88019985235705
0.003526 1.85490478637314 5.87939105825612
0.003528 1.84705037674989 5.87852166194834
0.00353 1.8391971770811 5.87759183416884
0.003532 1.83134526782646 5.87660174584178
0.003534 1.8234947292175 5.87555156807807
0.003536 1.81564564125741 5.87444147217296
0.003538 1.80779808372074 5.87327162960384
0.00354 1.79995213615316 5.87204221202783
0.003542 1.79210787787127 5.87075339127951
0.003544 1.78426538796232 5.86940533936865
0.003546 1.77642474528399 5.86799822847784
0.003548 1.76858602846418 5.86653223096025
0.00355 1.76074931590074 5.86500751933731
0.003552 1.75291468576131 5.86342426629645
0.003554 1.74508221598305 5.86178264468878
0.003556 1.73725198427243 5.86008282752684
0.003558 1.72942406810505 5.85832498798234
0.00356 1.72159854472538 5.85650929938384
0.003562 1.71377549114662 5.85463593521453
0.003564 1.70595498415041 5.85270506910995
0.003566 1.69813710028671 5.85071687485574
0.003568 1.69032191587353 5.8486715263854
0.00357 1.6825095069968 5.84656919777799
0.003572 1.67469994951013 5.84441006325597
0.003574 1.66689331903465 5.8421942971829
0.003576 1.65908969095881 5.83992207406121
0.003578 1.65128914043818 5.83759356853001
0.00358 1.64349174239533 5.83520895536282
0.003582 1.63569757151956 5.83276840946538
0.003584 1.62790670226681 5.8302721058734
0.003586 1.62011920885944 5.82772021975041
0.003588 1.6123351652861 5.82511292638548
0.00359 1.6045546453015 5.82245040119106
0.003592 1.59677772242632 5.81973281970078
0.003594 1.589004469947 5.81696035756725
0.003596 1.58123496091563 5.81413319055986
0.003598 1.57346926814972 5.81125149456263
0.0036 1.56570746423213 5.80831544557197
0.003602 1.56994644830884 5.80537559082971
0.003604 1.57418833212476 5.802459044007
0.003606 1.58243257122999 5.79961609410294
0.003608 1.5906804420199 5.7968465959026
0.00361 1.59893184662244 5.79415038241941
0.003612 1.60718668738974 5.79152728633047
0.003614 1.61544486689854 5.78897713997921
0.003616 1.62370628795065 5.78649977537813
0.003618 1.63197085357337 5.78409502421145
0.00362 1.64023846701993 5.78176271783776
0.003622 1.64850903176993 5.77950268729275
0.003624 1.65678245152974 5.77731476329184
0.003626 1.66505863023294 5.77519877623286
0.003628 1.67333747204075 5.77315455619871
0.00363 1.68161888134241 5.77118193296004
0.003632 1.68990276275563 5.76928073597785
0.003634 1.69818902112695 5.76745079440621
0.003636 1.70647756153222 5.76569193709485
0.003638 1.71476828927693 5.76400399259184
0.00364 1.72306110989662 5.76238678914622
0.003642 1.73135592915731 5.76084015471063
0.003644 1.73965265305585 5.75936391694394
0.003646 1.74795118782035 5.75795790321391
0.003648 1.75625143991051 5.75662194059975
0.00365 1.76455331601804 5.75535585589481
0.003652 1.77285672306702 5.75415947560915
0.003654 1.78116156821428 5.75303262597217
0.003656 1.78946775884976 5.75197513293522
0.003658 1.79777520259688 5.75098682217419
0.00366 1.80608380731293 5.75006751909215
0.003662 1.81439348108936 5.74921704882188
0.003664 1.82270413225221 5.74843523622851
0.003666 1.83101566936243 5.74772190591212
0.003668 1.8393280012162 5.74707688221028
0.00367 1.84764103684535 5.74649998920064
0.003672 1.85595468551762 5.74599105070356
0.003674 1.86426885673704 5.7455498902846
0.003676 1.87258346024427 5.74517633125714
0.003678 1.88089840601692 5.74487019668493
0.00368 1.88921360426987 5.74463130938466
0.003682 1.8975289654556 5.74445949192848
0.003684 1.90584440026453 5.74435456664659
0.003686 1.91415981962531 5.74431635562979
0.003688 1.92247513470515 5.74434468073196
0.00369 1.93079025691012 5.74443936357269
0.003692 1.93910509788548 5.74460022553973
0.003694 1.94741956951595 5.74482708779156
0.003696 1.95573358392604 5.74511977125993
0.003698 1.96404705348034 5.74547809665234
0.0037 1.97235989078382 5.74590188445459
0.003702 1.96867969713919 5.74634337908947
0.003704 1.96499906889072 5.7467699114201
0.003706 1.95732051824066 5.74713398457396
0.003708 1.94964153394335 5.74743573981685
0.00371 1.94196219898132 5.74767533997549
0.003712 1.93428259611973 5.74785294810512
0.003714 1.92660280790606 5.7479687274871
0.003716 1.91892291666982 5.74802284162658
0.003718 1.91124300452228 5.74801545425018
0.00372 1.90356315335613 5.74794672930362
0.003722 1.89588344484522 5.74781683094942
0.003724 1.88820396044426 5.74762592356456
0.003726 1.88052478138856 5.74737417173815
0.003728 1.87284598869369 5.74706174026914
0.00373 1.86516766315529 5.74668879416396
0.003732 1.85748988534872 5.74625549863424
0.003734 1.84981273562881 5.74576201909451
0.003736 1.84213629412961 5.74520852115987
0.003738 1.83446064076411 5.74459517064371
0.00374 1.82678585522397 5.7439221335554
0.003742 1.81911201697928 5.74318957609801
0.003744 1.81143920527828 5.74239766466602
0.003746 1.80376749914713 5.74154656584304
0.003748 1.79609697738964 5.74063644639953
0.00375 1.78842771858704 5.73966747329051
0.003752 1.78075980109772 5.73863981365333
0.003754 1.773093303057 5.73755363480533
0.003756 1.76542830237689 5.73640910424167
0.003758 1.75776487674585 5.735206389633
0.00376 1.75010310362855 5.73394565882322
0.003762 1.74244306026566 5.73262707982726
0.003764 1.73478482367362 5.73125082082881
0.003766 1.72712847064442 5.72981705017807
0.003768 1.71947407774533 5.72832593638954
0.00377 1.71182172131877 5.72677764813976
0.003772 1.70417147748202 5.72517235426509
0.003774 1.69652342212707 5.72351022375949
0.003776 1.68887763092033 5.7217914257723
0.003778 1.68123417930253 5.72001612960602
0.00378 1.67359314248843 5.71818450471409
0.003782 1.66595459546665 5.71629672069869
0.003784 1.6583186129995 5.71435294730855
0.003786 1.65068526962274 5.71235335443671
0.003788 1.64305463964542 5.71029811211838
0.00379 1.63542679714969 5.70818739052869
0.003792 1.6278018159906 5.70602135998057
0.003794 1.62017976979593 5.70380019092252
0.003796 1.61256073196602 5.70152405393642
0.003798 1.60494477567356 5.69919311973541
0.0038 1.59733197386345 5.6968075591617
0.003802 1.6017187566952 5.6944178418875
0.003804 1.606107887822 5.69205121700137
0.003806 1.61449854437299 5.68975789724449
0.003808 1.62289209801905 5.687537732308
0.00381 1.63128845129715 5.68539055012868
0.003812 1.63968750697519 5.68331617832384
0.003814 1.64808916805242 5.68131444419393
0.003816 1.65649333775986 5.67938517472529
0.003818 1.6648999195607 5.67752819659282
0.00382 1.67330881715073 5.67574333616266
0.003822 1.68171993445873 5.67403041949489
0.003824 1.69013317564691 5.6723892723462
0.003826 1.69854844511123 5.67081972017254
0.003828 1.7069656474819 5.66932158813184
0.00383 1.71538468762369 5.66789470108665
0.003832 1.72380547063635 5.66653888360677
0.003834 1.732227901855 5.66525395997196
0.003836 1.74065188685051 5.66403975417459
0.003838 1.74907733142987 5.66289608992225
0.00384 1.75750414163656 5.66182279064044
0.003842 1.76593222375095 5.66081967947517
0.003844 1.77436148429062 5.65988657929565
0.003846 1.78279183001079 5.65902331269687
0.003848 1.7912231679046 5.65822970200227
0.00385 1.79965540520355 5.65750556926634
0.003852 1.80808844937778 5.65685073627728
0.003854 1.81652220813647 5.65626502455956
0.003856 1.82495658942817 5.65574825537657
0.003858 1.83339150144115 5.65530024973324
0.00386 1.84182685260371 5.65492082837861
0.003862 1.85026255158457 5.65460981180845
0.003864 1.85869850729315 5.65436702026786
0.003866 1.86713462887993 5.65419227375386
0.003868 1.87557082573676 5.65408539201797
0.00387 1.88400700749721 5.65404619456879
0.003872 1.89244308403683 5.65407450067461
0.003874 1.90087896547355 5.65417012936593
0.003876 1.90931456216792 5.6543328994381
0.003878 1.91774978472345 5.65456262945381
0.00388 1.9261845439869 5.65485913774572
0.003882 1.93461875104862 5.65522224241898
0.003884 1.94305231724278 5.65565176135379
0.003886 1.95148515414774 5.65614751220794
0.003888 1.95991717358629 5.65670931241938
0.00389 1.96834828762597 5.65733697920872
0.003892 1.97677840857931 5.65803032958183
0.003894 1.98520744900417 5.65878918033228
0.003896 1.99363532170399 5.65961334804395
0.003898 2.00206193972803 5.6605026490935
0.0039 2.01048721637171 5.6614568996529
0.003902 2.00691892084966 5.66242821131144
0.003904 2.00334966109898 5.66338417032732
0.003906 1.99578188762598 5.66427714809766
0.003908 1.98821297550324 5.66510728164385
0.00391 1.98064300841876 5.66587472956459
0.003912 1.97307206984885 5.66657965070397
0.003914 1.96550024305773 5.66722220414913
0.003916 1.95792761109723 5.66780254922791
0.003918 1.95035425680649 5.66832084550654
0.00392 1.9427802628116 5.66877725278729
0.003922 1.93520571152534 5.66917193110611
0.003924 1.92763068514684 5.66950504073035
0.003926 1.92005526566128 5.6697767421564
0.003928 1.91247953483955 5.66998719610739
0.00393 1.90490357423805 5.67013656353085
0.003932 1.89732746519826 5.67022500559642
0.003934 1.88975128884655 5.67025268369355
0.003936 1.88217512609385 5.67021975942914
0.003938 1.87459905763535 5.67012639462532
0.00394 1.86702316395022 5.66997275131707
0.003942 1.85944752530138 5.66975899174999
0.003944 1.85187222173512 5.66948527837797
0.003946 1.84429733308091 5.66915177386091
0.003948 1.8367229389511 5.66875864106248
0.00395 1.82914911874065 5.66830604304776
0.003952 1.82157595162684 5.66779414308106
0.003954 1.81400351656904 5.66722310462357
0.003956 1.80643189230846 5.66659309133114
0.003958 1.79886115736783 5.665904267052
0.00396 1.7912913900512 5.66515679582451
0.003962 1.78372266844368 5.66435084187489
0.003964 1.77615507041119 5.66348656961498
0.003966 1.76858867360018 5.66256414364002
0.003968 1.76102355543744 5.66158372872635
0.00397 1.75345979312983 5.66054548982921
0.003972 1.74589746366404 5.65944959208051
0.003974 1.73833664380638 5.65829620078657
0.003976 1.73077741010252 5.65708548142592
0.003978 1.7232198388773 5.65581759964707
0.00398 1.71566400623445 5.6544927212663
0.003982 1.70810998805642 5.65311101226542
0.003984 1.70055786000415 5.65167263878959
0.003986 1.69300769751681 5.65017776714509
0.003988 1.68545957581165 5.64862656379715
0.00399 1.67791356988377 5.64701919536771
0.003992 1.67036975450588 5.64535582863327
0.003994 1.66282820422813 5.64363663052266
0.003996 1.65528899337789 5.6418617681149
0.003998 1.64775219605959 5.64003140863698
0.004 1.64021788615446 5.63814571946171
0.004002 1.64468194179984 5.63625498719654
0.004004 1.64914784640223 5.63438681174569
0.004006 1.65761448263317 5.63259122368127
0.004008 1.66608335178906 5.63086806929499
0.00401 1.67455435737948 5.62921717314175
0.004012 1.68302740314946 5.62763835947372
0.004014 1.69150239307981 5.62613145224302
0.004016 1.69997923138756 5.62469627510443
0.004018 1.70845782252634 5.62333265141806
0.00402 1.71693807118677 5.62204040425202
0.004022 1.72541988229684 5.62081935638511
0.004024 1.73390316102228 5.61966933030946
0.004026 1.74238781276696 5.61859014823323
0.004028 1.75087374317325 5.61758163208324
0.00403 1.75936085812241 5.61664360350764
0.004032 1.76784906373491 5.61577588387856
0.004034 1.77633826637084 5.61497829429475
0.004036 1.78482837263025 5.61425065558426
0.004038 1.79331928935351 5.61359278830701
0.00404 1.80181092362166 5.61300451275749
0.004042 1.81030318275676 5.61248564896738
0.004044 1.81879597432223 5.61203601670813
0.004046 1.82728920612321 5.61165543549365
0.004048 1.83578278620687 5.61134372458287
0.00405 1.84427662286277 5.6111007029824
0.004052 1.85277062462318 5.6109261894491
0.004054 1.86126470026341 5.61082000249273
0.004056 1.86975875880214 5.6107819603785
0.004058 1.87825270950173 5.61081188112971
0.00406 1.88674646186854 5.61090958253031
0.004062 1.89523992565325 5.61107488212753
0.004064 1.90373301085118 5.6113075972344
0.004066 1.91222562770257 5.6116075449324
0.004068 1.92071768669291 5.61197454207397
0.00407 1.92920909855322 5.61240840528515
0.004072 1.93769977426036 5.61290895096807
0.004074 1.94618962503732 5.61347599530357
0.004076 1.95467856235351 5.61410935425373
0.004078 1.96316649792506 5.61480884356442
0.00408 1.97165334371507 5.61557427876787
0.004082 1.98013901193391 5.6164054751852
0.004084 1.98862341503951 5.61730224792895
0.004086 1.99710646573762 5.61826441190561
0.004088 2.00558807698207 5.6192917818182
0.00409 2.01406816197505 5.62038417216871
0.004092 2.02254663416736 5.62154139726071
0.004094 2.0310234072587 5.62276327120181
0.004096 2.03949839519787 5.62404960790616
0.004098 2.04797151218309 5.62540022109702
0.0041 2.0564426726622 5.62681492430919
0.004102 2.05291990780651 5.62824561253685
0.004104 2.04939571980388 5.62966030114193
0.004106 2.04187254482086 5.63101114560477
0.004108 2.03434762121709 5.63229828036762
0.00411 2.02682103383708 5.63352186146539
0.004112 2.01929286731703 5.63468204519446
0.004114 2.01176320608443 5.63577898811033
0.004116 2.00423213435777 5.63681284702525
0.004118 1.99669973614615 5.63778377900589
0.00412 1.989166095249 5.63869194137096
0.004122 1.98163129525569 5.6395374916889
0.004124 1.97409541954523 5.64032058777549
0.004126 1.96655855128592 5.64104138769152
0.004128 1.95902077343507 5.6417000497405
0.00413 1.95148216873863 5.64229673246625
0.004132 1.94394281973088 5.64283159465064
0.004134 1.93640280873414 5.64330479531121
0.004136 1.92886221785844 5.6437164936989
0.004138 1.9213211290012 5.64406684929568
0.00414 1.91377962384695 5.64435602181226
0.004142 1.906237783867 5.64458417118579
0.004144 1.89869569031916 5.64475145757751
0.004146 1.89115342424744 5.64485804137052
0.004148 1.88361106648174 5.64490408316738
0.00415 1.87606869763758 5.64488974378792
0.004152 1.86852639811581 5.64481518426686
0.004154 1.86098424810229 5.64468056585157
0.004156 1.85344232756766 5.64448604999978
0.004158 1.84590071626703 5.64423179837728
0.00416 1.83835949373972 5.64391797285567
0.004162 1.83081873930898 5.64354473551004
0.004164 1.8232785320817 5.64311224861677
0.004166 1.81573895094819 5.6426206746512
0.004168 1.80820007458187 5.6420701762854
0.00417 1.80066198143904 5.64146091638592
0.004172 1.79312474975861 5.64079305801152
0.004174 1.78558845756185 5.6400667644109
0.004176 1.77805318265212 5.63928219902051
0.004178 1.77051900261467 5.63843952546227
0.00418 1.76298599481632 5.63753890754132
0.004182 1.7554542364053 5.63658050924383
0.004184 1.74792380431094 5.63556449473472
0.004186 1.74039477524349 5.63449102835549
0.004188 1.73286722569382 5.63336027462193
0.00419 1.72534123193328 5.63217239822198
0.004192 1.71781687001338 5.63092756401345
0.004194 1.71029421576562 5.62962593702185
0.004196 1.70277334480126 5.62826768243817
0.004198 1.6952543325111 5.62685296561668
0.0042 1.68773725406524 5.62538195207274
0.004202 1.69221742332855 5.62390468162014
0.004204 1.69669902849673 5.62244923723336
0.004206 1.70518067287526 5.62106540318496
0.004208 1.71366400162949 5.6197530239801
0.00421 1.7221489195826 5.61851192240311
0.004212 1.73063533179554 5.61734192095082
0.004214 1.73912314356738 5.61624284183523
0.004216 1.74761226043568 5.61521450698615
0.004218 1.75610258817689 5.61425673805388
0.00422 1.76459403280667 5.61336935641186
0.004222 1.77308650058031 5.61255218315932
0.004224 1.78157989799305 5.61180503912391
0.004226 1.79007413178046 5.61112774486435
0.004228 1.79856910891877 5.6105201206731
0.00423 1.80706473662525 5.60998198657895
0.004232 1.81556092235854 5.60951316234965
0.004234 1.82405757381898 5.60911346749457
0.004236 1.83255459894897 5.6087827212673
0.004238 1.84105190593332 5.60852074266825
0.00424 1.84954940319952 5.6083273504473
0.004242 1.85804699941816 5.60820236310637
0.004244 1.86654460350317 5.60814559890205
0.004246 1.87504212461219 5.60815687584818
0.004248 1.88353947214689 5.60823601171846
0.00425 1.89203655575326 5.60838282404904
0.004252 1.90053328532194 5.60859713014109
0.004254 1.90902957098851 5.6088787470634
0.004256 1.91752532313384 5.60922749165493
0.004258 1.92602045238433 5.60964318052743
0.00426 1.93451486961224 5.61012563006796
0.004262 1.943008485936 5.61067465644148
0.004264 1.95150121272046 5.6112900755934
0.004266 1.95999296157723 5.61197170325213
0.004268 1.9684836443649 5.61271935493166
0.00427 1.97697317318938 5.61353284593406
0.004272 1.98546146040416 5.61441199135205
0.004274 1.99394841861055 5.61535660607155
0.004276 2.002433960658 5.61636650477417
0.004278 2.01091799964435 5.61744150193976
0.00428 2.01940044891607 5.61858141184896
0.004282 2.02788122206855 5.61978604858565
0.004284 2.03636023294636 5.62105522603955
0.004286 2.04483739564347 5.62238875790865
0.004288 2.05331262450354 5.62378645770176
0.00429 2.06178583412015 5.625248138741
0.004292 2.07025693933703 5.62677361416429
0.004294 2.07872585524831 5.62836269692785
0.004296 2.0871924971988 5.63001519980866
0.004298 2.09565678078414 5.63173093540697
0.0043 2.1041186218511 5.63350971614878
0.004302 2.10058636116107 5.63530317645441
0.004304 2.09705231517129 5.63707985386085
0.004306 2.08951894328582 5.63879164356477
0.004308 2.08198334222961 5.64043867894349
0.00431 2.07444559824136 5.64202111498014
0.004312 2.0669057973528 5.6435391069333
0.004314 2.0593640253884 5.64499281033457
0.004316 2.05182036796491 5.64638238098623
0.004318 2.04427491049108 5.64770797495879
0.00432 2.03672773816727 5.64896974858869
0.004322 2.02917893598509 5.65016785847588
0.004324 2.02162858872709 5.65130246148145
0.004326 2.01407678096636 5.65237371472529
0.004328 2.00652359706622 5.65338177558367
0.00433 1.99896912117988 5.65432680168696
0.004332 1.9914134372501 5.65520895091721
0.004334 1.98385662900882 5.65602838140581
0.004336 1.97629877997691 5.65678525153117
0.004338 1.96873997346377 5.65747971991633
0.00434 1.96118029256701 5.65811194542667
0.004342 1.9536198201722 5.6586820871675
0.004344 1.94605863895244 5.6591903044818
0.004346 1.93849683136816 5.65963675694784
0.004348 1.93093447966673 5.66002160437688
0.00435 1.92337166588216 5.66034500681082
0.004352 1.91580847183484 5.66060712451992
0.004354 1.90824497913118 5.66080811800042
0.004356 1.90068126916335 5.6609481479723
0.004358 1.89311742310897 5.66102737537692
0.00436 1.88555352193083 5.66104596137475
0.004362 1.87798964637656 5.66100406734302
0.004364 1.87042587697839 5.66090185487348
0.004366 1.86286229405283 5.66073948577008
0.004368 1.85529897770043 5.66051712204667
0.00437 1.84773600780545 5.66023492592473
0.004372 1.84017346403562 5.65989305983109
0.004374 1.83261142584186 5.65949168639563
0.004376 1.82504997245802 5.65903096844904
0.004378 1.81748918290059 5.65851106902051
0.00438 1.80992913596846 5.65793215133551
0.004382 1.80236991024265 5.65729437881349
0.004384 1.79481158408606 5.65659791506563
0.004386 1.78725423564319 5.6558429238926
0.004388 1.77969794283995 5.6550295692823
0.00439 1.77214278338332 5.65415801540761
0.004392 1.76458883476121 5.65322842662414
0.004394 1.75703617424213 5.65224096746803
0.004396 1.74948487887501 5.65119580265367
0.004398 1.74193502548891 5.65009309707149
0.0044 1.73438669069285 5.64893301578574
0.004402 1.73883466714387 5.6477653259766
0.004404 1.74328377087443 5.64661865001746
0.004406 1.75173236333728 5.64554249968804
0.004408 1.76018223109768 5.64453671910739
0.00441 1.76863328043131 5.64360113068711
0.004412 1.77708541785207 5.64273555656392
0.004414 1.78553855011243 5.64193981860222
0.004416 1.7939925842038 5.64121373839683
0.004418 1.80244742735689 5.64055713727551
0.00442 1.81090298704204 5.63996983630167
0.004422 1.81935917096957 5.63945165627695
0.004424 1.82781588709015 5.63900241774383
0.004426 1.83627304359512 5.63862194098826
0.004428 1.84473054891682 5.63831004604228
0.00443 1.85318831172894 5.63806655268656
0.004432 1.86164624094686 5.63789128045308
0.004434 1.87010424572793 5.63778404862767
0.004436 1.87856223547185 5.63774467625264
0.004438 1.88702011982096 5.6377729821293
0.00444 1.89547780866054 5.63786878482063
0.004442 1.90393521211917 5.63803190265379
0.004444 1.91239224056899 5.63826215372271
0.004446 1.92084880462605 5.63855935589067
0.004448 1.92930481515058 5.63892332679287
0.00445 1.9377601832473 5.63935388383896
0.004452 1.94621482026571 5.63985084421561
0.004454 1.9546686378004 5.64041402488907
0.004456 1.96312154769133 5.64104324260771
0.004458 1.97157346202409 5.64173831390456
0.00446 1.98002429313024 5.64249905509984
0.004462 1.98847395358752 5.64332528230351
0.004464 1.99692235622018 5.64421681141779
0.004466 2.00536941409922 5.64517345813966
0.004468 2.01381504054268 5.64619503796342
0.00447 2.02225914911589 5.6472813661832
0.004472 2.03070165363174 5.64843225789542
0.004474 2.03914246815092 5.64964752800136
0.004476 2.04758150698222 5.65092699120961
0.004478 2.05601868468273 5.65227046203861
0.00448 2.06445391605811 5.6536777548191
0.004482 2.07288711616286 5.65514868369664
0.004484 2.08131820030051 5.65668306263405
0.004486 2.08974708402391 5.65828070541396
0.004488 2.09817368313544 5.65994142564119
0.00449 2.10659791368722 5.6616650367453
0.004492 2.11501969198139 5.66345135198301
0.004494 2.1234389345703 5.66530018444066
0.004496 2.13185555825675 5.66721134703667
0.004498 2.14026948009418 5.66918465252399
0.0045 2.14868061738693 5.67121991349257
0.004502 2.14509762817159 5.67326849434564
0.004504 2.14151259922089 5.67529947750025
0.004506 2.13392803977705 5.6772644881021
0.004508 2.12634091432618 5.67916365972142
0.00451 2.11875131055351 5.68099714754458
0.004512 2.11115931593701 5.68276510704443
0.004514 2.1035650177471 5.6844676939778
0.004516 2.09596850304616 5.68610506438316
0.004518 2.08836985868826 5.68767737457814
0.00452 2.08076917131874 5.68918478115719
0.004522 2.07316652737383 5.6906274409891
0.004524 2.06556201308031 5.69200551121464
0.004526 2.05795571445518 5.69331914924417
0.004528 2.05034771730521 5.69456851275522
0.00453 2.04273810722668 5.69575375969008
0.004532 2.03512696960499 5.69687504825348
0.004534 2.02751438961429 5.69793253691014
0.004536 2.01990045221718 5.69892638438241
0.004538 2.01228524216435 5.6998567496479
0.00454 2.00466884399423 5.70072379193709
0.004542 1.99705134203264 5.70152767073097
0.004544 1.98943282039253 5.70226854575868
0.004546 1.98181336297356 5.70294657699514
0.004548 1.97419305346183 5.70356192465868
0.00455 1.96657197532955 5.70411474920869
0.004552 1.95895021183471 5.70460521134327
0.004554 1.95132784602076 5.70503347199691
0.004556 1.94370496071632 5.70539969233808
0.004558 1.93608163853484 5.70570403376694
0.00456 1.92845796187431 5.705946657913
0.004562 1.92083401291694 5.70612772663277
0.004564 1.91320987362891 5.70624740200744
0.004566 1.90558562576 5.70630584634053
0.004568 1.89796135084334 5.70630322215561
0.00457 1.89033713019511 5.70623969219397
0.004572 1.88271304491424 5.70611541941226
0.004574 1.87508917588215 5.70593056698026
0.004576 1.86746560376244 5.70568529827849
0.004578 1.85984240900064 5.70537977689598
0.00458 1.85221967182389 5.70501416662791
0.004582 1.84459747224071 5.70458863147337
0.004584 1.83697589004072 5.70410333563302
0.004586 1.82935500479435 5.70355844350683
0.004588 1.82173489585261 5.70295411969182
0.00459 1.81411564234679 5.70229052897973
0.004592 1.80649732318824 5.70156783635475
0.004594 1.7988800170681 5.70078620699132
0.004596 1.79126380245705 5.69994580625176
0.004598 1.78364875760504 5.69904679968409
0.0046 1.77603496054108 5.69808935301974
0.004602 1.78041676411272 5.69712296636548
0.004604 1.78479949494493 5.69617679447647
0.004606 1.79318132382548 5.69530008191637
0.004608 1.80156416368888 5.69449267352584
0.00461 1.80994792223462 5.69375439244824
0.004612 1.81833250739938 5.69308506156143
0.004614 1.82671782735744 5.69248450348041
0.004616 1.83510379052095 5.69195254055987
0.004618 1.84349030554034 5.69148899489684
0.00462 1.85187728130462 5.69109368833325
0.004622 1.86026462694173 5.69076644245852
0.004624 1.86865225181886 5.69050707861214
0.004626 1.8770400655428 5.69031541788626
0.004628 1.88542797796022 5.69019128112825
0.00463 1.89381589915806 5.6901344889433
0.004632 1.90220373946379 5.69014486169694
0.004634 1.91059140944575 5.69022221951763
0.004636 1.91897881991345 5.69036638229931
0.004638 1.92736588191788 5.69057716970397
0.00464 1.93575250675183 5.69085440116416
0.004642 1.94413860595019 5.69119789588557
0.004644 1.95252409129019 5.69160747284956
0.004646 1.9609088747918 5.69208295081567
0.004648 1.96929286871792 5.69262414832419
0.00465 1.97767598557472 5.69323088369867
0.004652 1.98605813811193 5.69390297504842
0.004654 1.99443923932307 5.69464024027107
0.004656 2.00281920244579 5.69544249705505
0.004658 2.0111979409621 5.6963095628821
0.00466 2.01957536859866 5.6972412550298
0.004662 2.02795139932705 5.69823739057403
0.004664 2.03632594736402 5.69929778639151
0.004666 2.04469892717176 5.70042225916225
0.004668 2.05307025345814 5.70161062537207
0.00467 2.06143984117701 5.70286270131503
0.004672 2.0698076055284 5.70417830309597
0.004674 2.07817346195877 5.70555724663295
0.004676 2.08653732616131 5.70699934765971
0.004678 2.09489911407612 5.70850442172815
0.00468 2.10325874189047 5.71007228421077
0.004682 2.11161612603903 5.71170275030314
0.004684 2.11997118320412 5.71339563502634
0.004686 2.12832383031591 5.71515075322941
0.004688 2.13667398455265 5.7169679195918
0.00469 2.14502156334092 5.71884694862575
0.004692 2.15336648435581 5.7207876546788
0.004694 2.16170866552116 5.72278985193616
0.004696 2.17004802500975 5.72485335442314
0.004698 2.17838448124354 5.72697797600758
0.0047 2.18671795289383 5.72916353040226
0.004702 2.18305739166843 5.7313611298598
0.004704 2.17939464236062 5.73354036841654
0.004706 2.17173227977819 5.73565261878882
0.004708 2.16406715564923 5.73769801568457
0.00471 2.15639935901112 5.73967671543505
0.004712 2.14872897869248 5.74158887466573
0.004714 2.14105610331277 5.7434346502938
0.004716 2.13338082128193 5.74521419952576
0.004718 2.12570322079996 5.74692767985491
0.00472 2.11802338985659 5.74857524905898
0.004722 2.11034141623087 5.75015706519766
0.004724 2.10265738749078 5.75167328661013
0.004726 2.09497139099289 5.7531240719127
0.004728 2.087283513882 5.75450957999632
0.00473 2.07959384309073 5.75582997002418
0.004732 2.07190246533921 5.7570854014293
0.004734 2.06420946713468 5.75827603391207
0.004736 2.05651493477116 5.7594020274379
0.004738 2.0488189543291 5.76046354223473
0.00474 2.04112161167503 5.76146073879072
0.004742 2.03342299246118 5.76239377785174
0.004744 2.0257231821252 5.76326282041905
0.004746 2.01802226588978 5.76406802774689
0.004748 2.01032032876231 5.76480956134005
0.00475 2.00261745553457 5.76548758295151
0.004752 1.99491373078241 5.76610225458007
0.004754 1.98720923886539 5.76665373846793
0.004756 1.97950406392646 5.76714219709834
0.004758 1.97179828989168 5.76756779319323
0.00476 1.96409200046987 5.7679306897108
0.004762 1.9563852791523 5.76823104984322
0.004764 1.94867820921238 5.7684690370142
0.004766 1.94097087370539 5.76864481487668
0.004768 1.93326335546809 5.76875854731046
0.00477 1.92555573711853 5.76881039841983
0.004772 1.91784810105566 5.76880053253126
0.004774 1.91014052945907 5.76872911419102
0.004776 1.90243310428873 5.76859630816287
0.004778 1.89472590728465 5.76840227942571
0.00478 1.88701901996662 5.76814719317126
0.004782 1.87931252363393 5.76783121480169
0.004784 1.87160649936508 5.76745450992738
0.004786 1.86390102801752 5.76701724436453
0.004788 1.85619619022736 5.76651958413284
0.00479 1.84849206640912 5.76596169545327
0.004792 1.84078873675544 5.76534374474566
0.004794 1.83308628123683 5.76466589862647
0.004796 1.82538477960142 5.76392832390645
0.004798 1.81768431137468 5.76313118758836
0.0048 1.80998495585919 5.76227465686469
0.004802 1.81428072926579 5.76140799384481
0.004804 1.81857733162583 5.76056083081823
0.004806 1.82687279995872 5.7597821740048
0.004808 1.83516915032021 5.75907186974759
0.00481 1.8434662916793 5.75842974269899
0.004812 1.85176413324018 5.75785561725207
0.004814 1.86006258444256 5.75734931754308
0.004816 1.868361554962 5.75691066745404
0.004818 1.87666095471027 5.75653949061531
0.00482 1.88496069383566 5.75623561040813
0.004822 1.8932606827233 5.7559988499672
0.004824 1.90156083199551 5.75582903218321
0.004826 1.90986105251211 5.7557259797054
0.004828 1.91816125537073 5.75568951494407
0.00483 1.92646135190712 5.75571946007316
0.004832 1.93476125369547 5.75581563703276
0.004834 1.94306087254872 5.75597786753166
0.004836 1.95136012051885 5.75620597304983
0.004838 1.95965890989721 5.75649977484097
0.00484 1.96795715321477 5.75685909393505
0.004842 1.97625476324246 5.75728375114079
0.004844 1.98455165299141 5.75777356704814
0.004846 1.9928477357133 5.75832836203086
0.004848 2.00114292490059 5.75894795624894
0.00485 2.00943713428682 5.75963216965116
0.004852 2.01773027784689 5.76038082197753
0.004854 2.02602226979732 5.76119373276179
0.004856 2.03431302459655 5.76207072133391
0.004858 2.04260245694517 5.76301160682254
0.00486 2.0508904817862 5.76401620815749
0.004862 2.05917701430536 5.76508434407222
0.004864 2.06746196993131 5.76621583310627
0.004866 2.07574526433592 5.76741049360772
0.004868 2.08402681343449 5.76866814373568
0.00487 2.09230653338605 5.7699886014627
0.004872 2.10058434059353 5.77137168457724
0.004874 2.1088601517041 5.77281721068608
0.004876 2.11713388360929 5.7743249972168
0.004878 2.12540545344533 5.77589486142017
0.00488 2.13367477859331 5.77752662037261
0.004882 2.14194177667943 5.77922009097857
0.004884 2.15020636557526 5.78097508997299
0.004886 2.15846846339789 5.78279143392369
0.004888 2.1667279885102 5.78466893923378
0.00489 2.17498485952107 5.78660742214407
0.004892 2.18323899528557 5.78860669873546
0.004894 2.19149031490519 5.79066658493134
0.004896 2.19973873772802 5.79278689649997
0.004898 2.207984183349 5.79496744905687
0.0049 2.21622657161004 5.79720805806721
0.004902 2.2124751025323 5.79945962074088
0.004904 2.20872139200784 5.80169216972978
0.004906 2.20096808635384 5.80385686226723
0.004908 2.1932119499294 5.80595383481625
0.00491 2.18545307292618 5.80798324546729
0.004912 2.1776915453247 5.80994525260952
0.004914 2.16992745689399 5.81184001492835
0.004916 2.16216089719118 5.81366769140291
0.004918 2.15439195556112 5.81542844130365
0.00492 2.14662072113599 5.81712242418978
0.004922 2.13884728283491 5.81874979990686
0.004924 2.13107172936355 5.82031072858434
0.004926 2.1232941492138 5.82180537063302
0.004928 2.11551463066335 5.82323388674269
0.00493 2.10773326177532 5.82459643787962
0.004932 2.09995013039793 5.82589318528409
0.004934 2.09216532416411 5.827124290468
0.004936 2.08437893049114 5.82828991521238
0.004938 2.07659103658029 5.82939022156497
0.00494 2.06880172941649 5.83042537183775
0.004942 2.06101109576797 5.83139552860456
0.004944 2.05321922218587 5.83230085469864
0.004946 2.04542619500397 5.83314151321019
0.004948 2.03763210033829 5.83391766748396
0.00495 2.02983702408679 5.83462948111686
0.004952 2.02204105192901 5.8352771179555
0.004954 2.01424426932574 5.83586074209378
0.004956 2.00644676151873 5.83638051787054
0.004958 1.99864861353031 5.83683660986709
0.00496 1.99084991016309 5.83722918290483
0.004962 1.98305073599968 5.83755840204288
0.004964 1.97525117540231 5.83782443257566
0.004966 1.96745131251256 5.83802744003052
0.004968 1.95965123125106 5.83816759016531
0.00497 1.95185101531712 5.83824504896607
0.004972 1.94405074818852 5.83825998264461
0.004974 1.93625051312114 5.83821255763614
0.004976 1.9284503931487 5.83810294059691
0.004978 1.92065047108244 5.83793129840184
0.00498 1.91285082951086 5.83769779814215
0.004982 1.90505155079942 5.83740260712304
0.004984 1.89725271709023 5.83704589286128
0.004986 1.88945441030184 5.83662782308292
0.004988 1.88165671212887 5.83614856572091
0.00499 1.87385970404182 5.83560828891275
0.004992 1.86606346728675 5.83500716099818
0.004994 1.85826808288503 5.83434535051684
0.004996 1.85047363163305 5.83362302620595
0.004998 1.84268019410202 5.83284035699795
0.005 1.83488785063763 5.83199751201822
0.005002 1.83909039106379 5.8311435597506
0.005004 1.84329374911883 5.83030852366129
0.005006 1.85149588403193 5.82954121587451
0.005008 1.85969888760343 5.82884148469363
0.00501 1.8679026698358 5.82820915673482
0.005012 1.87610714096404 5.8276440583579
0.005014 1.88431221145607 5.82714601566888
0.005016 1.89251779201298 5.82671485452251
0.005018 1.90072379356946 5.82635040052478
0.00502 1.90893012729404 5.82605247903549
0.005022 1.91713670458946 5.82582091517075
0.005024 1.92534343709297 5.82565553380552
0.005026 1.93355023667668 5.82555615957609
0.005028 1.94175701544783 5.82552261688265
0.00503 1.94996368574911 5.82555472989174
0.005032 1.95817016015901 5.8256523225388
0.005034 1.96637635149205 5.82581521853065
0.005036 1.97458217279915 5.82604324134798
0.005038 1.98278753736787 5.82633621424786
0.00504 1.99099235872275 5.82669396026621
0.005042 1.99919655062557 5.82711630222029
0.005044 2.00740002707565 5.82760306271119
0.005046 2.01560270231013 5.82815406412628
0.005048 2.02380449080424 5.82876912864172
0.00505 2.03200530727159 5.82944807822487
0.005052 2.04020506666446 5.8301907346368
0.005054 2.04840368417401 5.83099691943473
0.005056 2.05660107523063 5.83186645397448
0.005058 2.06479715550413 5.8327991594129
0.00506 2.07299184090404 5.83379485671037
0.005062 2.08118504757987 5.83485336663319
0.005064 2.08937669192135 5.83597450975601
0.005066 2.09756669055865 5.83715810646431
0.005068 2.10575496036272 5.83840397695677
0.00507 2.11394141844542 5.83971194124773
0.005072 2.12212598215984 5.8410818191696
0.005074 2.13030856910052 5.84251343037525
0.005076 2.13848909710366 5.84400659434045
0.005078 2.14666748424738 5.84556113036625
0.00508 2.15484364885194 5.84717685758139
0.005082 2.16301750947996 5.84885359494468
0.005084 2.17118898493664 5.85059116124743
0.005086 2.17935799426999 5.85238937511578
0.005088 2.18752445677102 5.85424805501311
0.00509 2.19568829197399 5.85616701924241
0.005092 2.2038494196566 5.85814608594869
0.005094 2.21200775984018 5.86018507312125
0.005096 2.22016323278992 5.86228379859615
0.005098 2.22831575901505 5.8644420800585
0.0051 2.23646525926905 5.86665973504484
0.005102 2.23262112409425 5.86888749410819
0.005104 2.22877477176399 5.87109573187913
0.005106 2.22092891800832 5.87323543841117
0.005108 2.21308026736875 5.87530675223182
0.00511 2.20522891093246 5.87730983349738
0.005112 2.19737493957276 5.87924484266452
0.005114 2.18951844394872 5.88111194048773
0.005116 2.18165951450472 5.88291128801688
0.005118 2.17379824147013 5.88464304659463
0.00512 2.16593471485884 5.88630737785401
0.005122 2.15806902446895 5.88790444371589
0.005124 2.15020125988234 5.8894344063865
0.005126 2.14233151046431 5.89089742835489
0.005128 2.13445986536321 5.89229367239054
0.00513 2.12658641351005 5.89362330154079
0.005132 2.11871124361815 5.89488647912841
0.005134 2.11083444418276 5.89608336874911
0.005136 2.10295610348069 5.89721413426907
0.005138 2.09507630957001 5.89827893982249
0.00514 2.08719515028959 5.89927794980908
0.005142 2.07931271325887 5.90021132889167
0.005144 2.07142908587739 5.90107924199371
0.005146 2.06354435532455 5.90188185429679
0.005148 2.0556586085592 5.90261933123828
0.00515 2.04777193231933 5.9032918385088
0.005152 2.03988441312171 5.90389954204981
0.005154 2.03199613726159 5.90444260805121
0.005156 2.02410719081235 5.90492120294884
0.005158 2.01621765962519 5.9053354934221
0.00516 2.00832762932877 5.90568564639149
0.005162 2.00043718532893 5.90597182901625
0.005164 1.99254641280838 5.90619420869185
0.005166 1.98465539672633 5.90635295304767
0.005168 1.97676422181824 5.90644822994453
0.00517 1.96887297259548 5.90648020747229
0.005172 1.96098173334505 5.90644905394749
0.005174 1.95309058812924 5.90635493791091
0.005176 1.9451996207854 5.90619802812519
0.005178 1.93730891492556 5.90597849357243
0.00518 1.92941855393621 5.90569650345185
0.005182 1.92152862097799 5.90535222717733
0.005184 1.9136391989854 5.90494583437512
0.005186 1.9057503706665 5.90447749488138
0.005188 1.89786221850267 5.9039473787399
0.00519 1.88997482474833 5.90335565619965
0.005192 1.88208827143065 5.90270249771248
0.005194 1.87420264034926 5.90198807393074
0.005196 1.86631801307605 5.90121255570493
0.005198 1.85843447095485 5.90037611408134
0.0052 1.85055209510121 5.89947892029972
0.005202 1.85466455437226 5.89856990117348
0.005204 1.85877788757315 5.89767936889672
0.005206 1.86689002621589 5.89685599340215
0.005208 1.87500310985302 5.89609962512173
0.00521 1.88311704924373 5.89541009280089
0.005212 1.89123175537695 5.89478722492907
0.005214 1.89934713947161 5.89423084974224
0.005216 1.90746311297704 5.89374079522541
0.005218 1.91557958757324 5.89331688911516
0.00522 1.92369647517125 5.89295895890212
0.005222 1.93181368791346 5.89266683183348
0.005224 1.93993113817392 5.89244033491551
0.005226 1.94804873855866 5.892279294916
0.005228 1.95616640190602 5.89218353836681
0.00523 1.96428404128694 5.89215289156635
0.005232 1.97240157000527 5.89218718058199
0.005234 1.98051890159809 5.89228623125262
0.005236 1.98863594983598 5.89244986919111
0.005238 1.99675262872334 5.89267791978671
0.00524 2.00486885249869 5.89297020820761
0.005242 2.01298453563492 5.89332655940333
0.005244 2.02109959283963 5.89374679810722
0.005246 2.02921393905537 5.89423074883888
0.005248 2.03732748945994 5.89477823590661
0.00525 2.04544015946668 5.8953890834099
0.005252 2.05355186472469 5.8960631152418
0.005254 2.06166252111919 5.8968001550914
0.005256 2.0697720447717 5.89760002644625
0.005258 2.07788035204034 5.89846255259479
0.00526 2.0859873595201 5.89938755662873
0.005262 2.0940929840431 5.90037486144556
0.005264 2.1021971426788 5.90142428975085
0.005266 2.11029975273431 5.90253566406076
0.005268 2.11840073175461 5.90370880670436
0.00527 2.12649999752277 5.9049435398261
0.005272 2.13459746806024 5.90623968538815
0.005274 2.14269306162707 5.90759706517283
0.005276 2.15078669672212 5.90901550078495
0.005278 2.15887829208332 5.91049481365426
0.00528 2.1669677666879 5.91203482503775
0.005282 2.17505503975259 5.91363535602211
0.005284 2.18314003073388 5.91529622752599
0.005286 2.19122265932819 5.91701726030247
0.005288 2.19930284547213 5.91879827494135
0.00529 2.20738050934271 5.92063909187153
0.005292 2.21545557135751 5.92253953136336
0.005294 2.22352795217493 5.92449941353096
0.005296 2.23159757269437 5.92651855833462
0.005298 2.23966435405644 5.92859678558307
0.0053 2.24772821764316 5.93073391493585
0.005302 2.24379868258012 5.93288056281007
0.005304 2.23986701182998 5.93500734007104
0.005306 2.23193598248018 5.93706512209872
0.005308 2.22400226590057 5.93905404953008
0.00531 2.21606595379263 5.94097428462997
0.005312 2.20812713764115 5.94282598996291
0.005314 2.20018590871387 5.94460932839053
0.005316 2.19224235806103 5.94632446306901
0.005318 2.18429657651504 5.94797155744663
0.00532 2.17634865469006 5.94955077526117
0.005322 2.16839868298162 5.95106228053746
0.005324 2.16044675156622 5.95250623758482
0.005326 2.15249295040102 5.95388281099459
0.005328 2.14453736922336 5.95519216563757
0.00533 2.1365800975505 5.9564344666616
0.005332 2.12862122467916 5.95760987948899
0.005334 2.12066083968523 5.95871856981404
0.005336 2.11269903142335 5.95976070360059
0.005338 2.1047358885266 5.96073644707948
0.00534 2.0967714994061 5.96164596674611
0.005342 2.08880595225071 5.96248942935793
0.005344 2.08083933502664 5.96326700193199
0.005346 2.07287173547713 5.96397885174243
0.005348 2.06490324112208 5.96462514631808
0.00535 2.05693393925777 5.96520605343993
0.005352 2.04896391695646 5.96572174113868
0.005354 2.0409932610661 5.96617237769233
0.005356 2.03302205820999 5.96655813162368
0.005358 2.02505039478646 5.9668791716979
0.00536 2.01707835696853 5.9671356669201
0.005362 2.00910603070361 5.96732778653285
0.005364 2.00113350171321 5.96745570001378
0.005366 1.99316085549256 5.96751957707316
0.005368 1.98518817731037 5.9675195876514
0.00537 1.97721555220849 5.96745590191672
0.005372 1.9692430650016 5.96732869026265
0.005374 1.96127080027696 5.96713812330568
0.005376 1.95329884239406 5.96688437188277
0.005378 1.94532727548434 5.96656760704904
0.00538 1.93735618345093 5.96618800007529
0.005382 1.92938564996834 5.9657457224456
0.005384 1.92141575848219 5.965240945855
0.005386 1.91344659220889 5.96467384220702
0.005388 1.90547823413545 5.9640445836113
0.00539 1.8975107670191 5.96335334238126
0.005392 1.88954427338711 5.96260029103167
0.005394 1.88157883553648 5.96178560227629
0.005396 1.87361453553368 5.9609094490255
0.005398 1.8656514552144 5.95997200438394
0.0054 1.85768967618327 5.95897344164816
0.005402 1.8617228382573 5.95796259889166
0.005404 1.86575697708784 5.95696997179322
0.005406 1.87379003736957 5.95604414103395
0.005408 1.88182418054508 5.95518495910543
0.00541 1.88985931784821 5.95439225681111
0.005412 1.89789536073976 5.95366586469679
0.005414 1.9059322209078 5.95300561305305
0.005416 1.91396981026804 5.9524113319178
0.005418 1.92200804096414 5.95188285107873
0.00542 1.93004682536805 5.95142000007586
0.005422 1.93808607608031 5.95102260820395
0.005424 1.94612570593042 5.95069050451504
0.005426 1.95416562797712 5.95042351782089
0.005428 1.96220575550872 5.95022147669548
0.00543 1.97024600204339 5.95008420947747
0.005432 1.97828628132951 5.95001154427263
0.005434 1.98632650734596 5.95000330895636
0.005436 1.9943665943024 5.95005933117612
0.005438 2.00240645663959 5.95017943835385
0.00544 2.01044600902968 5.95036345768847
0.005442 2.01848516637651 5.9506112161583
0.005444 2.0265238438159 5.9509225405235
0.005446 2.03456195671592 5.9512972573285
0.005448 2.04259942067718 5.95173519290443
0.00545 2.05063615153313 5.95223617337157
0.005452 2.05867206535029 5.95280002464176
0.005454 2.06670707842859 5.95342657242079
0.005456 2.07474110730157 5.95411564221088
0.005458 2.0827740687367 5.954867059313
0.00546 2.09080587973562 5.95568064882937
0.005462 2.09883645753438 5.95655623566579
0.005464 2.10686571960375 5.95749364453408
0.005466 2.11489358364943 5.95849269995445
0.005468 2.12291996761232 5.95955322625788
0.00547 2.13094478966876 5.96067504758855
0.005472 2.13896796823077 5.96185798790616
0.005474 2.14698942194631 5.96310187098834
0.005476 2.1550090696995 5.96440652043303
0.005478 2.16302683061086 5.96577175966082
0.00548 2.17104262403755 5.96719741191731
0.005482 2.17905636957357 5.9686833002755
0.005484 2.18706798705005 5.97022924763812
0.005486 2.19507739653537 5.97183507673996
0.005488 2.20308451833549 5.97350061015026
0.00549 2.21108927299409 5.97522567027502
0.005492 2.2190915812928 5.97701007935932
0.005494 2.22709136425144 5.9788536594897
0.005496 2.23508854312819 5.98075623259644
0.005498 2.2430830394198 5.9827176204559
0.0055 2.25107477486182 5.98473764469283
0.005502 2.24707333780833 5.98676685839314
0.005504 2.24306988272601 5.98877600577014
0.005506 2.23506723619214 5.99071589837362
0.005508 2.22706205988148 5.99258667878836
0.00551 2.21905444583745 5.99438851122456
0.005512 2.21104448588419 5.99612156018956
0.005514 2.20303227162621 5.99778599048536
0.005516 2.19501789444795 5.99938196720607
0.005518 2.18700144551341 6.00090965573533
0.00552 2.17898301576576 6.00236922174381
0.005522 2.17096269592698 6.00376083118667
0.005524 2.16294057649745 6.00508465030105
0.005526 2.15491674775561 6.00634084560352
0.005528 2.14689129975756 6.00752958388758
0.00553 2.13886432233672 6.00865103222115
0.005532 2.13083590510344 6.00970535794402
0.005534 2.12280613744465 6.0106927286654
0.005536 2.11477510852351 6.01161331226137
0.005538 2.10674290727906 6.0124672768724
0.00554 2.09870962242583 6.01325479090086
0.005542 2.09067534245356 6.0139760230085
0.005544 2.0826401556268 6.01463114211399
0.005546 2.07460414998457 6.01522031739043
0.005548 2.06656741334007 6.01574371826285
0.00555 2.05853003328031 6.01620151440578
0.005552 2.05049209716577 6.0165938757407
0.005554 2.0424536921301 6.01692097243365
0.005556 2.0344149050798 6.01718297489272
0.005558 2.02637582269386 6.0173800537656
0.00556 2.01833653142347 6.01751237993713
0.005562 2.0102971174917 6.01758012452684
0.005564 2.00225766689322 6.0175834588865
0.005566 1.99421826539392 6.01752255459767
0.005568 1.98617899853068 6.01739758346927
0.00557 1.97813995161103 6.01720871753517
0.005572 1.97010120971284 6.01695612905168
0.005574 1.96206285768408 6.0166399904952
0.005576 1.95402498014246 6.01626047455977
0.005578 1.94598766147521 6.01581775415462
0.00558 1.93795098583872 6.0153120024018
0.005582 1.92991503715833 6.01474339263374
0.005584 1.921879899128 6.01411209839085
0.005586 1.91384565521007 6.01341829341913
0.005588 1.90581238863497 6.01266215166772
0.00559 1.89778018240093 6.01184384728659
0.005592 1.88974911927377 6.01096355462408
0.005594 1.88171928178658 6.01002144822452
0.005596 1.87369075223951 6.00901770282589
0.005598 1.86566361269946 6.0079524933574
0.0056 1.85763794499987 6.00682599493714
0.005602 1.86160743297354 6.00568700565678
0.005604 1.86557802658323 6.0045661070785
0.005606 1.87354771378432 6.00351183944461
0.005608 1.88151865608124 6.00252405706207
0.00561 1.88949076492242 6.00160259254661
0.005612 1.89746395198085 6.00074727825316
0.005614 1.90543812915438 5.99995794627833
0.005616 1.91341320856606 5.99923442846289
0.005618 1.92138910256452 5.99857655639427
0.00562 1.92936572372426 5.99798416140903
0.005622 1.93734298484599 5.99745707459531
0.005624 1.94532079895698 5.99699512679533
0.005626 1.95329907931134 5.99659814860787
0.005628 1.96127773939037 5.99626597039069
0.00563 1.96925669290289 5.99599842226299
0.005632 1.97723585378551 5.99579533410792
0.005634 1.98521513620298 5.99565653557497
0.005636 1.99319445454847 5.99558185608243
0.005638 2.0011737234439 5.99557112481987
0.00564 2.0091528577402 5.99562417075052
0.005642 2.01713177251765 5.99574082261373
0.005644 2.02511038308616 5.99592090892743
0.005646 2.03308860498555 5.9961642579905
0.005648 2.04106635398584 5.99647069788522
0.00565 2.04904354608754 5.9968400564797
0.005652 2.05702009752193 5.99727216143026
0.005654 2.06499592475133 5.99776684018387
0.005656 2.0729709444694 5.99832391998054
0.005658 2.08094507360137 5.99894322785571
0.00566 2.08891822930435 5.99962459064267
0.005662 2.09689032896755 6.00036783497494
0.005664 2.1048612902126 6.00117278728864
0.005666 2.11283103089374 6.00203927382492
0.005668 2.12079946909814 6.00296712063228
0.00567 2.12876652314611 6.003956153569
0.005672 2.13673211159135 6.00500619830545
0.005674 2.14469615322123 6.00611708032653
0.005676 2.152658567057 6.00728862493396
0.005678 2.16061927235404 6.0085206572487
0.00568 2.16857818860209 6.00981300221325
0.005682 2.1765352355255 6.01116548459402
0.005684 2.18449033308345 6.01257792898369
0.005686 2.19244340147016 6.01405015980352
0.005688 2.20039436111514 6.01558200130572
0.00569 2.20834313268341 6.01717327757574
0.005692 2.21628963707571 6.01882381253464
0.005694 2.22423379542868 6.02053342994136
0.005696 2.23217552911514 6.02230195339509
0.005698 2.24011475974425 6.02412920633755
0.0057 2.24805140916174 6.02601501205532
0.005702 2.24399508308855 6.02790990507276
0.005704 2.23993687340865 6.02978467181287
0.005706 2.23187964250685 6.031590104841
0.005708 2.22382006123187 6.03332634838498
0.00571 2.21575822172887 6.03499356829458
0.005712 2.20769421592155 6.03659193071318
0.005714 2.19962813551177 6.03812160207519
0.005716 2.19156007197916 6.03958274910358
0.005718 2.18349011658073 6.04097553880727
0.00572 2.17541836035054 6.04230013847862
0.005722 2.16734489409923 6.04355671569086
0.005724 2.15926980841375 6.04474543829559
0.005726 2.15119319365691 6.04586647442025
0.005728 2.14311513996708 6.04691999246557
0.00573 2.13503573725776 6.04790616110304
0.005732 2.12695507521728 6.04882514927244
0.005734 2.11887324330841 6.04967712617927
0.005736 2.11079033076802 6.05046226129228
0.005738 2.10270642660674 6.05118072434094
0.00574 2.09462161960858 6.05183268531292
0.005742 2.08653599833064 6.05241831445166
0.005744 2.07844965110272 6.05293778225379
0.005746 2.070362666027 6.05339125946668
0.005748 2.06227513097775 6.05377891708596
0.00575 2.05418713360093 6.05410092635302
0.005752 2.0460987613139 6.05435745875254
0.005754 2.03801010130513 6.05454868601
0.005756 2.02992124053382 6.05467478008922
0.005758 2.02183226572961 6.0547359131899
0.00576 2.01374326339227 6.05473225774514
0.005762 2.00565431979142 6.05466398641899
0.005764 1.99756552096616 6.05453127210399
0.005766 1.98947695272481 6.05433428791872
0.005768 1.9813887006446 6.05407320720537
0.00577 1.97330085007139 6.05374820352725
0.005772 1.96521348611935 6.05335945066642
0.005774 1.95712669367069 6.0529071226212
0.005776 1.94904055737535 6.05239139360375
0.005778 1.94095516165076 6.05181243803767
0.00578 1.93287059068151 6.05117043055554
0.005782 1.9247869284191 6.05046554599654
0.005784 1.91670425858169 6.04969795940401
0.005786 1.90862266465377 6.04886784602304
0.005788 1.90054222988594 6.04797538129811
0.00579 1.89246303729463 6.0470207408706
0.005792 1.88438516966184 6.0460041005765
0.005794 1.87630870953489 6.04492563644393
0.005796 1.86823373922615 6.04378552469079
0.005798 1.8601603408128 6.04258394172239
0.0058 1.85208859613659 6.04132106412905
0.005802 1.85601228486975 6.04004569105387
0.005804 1.85993721608088 6.03878840726056
0.005806 1.86786143998625 6.03759775367026
0.005808 1.87578710143987 6.03647358604967
0.00581 1.88371411188583 6.03541573847028
0.005812 1.89164238299079 6.03442404473885
0.005814 1.89957182664438 6.03349833839987
0.005816 1.9075023549595 6.03263845273811
0.005818 1.91543388027268 6.03184422078102
0.00582 1.92336631514443 6.03111547530124
0.005822 1.93129957235956 6.0304520488191
0.005824 1.93923356492749 6.02985377360502
0.005826 1.94716820608263 6.02932048168202
0.005828 1.95510340928467 6.02885200482814
0.00583 1.96303908821891 6.02844817457895
0.005832 1.97097515679658 6.02810882222994
0.005834 1.97891152915514 6.02783377883899
0.005836 1.98684811965863 6.02762287522883
0.005838 1.99478484289794 6.02747594198943
0.00584 2.00272161369113 6.0273928094805
0.005842 2.01065834708374 6.02737330783385
0.005844 2.01859495834908 6.02741726695587
0.005846 2.02653136298852 6.0275245165299
0.005848 2.03446747673182 6.02769488601873
0.00585 2.04240321553734 6.02792820466689
0.005852 2.05033849559243 6.02822430150319
0.005854 2.05827323331363 6.02858300534302
0.005856 2.06620734534698 6.02900414479082
0.005858 2.07414074856831 6.02948754824244
0.00586 2.08207336008348 6.03003304388754
0.005862 2.0900050972287 6.030640459712
0.005864 2.09793587757073 6.03130962350025
0.005866 2.10586561890721 6.03204036283771
0.005868 2.11379423926688 6.03283250511315
0.00587 2.12172165690986 6.03368587752101
0.005872 2.12964779032787 6.03460030706385
0.005874 2.13757255824452 6.03557562055466
0.005876 2.14549587961556 6.0366116446192
0.005878 2.15341767362907 6.03770820569843
0.00588 2.16133785970578 6.03886513005077
0.005882 2.16925635749923 6.04008224375452
0.005884 2.17717308689606 6.04135937271015
0.005886 2.18508796801625 6.04269634264267
0.005888 2.19300092121329 6.04409297910393
0.00589 2.20091186707446 6.04554910747498
0.005892 2.20882072642103 6.04706455296837
0.005894 2.21672742030848 6.04863914063049
0.005896 2.22463187002674 6.05027269534387
0.005898 2.23253399710036 6.05196504182949
0.0059 2.24043372328876 6.05371600464907
0.005902 2.23634063037289 6.05547613575546
0.005904 2.23224578861034 6.05721619010484
0.005906 2.22415208239376 6.05888697736556
0.005908 2.21605620533495 6.06048864302262
0.00591 2.20795824948749 6.06202135417898
0.005912 2.19985830668182 6.06348527822711
0.005914 2.1917564685249 6.06488058284651
0.005916 2.18365282639978 6.06620743600107
0.005918 2.17554747146526 6.06746600593662
0.00592 2.16744049465552 6.06865646117828
0.005922 2.1593319866797 6.06977897052801
0.005924 2.1512220380216 6.07083370306203
0.005926 2.14311073893927 6.07182082812828
0.005928 2.13499817946465 6.07274051534394
0.00593 2.12688444940325 6.07359293459283
0.005932 2.11876963833376 6.07437825602295
0.005934 2.1106538356077 6.07509665004396
0.005936 2.10253713034913 6.07574828732463
0.005938 2.0944196114542 6.07633333879036
0.00594 2.08630136759091 6.07685197562065
0.005942 2.07818248719874 6.07730436924666
0.005944 2.07006305848829 6.07769069134861
0.005946 2.06194316944098 6.07801111385339
0.005948 2.05382290780872 6.07826580893201
0.00595 2.04570236111357 6.07845494899713
0.005952 2.03758161664743 6.07857870670057
0.005954 2.02946076147173 6.07863725493087
0.005956 2.02133988241712 6.07863076681077
0.005958 2.01321906608313 6.07855941569476
0.00596 2.00509839883789 6.07842337516663
0.005962 1.99697796681782 6.07822281903698
0.005964 1.98885785592733 6.07795792134079
0.005966 1.98073815183852 6.07762885633496
0.005968 1.97261893999088 6.07723579849583
0.00597 1.96450030559102 6.07677892251681
0.005972 1.95638233361236 6.07625840330586
0.005974 1.94826510879485 6.0756744159831
0.005976 1.94014871564471 6.07502713587838
0.005978 1.93203323843411 6.07431673852882
0.00598 1.92391876120095 6.07354339967642
0.005982 1.91580536774855 6.07270729526562
0.005984 1.90769314164539 6.07180860144092
0.005986 1.89958216622484 6.07084749454442
0.005988 1.89147252458492 6.06982415111345
0.00599 1.88336429958802 6.06873874787815
0.005992 1.87525757386066 6.0675914617591
0.005994 1.86715242979322 6.06638246986488
0.005996 1.85904894953971 6.06511194948974
0.005998 1.85094721501751 6.06378007811116
0.006 1.84284730790714 6.06238703338753
0.006002 1.8467431344773 6.06098164682092
0.006004 1.85064033374416 6.05959444279754
0.006006 1.8585370269407 6.05827399432412
0.006008 1.86643533102699 6.05702015821927
0.00601 1.87433515727556 6.05583276960205
0.006012 1.88223641718017 6.05471166332265
0.006014 1.89013902245611 6.05365667396481
0.006016 1.8980428850406 6.05266763584839
0.006018 1.90594791709308 6.05174438303175
0.00602 1.91385403099563 6.05088674931431
0.006022 1.92176113935323 6.05009456823898
0.006024 1.92966915499416 6.04936767309459
0.006026 1.93757799097031 6.04870589691843
0.006028 1.94548756055749 6.04810907249866
0.00603 1.9533977772558 6.04757703237675
0.006032 1.96130855478993 6.04710960884997
0.006034 1.96921980710947 6.0467066339738
0.006036 1.97713144838926 6.04636793956442
0.006038 1.98504339302966 6.04609335720107
0.00604 1.99295555565692 6.04588271822858
0.006042 2.00086785112342 6.04573585375972
0.006044 2.00878019450805 6.04565259467767
0.006046 2.01669250111643 6.04563277163842
0.006048 2.02460468648129 6.0456762150732
0.00605 2.03251666636268 6.04578275519089
0.006052 2.04042835674834 6.04595222198044
0.006054 2.04833967385395 6.04618444521326
0.006056 2.05625053412341 6.04647925444563
0.006058 2.06416085422913 6.04683647902109
0.00606 2.07207055107234 6.04725594807284
0.006062 2.07997954178331 6.04773749052614
0.006064 2.08788774372164 6.04828093510066
0.006066 2.09579507447658 6.0488861103129
0.006068 2.10370145186723 6.04955284447856
0.00607 2.11160679394282 6.05028096571488
0.006072 2.119511018983 6.05107030194304
0.006074 2.12741404549806 6.05192068089052
0.006076 2.13531579222921 6.05283193009346
0.006078 2.14321617814881 6.05380387689898
0.00608 2.15111512246064 6.0548363484676
0.006082 2.15901254460011 6.05592917177552
0.006084 2.16690836423456 6.05708217361701
0.006086 2.17480250126342 6.05829518060671
0.006088 2.18269487581849 6.05956801918199
0.00609 2.19058540826421 6.06090051560527
0.006092 2.19847401919778 6.06229249596636
0.006094 2.20636062944951 6.06374378618475
0.006096 2.21424516008294 6.06525421201196
0.006098 2.22212753239513 6.06682359903381
0.0061 2.23000766791684 6.06845177267279
0.006102 2.22589509509911 6.07008932823582
0.006104 2.22178089592949 6.0717069357475
0.006106 2.21366796420139 6.07325544800968
0.006108 2.20555302457479 6.07473501135231
0.00611 2.19743616887226 6.07614579371933
0.006112 2.18931748869209 6.07748796334018
0.006114 2.18119707540798 6.07876168872715
0.006116 2.17307502016862 6.07996713867292
0.006118 2.16495141389736 6.08110448224796
0.00612 2.1568263472918 6.08217388879799
0.006122 2.14869991082344 6.08317552794146
0.006124 2.14057219473734 6.08410956956703
0.006126 2.13244328905173 6.08497618383099
0.006128 2.12431328355766 6.08577554115477
0.00613 2.11618226781869 6.08650781222244
0.006132 2.10805033117046 6.08717316797813
0.006134 2.09991756272044 6.08777177962356
0.006136 2.09178405134751 6.08830381861551
0.006138 2.08364988570168 6.08876945666333
0.00614 2.0755151542037 6.08916886572644
0.006142 2.06737994504479 6.08950221801178
0.006144 2.05924434618625 6.08976968597139
0.006146 2.05110844535918 6.08997144229988
0.006148 2.04297233006415 6.09010765993193
0.00615 2.03483608757087 6.09017851203984
0.006152 2.02669980491787 6.09018417203103
0.006154 2.01856356891222 6.09012481354558
0.006156 2.01042746612917 6.09000061045375
0.006158 2.00229158291191 6.0898117368535
0.00616 1.99415600537121 6.08955836706807
0.006162 1.98602081938517 6.08924067564348
0.006164 1.97788611059886 6.0888588373461
0.006166 1.96975196442412 6.08841302716018
0.006168 1.96161846603918 6.08790342028544
0.00617 1.95348570038844 6.08733019213459
0.006172 1.94535375218213 6.08669351833092
0.006174 1.93722270589612 6.08599357470585
0.006176 1.92909264577152 6.08523053729652
0.006178 1.92096365581454 6.08440458234334
0.00618 1.91283581979612 6.08351588628761
0.006182 1.9047092212517 6.08256462576906
0.006184 1.89658394348097 6.08155097762346
0.006186 1.8884600695476 6.08047511888024
0.006188 1.88033768227899 6.07933722676002
0.00619 1.87221686426598 6.07813747867229
0.006192 1.86409769786266 6.07687605221296
0.006194 1.85598026518608 6.07555312516199
0.006196 1.84786464811602 6.074168875481
0.006198 1.83975092829476 6.07272348131092
0.0062 1.8316391871268 6.07121712096957
0.006202 1.83552346925236 6.06969867927236
0.006204 1.83940923712236 6.06819857717816
0.006206 1.84729468308789 6.06676544083499
0.006208 1.85518189020206 6.06539912770344
0.00621 1.86307076945386 6.0640994735404
0.006212 1.87096123205265 6.06286631382994
0.006214 1.87885318942848 6.06169948378571
0.006216 1.88674655323249 6.06059881835351
0.006218 1.89464123533726 6.0595641522137
0.00622 1.90253714783713 6.05859531978374
0.006222 1.91043420304854 6.05769215522061
0.006224 1.91833231351044 6.05685449242333
0.006226 1.92623139198454 6.05608216503537
0.006228 1.93413135145572 6.05537500644715
0.00623 1.94203210513232 6.05473284979852
0.006232 1.94993356644646 6.05415552798113
0.006234 1.95783564905443 6.05364287364097
0.006236 1.96573826683694 6.05319471918078
0.006238 1.97364133389949 6.05281089676247
0.00624 1.98154476457264 6.0524912383096
0.006242 1.98944847341237 6.05223557550978
0.006244 1.99735237520036 6.05204373981714
0.006246 2.00525638494433 6.05191556245469
0.006248 2.0131604178783 6.05185087441682
0.00625 2.02106438946289 6.05184950647167
0.006252 2.02896821538569 6.05191128916356
0.006254 2.03687181156145 6.05203605281538
0.006256 2.04477509413245 6.05222362753103
0.006258 2.05267797946875 6.0524738431978
0.00626 2.06058038416849 6.05278652948877
0.006262 2.06848222505816 6.0531615158652
0.006264 2.07638341919288 6.05359863157895
0.006266 2.08428388385668 6.05409770567482
0.006268 2.09218353656277 6.05465856699294
0.00627 2.10008229505379 6.05528104417119
0.006272 2.10798007730212 6.05596496564753
0.006274 2.11587680151008 6.05671015966236
0.006276 2.12377238611026 6.05751645426095
0.006278 2.1316667497657 6.05838367729572
0.00628 2.1395598113702 6.05931165642863
0.006282 2.14745149004856 6.06030021913356
0.006284 2.15534170515679 6.06134919269861
0.006286 2.16323037628239 6.06245840422847
0.006288 2.17111742324458 6.06362768064674
0.00629 2.17900276609453 6.06485684869831
0.006292 2.18688632511561 6.06614573495162
0.006294 2.19476802082361 6.06749416580105
0.006296 2.20264777396694 6.06890196746918
0.006298 2.21052550552692 6.07036896600919
0.0063 2.21840113671792 6.07189498730709
0.006302 2.21428412512345 6.07343068583734
0.006304 2.21016558890047 6.07494661366607
0.006306 2.20204842072057 6.07639368264281
0.006308 2.19392937974755 6.07777203954842
0.00631 2.18580855748768 6.07908185277426
0.006312 2.17768604522241 6.08032329099341
0.006314 2.16956193400796 6.08149652315813
0.006316 2.161436314675 6.08260171849732
0.006318 2.15330927782824 6.08363904651399
0.00632 2.14518091384609 6.08460867698269
0.006322 2.13705131288029 6.08551077994702
0.006324 2.12892056485557 6.08634552571708
0.006326 2.12078875946927 6.08711308486693
0.006328 2.11265598619102 6.08781362823211
0.00633 2.10452233426235 6.08844732690707
0.006332 2.09638789269641 6.0890143522427
0.006334 2.08825275027757 6.08951487584382
0.006336 2.0801169955611 6.08994906956662
0.006338 2.07198071687288 6.09031710551625
0.00634 2.063844002309 6.09061915604423
0.006342 2.05570693973549 6.09085539374602
0.006344 2.04756961678796 6.09102599145851
0.006346 2.0394321208713 6.09113112225752
0.006348 2.03129453915936 6.09117095945536
0.00635 2.02315695859463 6.0911456765983
0.006352 2.01501946588795 6.09105544746415
0.006354 2.00688214751817 6.09090044605974
0.006356 1.99874508973187 6.0906808466185
0.006358 1.99060837854306 6.09039682359798
0.00636 1.98247209973287 6.09004855167738
0.006362 1.97433633884926 6.08963620575514
0.006364 1.96620118120676 6.08915996094642
0.006366 1.95806671188612 6.08861999258076
0.006368 1.94993301573409 6.08801647619953
0.00637 1.9418001773631 6.08734958755358
0.006372 1.93366828115101 6.08661950260076
0.006374 1.92553741124079 6.08582639750353
0.006376 1.9174076515403 6.08497044862648
0.006378 1.90927908572201 6.08405183253398
0.00638 1.90115179722272 6.08307072598773
0.006382 1.8930258692433 6.08202730594435
0.006384 1.88490138474844 6.08092174955298
0.006386 1.87677842646641 6.0797542341529
0.006388 1.86865707688877 6.07852493727109
0.00639 1.86053741827016 6.07723403661987
0.006392 1.85241953262802 6.07588171009451
0.006394 1.8443035017424 6.07446813577084
0.006396 1.83618940715566 6.07299349190286
0.006398 1.82807733017226 6.07145795692041
0.0064 1.81996735185856 6.06986170942674
0.006402 1.82385365137888 6.06825369863359
0.006404 1.82774152604326 6.06666421873582
0.006406 1.83562923278924 6.06514196019924
0.006408 1.84351881931193 6.06368678075304
0.00641 1.85141019625739 6.06229851641909
0.006412 1.8593032744917 6.06097700294294
0.006414 1.86719796510131 6.05972207579633
0.006416 1.87509417939341 6.05853357017968
0.006418 1.88299182889628 6.05741132102457
0.00642 1.89089082535963 6.05635516299624
0.006422 1.89879108075501 6.05536493049604
0.006424 1.90669250727607 6.05444045766396
0.006426 1.91459501733897 6.05358157838103
0.006428 1.92249852358271 6.05278812627185
0.00643 1.93040293886942 6.05205993470702
0.006432 1.93830817628478 6.05139683680562
0.006434 1.94621414913825 6.05079866543766
0.006436 1.95412077096349 6.05026525322652
0.006438 1.96202795551862 6.04979643255141
0.00644 1.96993561678658 6.04939203554984
0.006442 1.97784366897541 6.04905189412
0.006444 1.9857520265186 6.04877583992325
0.006446 1.99366060407539 6.04856370438655
0.006448 2.00156931653108 6.04841531870486
0.00645 2.0094780789973 6.04833051384358
0.006452 2.01738680681237 6.04830912054098
0.006454 2.02529541554156 6.04835096931059
0.006456 2.03320382097741 6.04845589044367
0.006458 2.04111193913997 6.04862371401153
0.00646 2.04901968627715 6.04885426986803
0.006462 2.05692697886499 6.04914738765191
0.006464 2.06483373360791 6.04950289678922
0.006466 2.07273986743902 6.04992062649569
0.006468 2.08064529752039 6.05040040577917
0.00647 2.08854994124331 6.05094206344193
0.006472 2.09645371622858 6.05154542808312
0.006474 2.10435654032677 6.0522103281011
0.006476 2.11225833161845 6.05293659169582
0.006478 2.12015900841451 6.0537240468712
0.00648 2.12805848925636 6.05457252143748
0.006482 2.13595669291624 6.05548184301357
0.006484 2.1438535383974 6.05645183902944
0.006486 2.15174894493442 6.05748233672843
0.006488 2.1596428319934 6.05857316316961
0.00649 2.16753511927222 6.05972414523015
0.006492 2.1754257267008 6.06093510960759
0.006494 2.18331457444129 6.06220588282226
0.006496 2.19120158288835 6.06353629121952
0.006498 2.19908667266932 6.06492616097217
0.0065 2.20696976464452 6.06637531808269
0.006502 2.20286023869326 6.06783448279735
0.006504 2.19874926448562 6.06927407490875
0.006506 2.19063972562199 6.07064507200663
0.006508 2.18252841520821 6.0719476209793
0.00651 2.17441542439843 6.07318189032265
0.006512 2.1663008441218 6.07434804881122
0.006514 2.15818476508216 6.07544626549563
0.006516 2.15006727775764 6.07647670970006
0.006518 2.1419484724003 6.07743955101973
0.00652 2.13382843903577 6.07833495931836
0.006522 2.12570726746292 6.07916310472563
0.006524 2.11758504725344 6.07992415763468
0.006526 2.10946186775158 6.08061828869959
0.006528 2.10133781807374 6.08124566883284
0.00653 2.09321298710816 6.08180646920286
0.006532 2.08508746351454 6.08230086123143
0.006534 2.07696133572377 6.08272901659129
0.006536 2.06883469193753 6.08309110720354
0.006538 2.060707620128 6.08338730523521
0.00654 2.05258020803754 6.08361778309677
0.006542 2.04445254317832 6.08378271343958
0.006544 2.03632471283206 6.0838822691535
0.006546 2.02819680404968 6.08391662336433
0.006548 2.02006890365099 6.08388594943141
0.00655 2.01194109822438 6.08379042094507
0.006552 2.00381347412652 6.08363021172425
0.006554 1.99568611748208 6.08340549581397
0.006556 1.98755911418337 6.0831164474829
0.006558 1.9794325498901 6.08276324122092
0.00656 1.97130651002907 6.08234605173665
0.006562 1.96318107979385 6.08186505395502
0.006564 1.95505634414457 6.08132042301482
0.006566 1.94693238780754 6.08071233426625
0.006568 1.93880929527503 6.08004096326853
0.00657 1.93068715080501 6.07930648578744
0.006572 1.92256603842081 6.0785090777929
0.006574 1.9144460419109 6.07764891545657
0.006576 1.90632724482861 6.07672617514938
0.006578 1.89820973049188 6.07574103343921
0.00658 1.89009358198296 6.07469366708841
0.006582 1.8819788821482 6.07358425305141
0.006584 1.87386571359777 6.07241296847236
0.006586 1.86575415870539 6.0711799906827
0.006588 1.85764429960814 6.06988549719878
0.00659 1.84953621820616 6.06852966571948
0.006592 1.84142999616244 6.06711267412383
0.006594 1.83332571490255 6.06563470046863
0.006596 1.82522345561444 6.06409592298609
0.006598 1.8171232992482 6.06249652008145
0.0066 1.80902532651582 6.06083667033062
0.006602 1.81292383565919 6.05916538983953
0.006604 1.81682398293857 6.05751283995876
0.006606 1.82472407887646 6.05592777804868
0.006608 1.83262613798544 6.05441006179634
0.00661 1.84053007055507 6.05295952717854
0.006612 1.84843578709498 6.05157600989304
0.006614 1.85634319833526 6.0502593453611
0.006616 1.86425221522681 6.04900936872989
0.006618 1.87216274894169 6.0478259148751
0.00662 1.88007471087349 6.04670881840333
0.006622 1.88798801263769 6.04565791365463
0.006624 1.895902566072 6.04467303470499
0.006626 1.90381828323671 6.0437540153688
0.006628 1.91173507641502 6.04290068920132
0.00663 1.91965285811343 6.04211288950117
0.006632 1.92757154106201 6.04139044931279
0.006634 1.93549103821478 6.04073320142891
0.006636 1.94341126275003 6.04014097839301
0.006638 1.95133212807064 6.03961361250177
0.00664 1.95925354780442 6.03915093580753
0.006642 1.96717543580441 6.03875278012073
0.006644 1.97509770614922 6.03841897701237
0.006646 1.98302027314333 6.03814935781644
0.006648 1.9909430513174 6.03794375363235
0.00665 1.99886595542859 6.03780199532739
0.006652 2.00678890046086 6.03772391353913
0.006654 2.01471180162527 6.03770933867786
0.006656 2.02263457436026 6.037758100929
0.006658 2.030557134332 6.03787003025552
0.00666 2.03847939743461 6.03804495640038
0.006662 2.04640127979051 6.0382827088889
0.006664 2.05432269775067 6.03858311703118
0.006666 2.06224356789488 6.03894600992449
0.006668 2.0701638070321 6.03937121645569
0.00667 2.07808333220065 6.03985856530362
0.006672 2.08600206066853 6.04040788494143
0.006674 2.09391990993367 6.04101900363907
0.006676 2.10183679772423 6.04169174946557
0.006678 2.10975264199882 6.04242595029146
0.00668 2.11766736094678 6.04322143379113
0.006682 2.12558087298844 6.04407802744523
0.006684 2.13349309677537 6.04499555854297
0.006686 2.14140395119063 6.04597385418453
0.006688 2.14931335534901 6.0470127412834
0.00669 2.15722122859731 6.04811204656872
0.006692 2.16512749051451 6.04927159658763
0.006694 2.17303206091207 6.05049121770762
0.006696 2.18093485983417 6.05177073611884
0.006698 2.18883580755788 6.05310997783647
0.0067 2.19673482459344 6.05450876870303
0.006702 2.19264121510494 6.05591789367873
0.006704 2.18854620723168 6.05730764161929
0.006706 2.18045267026174 6.05862905486728
0.006708 2.17235742765864 6.05988228014562
0.00671 2.16426057022966 6.0610674857826
0.006712 2.15616218855735 6.06218484038286
0.006714 2.14806237299914 6.06323451282481
0.006716 2.139961213687 6.06421667225811
0.006718 2.13185880052706 6.06513148810115
0.00672 2.12375522319926 6.06597913003854
0.006722 2.115650571157 6.06675976801855
0.006724 2.10754493362679 6.06747357225066
0.006726 2.0994383996079 6.06812071320299
0.006728 2.09133105787204 6.06870136159984
0.00673 2.08322299696296 6.06921568841916
0.006732 2.07511430519619 6.06966386489005
0.006734 2.06700507065866 6.07004606249029
0.006736 2.05889538120838 6.07036245294385
0.006738 2.05078532447411 6.07061320821836
0.00674 2.04267498785505 6.07079850052269
0.006742 2.03456445852051 6.07091850230442
0.006744 2.02645382340959 6.0709733862474
0.006746 2.01834316923089 6.07096332526928
0.006748 2.01023258246218 6.070888492519
0.00675 2.00212214935007 6.07074906137439
0.006752 1.99401195590976 6.07054520543967
0.006754 1.98590208792472 6.07027709854303
0.006756 1.97779263094636 6.06994491473415
0.006758 1.96968367029379 6.06954882828175
0.00676 1.96157529105349 6.06908901367121
0.006762 1.95346757807904 6.06856564560204
0.006764 1.94536061599083 6.06797889898553
0.006766 1.93725448917578 6.06732894894229
0.006768 1.92914928178708 6.06661597079982
0.00677 1.92104507774389 6.06584014009009
0.006772 1.91294196073108 6.06500163254714
0.006774 1.90484001419897 6.06410062410466
0.006776 1.89673932136306 6.06313729089358
0.006778 1.88863996520376 6.06211180923966
0.00678 1.88054202846614 6.06102435566114
0.006782 1.87244559365968 6.05987510686627
0.006784 1.86435074305802 6.05866423975099
0.006786 1.8562575586987 6.05739193139649
0.006788 1.84816612238291 6.05605835906686
0.00679 1.84007651567528 6.05466370020673
0.006792 1.8319888199036 6.05320813243885
0.006794 1.82390311615862 6.05169183356176
0.006796 1.81581948529379 6.05011498154743
0.006798 1.80773800792505 6.04847775453885
0.0068 1.79965876443059 6.04678033084776
0.006802 1.80357614924118 6.0450717891692
0.006804 1.80749520911414 6.04338216570178
0.006806 1.81541429475698 6.04176028045572
0.006808 1.82333539224851 6.04020599084202
0.00681 1.83125841154454 6.03871913255932
0.006812 1.83918326282132 6.03729954102535
0.006814 1.84710985647593 6.03594705137933
0.006816 1.85503810312664 6.03466149848459
0.006818 1.86296791361328 6.033442716931
0.00682 1.87089919899759 6.03229054103749
0.006822 1.87883187056359 6.03120480485455
0.006824 1.8867658398179 6.03018534216672
0.006826 1.89470101849014 6.02923198649507
0.006828 1.90263731853325 6.02834457109971
0.00683 1.91057465212381 6.02752292898223
0.006832 1.91851293166245 6.02676689288822
0.006834 1.92645206977409 6.02607629530971
0.006836 1.93439197930835 6.02545096848764
0.006838 1.94233257333987 6.02489074441437
0.00684 1.95027376516859 6.02439545483607
0.006842 1.95821546832013 6.02396493125524
0.006844 1.96615759654607 6.02359900493313
0.006846 1.9741000638243 6.02329750689218
0.006848 1.98204278435929 6.0230602679185
0.00685 1.98998567258245 6.0228871185643
0.006852 1.99792864315241 6.02277788915029
0.006854 2.00587161095533 6.02273240976816
0.006856 2.01381449110517 6.02275051028301
0.006858 2.02175719894407 6.02283202033572
0.00686 2.02969965004254 6.02297676934542
0.006862 2.03764176019983 6.02318458651192
0.006864 2.04558344544418 6.02345530081806
0.006866 2.05352462203311 6.02378874103217
0.006868 2.06146520645372 6.02418473571047
0.00687 2.06940511542293 6.02464311319943
0.006872 2.07734426588781 6.02516370163822
0.006874 2.0852825750258 6.02574632896108
0.006876 2.09321996024499 6.02639082289969
0.006878 2.10115633918442 6.02709701098556
0.00688 2.10909162971429 6.02786472055244
0.006882 2.11702574993626 6.02869377873866
0.006884 2.1249586181837 6.02958401248951
0.006886 2.13289015302191 6.0305352485596
0.006888 2.14082027324842 6.03154731351525
0.00689 2.14874889789319 6.03262003373682
0.006892 2.15667594621887 6.03375323542106
0.006894 2.16460133772107 6.03494674458349
0.006896 2.17252499212855 6.03620038706069
0.006898 2.18044682940348 6.03751398851273
0.0069 2.18836676974165 6.03888737442539
0.006902 2.18429405015076 6.04027138764907
0.006904 2.18021995712942 6.04163619929416
0.006906 2.17214734297221 6.0429329096826
0.006908 2.16407305593568 6.04416166517841
0.00691 2.15599718651653 6.04532263374965
0.006912 2.14791982498724 6.04641598363915
0.006914 2.13984106139562 6.04744188336201
0.006916 2.13176098556452 6.0484005017031
0.006918 2.12367968709143 6.0492920077145
0.00692 2.11559725534815 6.05011657071302
0.006922 2.10751377948044 6.05087436027768
0.006924 2.09942934840765 6.0515655462472
0.006926 2.09134405082238 6.05219029871749
0.006928 2.08325797519016 6.0527487880392
0.00693 2.07517120974911 6.05324118481515
0.006932 2.06708384250957 6.0536676598979
0.006934 2.05899596125382 6.05402838438724
0.006936 2.05090765353571 6.05432352962771
0.006938 2.04281900668035 6.05455326720613
0.00694 2.03473010778381 6.05471776894912
0.006942 2.02664104371277 6.05481720692061
0.006944 2.01855190110422 6.05485175341942
0.006946 2.01046276636515 6.05482158097677
0.006948 2.00237372567224 6.05472686235381
0.00695 1.99428486497156 6.0545677705392
0.006952 1.98619626997826 6.05434447874661
0.006954 1.97810802617626 6.05405716041235
0.006956 1.970020218818 6.05370598919285
0.006958 1.96193293292411 6.05329113896228
0.00696 1.95384625328311 6.05281278381008
0.006962 1.94576026445117 6.05227109803855
0.006964 1.9376750507518 6.05166625616043
0.006966 1.92959069627558 6.05099843289646
0.006968 1.92150728487985 6.05026780317299
0.00697 1.91342490018851 6.04947454211954
0.006972 1.90534362559168 6.04861882506642
0.006974 1.89726354424547 6.04770082754229
0.006976 1.88918473907171 6.0467207252718
0.006978 1.8811072927577 6.04567869417319
0.00698 1.87303128775594 6.04457491035587
0.006982 1.86495680628387 6.04340955011807
0.006984 1.85688393032364 6.04218278994441
0.006986 1.84881274162187 6.0408948065036
0.006988 1.84074332168937 6.03954577664598
0.00699 1.83267575180094 6.03813587740121
0.006992 1.82461011299508 6.03666528597589
0.006994 1.81654648607384 6.03513417975119
0.006996 1.80848495160251 6.03354273628052
0.006998 1.80042558990941 6.03189113328715
0.007 1.79236848108571 6.03017954866186
0.007002 1.79630808929363 6.02845711457723
0.007004 1.80024938610896 6.02675375959823
0.007006 1.80819074843375 6.02511835731385
0.007008 1.81613414019011 6.02355076470566
0.00701 1.82407947104852 6.02205081704162
0.007012 1.83202665090046 6.02061834930762
0.007014 1.83997558985884 6.01925319620997
0.007016 1.84792619825834 6.01795519217793
0.007018 1.85587838665577 6.01672417136619
0.00702 1.86383206583044 6.01555996765744
0.007022 1.87178714678451 6.01446241466481
0.007024 1.87974354074338 6.01343134573439
0.007026 1.88770115915599 6.01246659394775
0.007028 1.8956599136952 6.0115679921244
0.00703 1.90361971625812 6.01073537282428
0.007032 1.91158047896646 6.00996856835028
0.007034 1.91954211416688 6.00926741075068
0.007036 1.92750453443129 6.00863173182165
0.007038 1.93546765255722 6.0080613631097
0.00704 1.94343138156811 6.00755613591417
0.007042 1.95139563471368 6.0071158812897
0.007044 1.95936032547021 6.00674043004865
0.007046 1.96732536754089 6.00642961276362
0.007048 1.97529067485609 6.00618325976983
0.00705 1.98325616157375 6.00600120116764
0.007052 1.9912217420796 6.00588326682493
0.007054 1.99918733098752 6.0058292863796
0.007056 2.00715284313983 6.00583908924195
0.007058 2.01511819360759 6.00591250459715
0.00706 2.02308329769089 6.00604936140768
0.007062 2.03104807091914 6.00624948841569
0.007064 2.03901242905136 6.00651271414549
0.007066 2.04697628807649 6.00683886690594
0.007068 2.05493956421362 6.00722777479284
0.00707 2.06290217391234 6.00767926569137
0.007072 2.07086403385295 6.00819316727847
0.007074 2.07882506094677 6.00876930702527
0.007076 2.08678517233639 6.00940751219944
0.007078 2.09474428539596 6.01010760986762
0.00708 2.10270231773145 6.01086942689778
0.007082 2.11065918718087 6.01169278996162
0.007084 2.11861481181458 6.01257752553694
0.007086 2.12656910993551 6.01352345991001
0.007088 2.13452200007945 6.01453041917796
0.00709 2.14247340101522 6.0155982292511
0.007092 2.15042323174501 6.01672671585534
0.007094 2.15837141150455 6.01791570453449
0.007096 2.16631785976338 6.01916502065265
0.007098 2.17426249622508 6.02047448939654
0.0071 2.18220524082751 6.02184393577785
0.007102 2.17815527621372 6.02322424993442
0.007104 2.17410394173392 6.02458550627035
0.007106 2.16605407221636 6.02587885251443
0.007108 2.15800253414754 6.02710443455713
0.00711 2.14994941777025 6.0282624198922
0.007112 2.14189481310361 6.02935297628745
0.007114 2.13383880994279 6.03037627178221
0.007116 2.12578149785857 6.03133247468479
0.007118 2.11772296619707 6.03222175357001
0.00712 2.10966330407929 6.03304427727665
0.007122 2.10160260040087 6.033800214905
0.007124 2.09354094383167 6.0344897358143
0.007126 2.08547842281544 6.03511300962031
0.007128 2.0774151255695 6.03567020619276
0.00713 2.0693511400844 6.03616149565292
0.007132 2.06128655412356 6.03658704837105
0.007134 2.05322145522297 6.03694703496399
0.007136 2.04515593069085 6.03724162629263
0.007138 2.03709006760732 6.03747099345949
0.00714 2.0290239528241 6.03763530780619
0.007142 2.02095767296418 6.03773474091106
0.007144 2.0128913144215 6.0377694645866
0.007146 2.00482496336064 6.03773965087711
0.007148 1.99675870571655 6.03764547205617
0.00715 1.98869262719418 6.03748710062424
0.007152 1.98062681326824 6.03726470930618
0.007154 1.97256134918286 6.03697847104885
0.007156 1.96449631995135 6.03662855901863
0.007158 1.95643181035582 6.03621514659903
0.00716 1.94836790494699 6.03573840738826
0.007162 1.94030468804385 6.03519851519678
0.007164 1.93224224373337 6.0345956440449
0.007166 1.92418065587028 6.03392996816037
0.007168 1.91612000807672 6.03320166197597
0.00717 1.90806038374203 6.03241090012711
0.007172 1.90000186602245 6.0315578574494
0.007174 1.89194453784087 6.03064270897628
0.007176 1.88388848188656 6.02966562993664
0.007178 1.8758337806149 6.02862679575239
0.00718 1.86778051624715 6.02752638203612
0.007182 1.85972877077019 6.02636456458869
0.007184 1.85167862593624 6.02514151939687
0.007186 1.84363016326267 6.02385742263096
0.007188 1.83558346403171 6.02251245064244
0.00719 1.82753860929024 6.02110677996159
0.007192 1.81949567984951 6.01964058729514
0.007194 1.81145475628499 6.01811404952392
0.007196 1.80341591893603 6.0165273437005
0.007198 1.79537924790573 6.01488064704687
0.0072 1.78734482306066 6.01317413695207
0.007202 1.79130715156455 6.01145698712257
0.007204 1.79527116306687 6.00975904190048
0.007206 1.80323524752213 6.0081292165316
0.007208 1.81120135355907 6.00656736749057
0.00721 1.8191693906264 6.00507332953794
0.007212 1.82713926839453 6.00364693715177
0.007214 1.83511089675597 6.00228802453014
0.007216 1.84308418582567 6.00099642559364
0.007218 1.85105904594142 5.99977197398793
0.00722 1.85903538766418 5.99861450308626
0.007222 1.86701312177843 5.99752384599193
0.007224 1.87499215929258 5.99649983554084
0.007226 1.88297241143927 5.99554230430398
0.007228 1.89095378967574 5.99465108458992
0.00723 1.89893620568415 5.99382600844731
0.007232 1.90691957137199 5.99306690766738
0.007234 1.91490379887231 5.99237361378643
0.007236 1.92288880054418 5.99174595808826
0.007238 1.93087448897291 5.99118377160674
0.00724 1.93886077697044 5.99068688512821
0.007242 1.94684757757567 5.99025512919396
0.007244 1.95483480405475 5.98988833410276
0.007246 1.96282236990141 5.98958632991323
0.007248 1.97081018883728 5.98934894644638
0.00725 1.97879817481222 5.989176013288
0.007252 1.98678624200458 5.98906735979117
0.007254 1.99477430482156 5.98902281507865
0.007256 2.00276227789948 5.98904220804537
0.007258 2.01075007610407 5.98912536736085
0.00726 2.01873761453082 5.98927212147161
0.007262 2.0267248085052 5.98948229860366
0.007264 2.03471157358299 5.98975572676486
0.007266 2.04269782555059 5.99009223374738
0.007268 2.05068348042525 5.99049164713012
0.00727 2.05866845445537 5.99095379428109
0.007272 2.06665266412078 5.99147850235988
0.007274 2.07463602613304 5.99206559831999
0.007276 2.08261845743565 5.9927149089113
0.007278 2.09059987520437 5.9934262606824
0.00728 2.09858019684745 5.99419947998306
0.007282 2.10655934000593 5.99503439296654
0.007284 2.11453722255383 5.99593082559204
0.007286 2.1225137625985 5.99688860362703
0.007288 2.13048887848075 5.99790755264965
0.00729 2.13846248877524 5.99898749805107
0.007292 2.14643451229057 6.00012826503789
0.007294 2.15440486806967 6.00132967863444
0.007296 2.16237347538993 6.00259156368518
0.007298 2.17034025376348 6.00391374485708
0.0073 2.17830512293742 6.00529604664188
0.007302 2.17427722603288 6.00668939395536
0.007304 2.17024794612454 6.00806378958508
0.007306 2.16222010183564 6.00937041616925
0.007308 2.15419057116533 6.01060941908092
0.00731 2.14615944416937 6.01178096529642
0.007312 2.13812681068059 6.012885222066
0.007314 2.13009276030853 6.01392235691132
0.007316 2.12205738243905 6.01489253762293
0.007318 2.114020766234 6.01579593225778
0.00732 2.10598300063086 6.01663270913672
0.007322 2.0979441743424 6.01740303684197
0.007324 2.0899043758563 6.01810708421469
0.007326 2.08186369343484 6.01874502035243
0.007328 2.07382221511457 6.01931701460668
0.00733 2.06578002870592 6.01982323658038
0.007332 2.05773722179292 6.02026385612544
0.007334 2.04969388173285 6.02063904334025
0.007336 2.04165009565589 6.02094896856726
0.007338 2.03360595046486 6.02119380239047
0.00734 2.02556153283483 6.02137371563297
0.007342 2.01751692921283 6.02148887935451
0.007344 2.00947222581757 6.02153946484902
0.007346 2.00142750863906 6.02152564364219
0.007348 1.99338286343836 6.021447587489
0.00735 1.98533837574727 6.02130546837126
0.007352 1.97729413086799 6.02109945849523
0.007354 1.96925021387288 6.02082973028915
0.007356 1.96120670960411 6.0204964564008
0.007358 1.95316370267341 6.02009980969512
0.00736 1.94512127746176 6.01963996325173
0.007362 1.93707951811913 6.01911709036256
0.007364 1.92903850856416 6.01853136452944
0.007366 1.92099833248391 6.01788295946164
0.007368 1.91295907333359 6.01717204907353
0.00737 1.90492081433626 6.01639880748214
0.007372 1.89688363848261 6.01556340900476
0.007374 1.88884762853063 6.0146660281566
0.007376 1.88081286700541 6.01370683964834
0.007378 1.87277943619882 6.01268601838378
0.00738 1.86474741816933 6.01160373945746
0.007382 1.85671689474169 6.01046017815229
0.007384 1.84868794750671 6.00925550993717
0.007386 1.84066065782101 6.00798991046461
0.007388 1.83263510680679 6.00666355556841
0.00739 1.82461137535156 6.00527662126127
0.007392 1.81658954410792 6.00382928373245
0.007394 1.80856969349335 6.00232171934542
0.007396 1.80055190368994 6.00075410463551
0.007398 1.79253625464418 5.99912661630758
0.0074 1.78452282606674 5.99743943123371
0.007402 1.78850614366842 5.99574175165312
0.007404 1.7924911245211 5.99406336343003
0.007406 1.80047616036022 5.99245321047103
0.007408 1.80846319119536 5.99091114873165
0.00741 1.81645212632276 5.98943701245348
0.007412 1.82444287526103 5.98803063559575
0.007414 1.83243534775158 5.98669185183789
0.007416 1.84042945375896 5.98542049458205
0.007418 1.84842510347123 5.98421639695559
0.00742 1.85642220730033 5.98307939181365
0.007422 1.86442067588244 5.98200931174165
0.007424 1.87242042007831 5.98100598905776
0.007426 1.88042135097364 5.98006925581547
0.007428 1.88842337987942 5.97919894380606
0.00743 1.89642641833226 5.97839488456109
0.007432 1.90443037809476 5.97765690935491
0.007434 1.91243517115582 5.97698484920717
0.007436 1.920440709731 5.97637853488526
0.007438 1.92844690626281 5.97583779690685
0.00744 1.93645367342111 5.97536246554233
0.007442 1.94446092410336 5.97495237081728
0.007444 1.95246857143498 5.97460734251499
0.007446 1.96047652876968 5.97432721017889
0.007448 1.96848470968973 5.97411180311501
0.00745 1.97649302800632 5.97396095039445
0.007452 1.98450139775984 5.97387448085585
0.007454 1.99250973322019 5.97385222310782
0.007456 2.0005179488871 5.9738940055314
0.007458 2.00852595949039 5.9739996562825
0.00746 2.01653367999031 5.97416900329432
0.007462 2.0245410255778 5.97440187427983
0.007464 2.0325479116748 5.97469809673416
0.007466 2.04055425393452 5.97505749793704
0.007468 2.04855996824172 5.97547990495522
0.00747 2.05656497071301 5.97596514464491
0.007472 2.06456917769712 5.97651304365416
0.007474 2.07257250577515 5.97712342842528
0.007476 2.08057487176087 5.97779612519726
0.007478 2.08857619270097 5.97853096000817
0.00748 2.09657638587532 5.97932775869754
0.007482 2.10457536879723 5.98018634690876
0.007484 2.11257305921374 5.98110655009147
0.007486 2.12056937510582 5.98208819350396
0.007488 2.12856423468866 5.98313110221552
0.00749 2.13655755641189 5.98423510110882
0.007492 2.14454925895987 5.98540001488233
0.007494 2.15253926125186 5.9866256680526
0.007496 2.16052748244232 5.9879118849567
0.007498 2.16851384192112 5.98925848975454
0.0075 2.17649825931377 5.99066530643123
0.007502 2.17248985325247 5.99208328187405
0.007504 2.16848003948725 5.9934823731125
0.007506 2.16047162290778 5.99481378488475
0.007508 2.15246148681471 5.99607766206104
0.00751 2.14444972114542 5.99727417111531
0.007512 2.13643641561503 5.9984034787958
0.007514 2.128421659716 5.99946575212257
0.007516 2.12040554271783 6.00046115838496
0.007518 2.11238815366665 6.00138986513913
0.00752 2.1043695813849 6.00225204020555
0.007522 2.09634991447096 6.00304785166647
0.007524 2.0883292412988 6.00377746786351
0.007526 2.08030765001767 6.0044410573951
0.007528 2.07228522855172 6.00503878911403
0.00753 2.06426206459966 6.00557083212498
0.007532 2.05623824563449 6.00603735578204
0.007534 2.04821385890308 6.00643852968623
0.007536 2.0401889914259 6.00677452368306
0.007538 2.0321637299967 6.00704550786002
0.00754 2.02413816118214 6.0072516525442
0.007542 2.01611237132152 6.00739312829975
0.007544 2.00808644652647 6.00747010592551
0.007546 2.00006047268057 6.0074827564525
0.007548 1.99203453543914 6.00743125114152
0.00755 1.98400872022886 6.0073157614807
0.007552 1.9759831122475 6.00713645918305
0.007554 1.96795779646362 6.00689351618407
0.007556 1.95993285761628 6.00658710463929
0.007558 1.95190838021471 6.00621739692187
0.00756 1.94388444853811 6.00578456562015
0.007562 1.93586114663524 6.00528878353531
0.007564 1.92783855832427 6.00473022367886
0.007566 1.91981676719239 6.00410905927032
0.007568 1.91179585659561 6.0034254637348
0.00757 1.90377590965845 6.00267961070057
0.007572 1.89575700927368 6.0018716739967
0.007574 1.88773923810205 6.00100182765068
0.007576 1.87972267857206 6.00007024588599
0.007578 1.87170741287963 5.99907710311979
0.00758 1.86369352298793 5.99802257396048
0.007582 1.85568109062705 5.99690683320539
0.007584 1.8476701972938 5.99573005583835
0.007586 1.83966092425145 5.99449241702737
0.007588 1.83165335252947 5.9931940921223
0.00759 1.82364756292332 5.99183525665241
0.007592 1.81564363599418 5.99041608632411
0.007594 1.80764165206873 5.98893675701857
0.007596 1.79964169123894 5.98739744478939
0.007598 1.79164383336179 5.98579832586026
0.0076 1.78364815805912 5.98413957662263
0.007602 1.78764918914861 5.98247041524628
0.007604 1.79165185475586 5.98082059425635
0.007606 1.79965453960493 5.97923907360997
0.007608 1.80765918099549 5.97772570878252
0.00761 1.81566568813845 5.97628033353597
0.007612 1.82367397046779 5.97490278135055
0.007614 1.83168393764087 5.97359288542728
0.007616 1.83969549953888 5.97235047869052
0.007618 1.84770856626713 5.97117539379044
0.00762 1.85572304815546 5.9700674631056
0.007622 1.86373885575856 5.96902651874546
0.007624 1.87175589985637 5.96805239255286
0.007626 1.87977409145437 5.96714491610656
0.007628 1.887793341784 5.96630392072374
0.00763 1.89581356230292 5.96552923746251
0.007632 1.90383466469543 5.96482069712439
0.007634 1.91185656087277 5.96417813025683
0.007636 1.91987916297344 5.96360136715567
0.007638 1.92790238336357 5.96309023786765
0.00764 1.9359261346372 5.96264457219291
0.007642 1.94395032961666 5.96226419968743
0.007644 1.95197488135283 5.9619489496655
0.007646 1.95999970312552 5.96169865120226
0.007648 1.96802470844372 5.96151313313609
0.00765 1.97604981104596 5.96139222407111
0.007652 1.98407492490062 5.96133575237963
0.007654 1.99209996420617 5.96134354620462
0.007656 2.00012484339155 5.96141543346212
0.007658 2.00814947711643 5.96155124184375
0.00766 2.01617378027151 5.96175079881909
0.007662 2.02419766797879 5.96201393163815
0.007664 2.03222105559191 5.96234046733381
0.007666 2.04024385869638 5.96273023272422
0.007668 2.04826599310988 5.96318305441527
0.00767 2.05628737488257 5.96369875880295
0.007672 2.06430792029731 5.96427717207583
0.007674 2.07232754586998 5.96491812021745
0.007676 2.08034616834972 5.9656214290087
0.007678 2.08836370471921 5.96638692403026
0.00768 2.0963800721949 5.96721443066499
0.007682 2.10439518822734 5.96810377410033
0.007684 2.11240897050136 5.96905477933067
0.007686 2.12042133693635 5.97006727115977
0.007688 2.12843220568654 5.97114107420312
0.00769 2.1364414951412 5.97227601289031
0.007692 2.14444912392491 5.97347191146743
0.007694 2.15245501089778 5.97472859399944
0.007696 2.16045907515571 5.97604588437249
0.007698 2.16846123603063 5.97742360629635
0.0077 2.17646141309068 5.9788615833067
0.007702 2.17246871426069 5.98031077241888
0.007704 2.16847457647283 5.9817411089479
0.007706 2.160481794051 5.98310380787423
0.007708 2.15248725035094 5.98439901362317
0.00771 2.14449103525515 5.98562689222447
0.007712 2.13649323842446 5.98678760998291
0.007714 2.12849394929767 5.98788133347585
0.007716 2.12049325709115 5.98890822955071
0.007718 2.11249125079853 5.98986846532243
0.00772 2.10448801919032 5.99076220817106
0.007722 2.09648365081357 5.9915896257392
0.007724 2.0884782339915 5.99235088592952
0.007726 2.08047185682319 5.99304615690234
0.007728 2.0724646071832 5.99367560707306
0.00773 2.06445657272126 5.99423940510977
0.007732 2.05644784086193 5.99473771993072
0.007734 2.04843849880425 5.99517072070187
0.007736 2.04042863352144 5.99553857683446
0.007738 2.03241833176055 5.9958414579825
0.00774 2.02440768004217 5.99607953404034
0.007742 2.01639676466005 5.99625297514024
0.007744 2.00838567168087 5.99636195164989
0.007746 2.00037448694385 5.99640663416996
0.007748 1.9923632960605 5.99638719353171
0.00775 1.98435218441427 5.9963038007945
0.007752 1.97634123716027 5.99615662724342
0.007754 1.96833053922497 5.99594584438678
0.007756 1.9603201753059 5.99567162395378
0.007758 1.95231022987137 5.99533413789203
0.00776 1.94430078716016 5.99493355836515
0.007762 1.93629193118124 5.99447005775036
0.007764 1.9282837457135 5.99394380863609
0.007766 1.92027631430546 5.99335498381956
0.007768 1.91226972027499 5.99270375630438
0.00777 1.90426404670905 5.99199029929818
0.007772 1.8962593764634 5.99121478621019
0.007774 1.88825579216236 5.99037739064888
0.007776 1.8802533761985 5.98947828641956
0.007778 1.87225221073246 5.98851764752203
0.00778 1.86425237769259 5.98749564814817
0.007782 1.85625395877479 5.9864124626796
0.007784 1.84825703544219 5.98526826568532
0.007786 1.84026168892494 5.98406323191931
0.007788 1.83226800021996 5.98279753631824
0.00779 1.82427605009069 5.98147135399906
0.007792 1.81628591906684 5.98008486025668
0.007794 1.8082976874442 5.97863823056164
0.007796 1.80031143528435 5.97713164055772
0.007798 1.79232724241446 5.97556526605969
0.0078 1.78434518842707 5.97393928305091
0.007802 1.78835977977861 5.9723029145059
0.007804 1.79237597270757 5.97068590194938
0.007806 1.80039213884898 5.96913721024602
0.007808 1.80841021756709 5.9676566944654
0.00781 1.81643011804687 5.96624418796462
0.007812 1.82445174969687 5.96489952381989
0.007814 1.83247502214962 5.96362253482908
0.007816 1.84049984526194 5.96241305351427
0.007818 1.84852612911537 5.96127091212426
0.00782 1.85655378401646 5.96019594263711
0.007822 1.8645827204972 5.95918797676264
0.007824 1.8726128493153 5.95824684594495
0.007826 1.88064408145461 5.95737238136495
0.007828 1.88867632812541 5.95656441394287
0.00783 1.89670950076477 5.95582277434072
0.007832 1.90474351103691 5.95514729296486
0.007834 1.9127782708335 5.95453779996843
0.007836 1.92081369227404 5.9539941252539
0.007838 1.92884968770614 5.95351609847552
0.00784 1.93688616970588 5.95310354904182
0.007842 1.9449230510781 5.95275630611808
0.007844 1.95296024485678 5.95247419862882
0.007846 1.96099766430529 5.95225705526029
0.007848 1.96903522291673 5.95210470446288
0.00785 1.97707283441425 5.95201697445366
0.007852 1.98511041275135 5.95199369321876
0.007854 1.99314787211217 5.95203468851591
0.007856 2.00118512691179 5.95213978787681
0.007858 2.00922209179657 5.95230881860967
0.00786 2.01725868164437 5.95254160780155
0.007862 2.02529481156492 5.9528379823209
0.007864 2.03333039690002 5.95319776881991
0.007866 2.04136535322392 5.953620793737
0.007868 2.04939959634351 5.95410688329922
0.00787 2.05743304229866 5.9546558635247
0.007872 2.06546560736246 5.95526756022501
0.007874 2.07349720804151 5.95594179900765
0.007876 2.08152776107618 5.95667840527841
0.007878 2.08955718344087 5.95747720424379
0.00788 2.09758539234426 5.95833802091339
0.007882 2.10561230522962 5.95926068010234
0.007884 2.11363783977499 5.96024500643364
0.007886 2.12166191389349 5.96129082434062
0.007888 2.12968444573354 5.96239795806925
0.00789 2.13770535367911 5.96356623168057
0.007892 2.14572455634996 5.96479546905305
0.007894 2.15374197260189 5.96608549388494
0.007896 2.16175752152697 5.96743612969669
0.007898 2.16977112245376 5.96884719983324
0.0079 2.17778269494756 5.97031852746645
0.007902 2.17380134776878 5.97180106973394
0.007904 2.16981852826667 5.9732647606563
0.007906 2.16183702360588 5.97466081542901
0.007908 2.15385371317666 5.97598937811807
0.00791 2.14586868686035 5.97725061439487
0.007912 2.1378820343171 5.97844469020678
0.007914 2.12989384498549 5.97957177177468
0.007916 2.12190420808218 5.98063202559046
0.007918 2.11391321260153 5.98162561841452
0.00792 2.10592094731527 5.98255271727327
0.007922 2.09792750077211 5.98341348945665
0.007924 2.08993296129746 5.98420810251563
0.007926 2.08193741699299 5.98493672425976
0.007928 2.07394095573637 5.98559952275465
0.00793 2.06594366518087 5.98619666631956
0.007932 2.05794563275508 5.98672832352484
0.007934 2.04994694566252 5.98719466318956
0.007936 2.04194769088135 5.98759585437897
0.007938 2.03394795516403 5.98793206640211
0.00794 2.02594782503701 5.9882034688093
0.007942 2.01794738680037 5.98841023138972
0.007944 2.00994672652756 5.98855252416895
0.007946 2.00194593006504 5.98863051740656
0.007948 1.993945083032 5.98864438159361
0.00795 1.98594427082003 5.98859428745029
0.007952 1.97794357859285 5.98848040592344
0.007954 1.96994309128597 5.98830290818415
0.007956 1.96194289360641 5.9880619656253
0.007958 1.95394307003242 5.98775774985921
0.00796 1.94594370481315 5.98739043271516
0.007962 1.93794488196843 5.98696018623702
0.007964 1.92994668528841 5.98646718268082
0.007966 1.92194919833333 5.98591159451238
0.007968 1.91395250443322 5.98529359440489
0.00797 1.90595668668764 5.98461335523652
0.007972 1.89796182796538 5.98387105008803
0.007974 1.88996801090424 5.98306685224041
0.007976 1.88197531791072 5.98220093517245
0.007978 1.87398383115977 5.98127347255842
0.00798 1.86599363259455 5.98028463826567
0.007982 1.85800480392615 5.97923460635227
0.007984 1.85001742663335 5.97812355106461
0.007986 1.84203158196239 5.97695164683513
0.007988 1.83404735092666 5.97571906827987
0.00799 1.82606481430654 5.97442599019616
0.007992 1.81808405264909 5.97307258756031
0.007994 1.81010514626788 5.9716590355252
0.007996 1.80212817524267 5.97018550941798
0.007998 1.79415321941928 5.96865218473775
0.008 1.78618035840927 5.96705923715321
0.008002 1.79020407108251 5.96545588548185
0.008004 1.7942293522342 5.96387187836745
0.008006 1.80225455697511 5.96235617659767
0.008008 1.81028163019647 5.96090863493099
0.00801 1.81831048110514 5.9595290864144
0.008012 1.82634101913197 5.95821736381505
0.008014 1.83437315393218 5.95697329962273
0.008016 1.84240679538574 5.95579672605243
0.008018 1.8504418535977 5.95468747504691
0.00802 1.85847823889856 5.95364537827913
0.008022 1.86651586184463 5.95267026715486
0.008024 1.8745546332184 5.95176197281515
0.008026 1.88259446402884 5.95092032613887
0.008028 1.89063526551179 5.95014515774519
0.00803 1.89867694913027 5.94943629799611
0.008032 1.90671942657486 5.94879357699894
0.008034 1.91476260976398 5.94821682460882
0.008036 1.92280641084426 5.9477058704312
0.008038 1.93085074219086 5.94726054382434
0.00804 1.93889551640778 5.94688067390177
0.008042 1.94694064632821 5.9465660895348
0.008044 1.95498604501483 5.94631661935499
0.008046 1.96303162576012 5.94613209175661
0.008048 1.97107730208667 5.94601233489913
0.00805 1.97912298774752 5.94595717670966
0.008052 1.98716859672642 5.94596644488543
0.008054 1.99521404323817 5.94603996689625
0.008056 2.0032592417289 5.94617756998695
0.008058 2.01130410687636 5.94637908117981
0.00806 2.01934855359022 5.94664432727708
0.008062 2.02739249701237 5.9469731348633
0.008064 2.03543585251719 5.94736533030786
0.008066 2.04347853571182 5.94782073976735
0.008068 2.05152046243648 5.948339189188
0.00807 2.0595615487647 5.94892050430815
0.008072 2.06760171100362 5.9495645106606
0.008074 2.07564086569427 5.95027103357508
0.008076 2.08367892961179 5.95103989818064
0.008078 2.09171581976573 5.95187092940803
0.00808 2.09975145340032 5.95276395199217
0.008082 2.10778574799469 5.95371879047446
0.008084 2.11581862126314 5.95473526920526
0.008086 2.1238499911554 5.9558132123462
0.008088 2.13187977585686 5.95695244387263
0.00809 2.13990789378883 5.95815278757595
0.008092 2.14793426360876 5.95941406706602
0.008094 2.1559588042105 5.96073610577352
0.008096 2.16398143472452 5.96211872695229
0.008098 2.17200207451815 5.96356175368175
0.0081 2.18002064319578 5.96506500886921
0.008102 2.17604625911031 5.96657944210518
0.008104 2.17207037082083 5.96807500186486
0.008106 2.16409576160522 5.96950289586426
0.008108 2.15611930417962 5.97086326790904
0.00811 2.14814108846544 5.97215628341119
0.008112 2.14016120416323 5.97338210805974
0.008114 2.13217974075232 5.97454090781823
0.008116 2.12419678749044 5.97563284892222
0.008118 2.11621243341339 5.97665809787676
0.00812 2.10822676733467 5.97761682145398
0.008122 2.10023987784511 5.97850918669051
0.008124 2.09225185331254 5.97933536088504
0.008126 2.08426278188142 5.98009551159584
0.008128 2.07627275147255 5.98078980663827
0.00813 2.06828184978263 5.98141841408233
0.008132 2.06029016428403 5.98198150225016
0.008134 2.05229778222439 5.98247923971357
0.008136 2.04430479062631 5.98291179529163
0.008138 2.03631127628701 5.98327933804817
0.00814 2.02831732577801 5.98358203728931
0.008142 2.02032302544485 5.98382006256107
0.008144 2.01232846140668 5.98399358364686
0.008146 2.00433371955606 5.9841027705651
0.008148 1.99633888555853 5.98414779356671
0.00815 1.98834404485242 5.98412882313276
0.008152 1.98034928264843 5.98404602997195
0.008154 1.97235468392943 5.98389958501828
0.008156 1.96436033345008 5.98368965942853
0.008158 1.95636631573661 5.98341642457993
0.00816 1.94837271508646 5.98308005206769
0.008162 1.94037961556803 5.98268071370262
0.008164 1.93238710102038 5.98221858150869
0.008166 1.92439525505296 5.98169382772068
0.008168 1.91640416104532 5.98110662478173
0.00817 1.90841390214683 5.980457145341
0.008172 1.90042456127643 5.97974556225124
0.008174 1.89243622112233 5.97897204856641
0.008176 1.88444896414177 5.97813677753932
0.008178 1.87646287256075 5.97723992261925
0.00818 1.86847802837374 5.97628165744957
0.008182 1.86049451334347 5.97526215586535
0.008184 1.85251240900065 5.97418159189105
0.008186 1.84453179664374 5.97304013973812
0.008188 1.83655275733864 5.97183797380266
0.00819 1.82857537191855 5.97057526866307
0.008192 1.82059972098363 5.96925219907769
0.008194 1.81262588490082 5.96786893998248
0.008196 1.8046539438036 5.96642566648867
0.008198 1.79668397759171 5.96492255388042
0.0082 1.78871606593099 5.96335977761252
0.008202 1.79274465484243 5.96178654587276
0.008204 1.79677478208798 5.96023262763033
0.008206 1.80480478516067 5.95874697309835
0.008208 1.81283661661501 5.95732943682556
0.00821 1.82087018571432 5.95597985165025
0.008212 1.8289054019462 5.95469805013185
0.008214 1.83694217502289 5.95348386455348
0.008216 1.84498041488165 5.95233712692447
0.008218 1.85302003168508 5.95125766898286
0.00822 1.86106093582154 5.95024532219798
0.008222 1.86910303790544 5.94929991777293
0.008224 1.87714624877764 5.94842128664711
0.008226 1.88519047950574 5.94760925949872
0.008228 1.89323564138451 5.94686366674729
0.00823 1.90128164593614 5.94618433855617
0.008232 1.90932840491064 5.94557110483504
0.008234 1.91737583028612 5.94502379524239
0.008236 1.92542383426918 5.94454223918804
0.008238 1.9334723292952 5.94412626583561
0.00824 1.94152122802866 5.94377570410499
0.008242 1.94957044336348 5.94349038267485
0.008244 1.95761988842332 5.94327012998512
0.008246 1.9656694765619 5.94311477423943
0.008248 1.97371912136333 5.94302414340761
0.00825 1.98176873664237 5.94299806522812
0.008252 1.98981823644479 5.94303636721055
0.008254 1.99786753504763 5.94313887663806
0.008256 2.00591654695949 5.94330542056982
0.008258 2.01396518692089 5.94353582584346
0.00826 2.02201336990447 5.94382991907753
0.008262 2.03006101111535 5.94418752667395
0.008264 2.03810802599137 5.94460847482039
0.008266 2.04615433020339 5.94509258949275
0.008268 2.05419983965558 5.94563969645759
0.00827 2.06224447048565 5.94624962127452
0.008272 2.07028813906518 5.94692218929863
0.008274 2.07833076199983 5.94765722568292
0.008276 2.08637225612966 5.94845455538069
0.008278 2.09441253852935 5.94931400314795
0.00828 2.10245152650847 5.95023539354585
0.008282 2.11048913761174 5.95121855094301
0.008284 2.11852528961929 5.95226329951799
0.008286 2.12655990054688 5.95336946326162
0.008288 2.13459288864618 5.95453686597941
0.00829 2.142624172405 5.95576533129392
0.008292 2.15065367054749 5.95705468264715
0.008294 2.15868130203447 5.95840474330288
0.008296 2.16670698606355 5.95981533634907
0.008298 2.17473064206944 5.96128628470021
0.0083 2.18275218972415 5.96281741109965
0.008302 2.17878076278375 5.96435965242232
0.008304 2.17480780385785 5.96588298230843
0.008306 2.16683609520348 5.96733859580053
0.008308 2.15886250140982 5.96872663654386
0.00831 2.15088711246615 5.97004726979092
0.008312 2.14291001814112 5.97130066107219
0.008314 2.13493130798235 5.97248697619367
0.008316 2.12695107131611 5.97360638123429
0.008318 2.11896939724691 5.9746590425435
0.00832 2.11098637465717 5.97564512673874
0.008322 2.10300209220687 5.97656480070294
0.008324 2.09501663833315 5.97741823158205
0.008326 2.08703010125005 5.97820558678257
0.008328 2.07904256894807 5.97892703396902
0.00833 2.07105412919388 5.97958274106155
0.008332 2.06306486952998 5.98017287623339
0.008334 2.05507487727436 5.98069760790841
0.008336 2.04708423952013 5.9811571047587
0.008338 2.03909304313527 5.98155153570204
0.00834 2.03110137476222 5.9818810698995
0.008342 2.02310932081762 5.98214587675294
0.008344 2.01511696749196 5.98234612590264
0.008346 2.00712440074926 5.98248198722477
0.008348 1.99913170632679 5.982553630829
0.00835 1.99113896973472 5.98256122705607
0.008352 1.98314627625583 5.98250494647532
0.008354 1.97515371094524 5.98238495988231
0.008356 1.96716135863004 5.98220143829638
0.008358 1.95916930390906 5.98195455295819
0.00836 1.95117763115255 5.98164447532739
0.008362 1.94318642450187 5.98127137708013
0.008364 1.93519576786925 5.9808354301067
0.008366 1.92720574493747 5.9803368065091
0.008368 1.91921643915958 5.97977567859868
0.00837 1.91122793375864 5.9791522188937
0.008372 1.90324031172743 5.97846660011696
0.008374 1.89525365582822 5.97771899519343
0.008376 1.88726804859242 5.97690957724786
0.008378 1.87928357232041 5.97603851960238
0.00838 1.87130030908121 5.97510599577415
0.008382 1.86331834071224 5.97411217947299
0.008384 1.8553377488191 5.97305724459902
0.008386 1.84735861477527 5.97194136524028
0.008388 1.83938101972188 5.97076471567039
0.00839 1.83140504456746 5.96952747034619
0.008392 1.82343076998772 5.96822980390541
0.008394 1.81545827642528 5.9668718911643
0.008396 1.80748764408945 5.96545390711532
0.008398 1.79951895295599 5.96397602692478
0.0084 1.7915522827669 5.96243842593053
0.008402 1.79558204571955 5.96089029772459
0.008404 1.79961332192478 5.95936143982028
0.008406 1.80764443205825 5.95790078786597
0.008408 1.81567733726065 5.9565081962977
0.00841 1.82371194687298 5.95518349784205
0.008412 1.83174817046066 5.95392652494767
0.008414 1.83978591781391 5.95273710978779
0.008416 1.84782509894811 5.95161508426277
0.008418 1.85586562410414 5.95056028000263
0.00842 1.86390740374874 5.94957252836955
0.008422 1.87195034857488 5.94865166046041
0.008424 1.8799943695021 5.94779750710929
0.008426 1.88803937767685 5.94700989889001
0.008428 1.89608528447284 5.94628866611861
0.00843 1.90413200149137 5.94563363885583
0.008432 1.91217944056167 5.94504464690969
0.008434 1.92022751374125 5.94452151983791
0.008436 1.9282761333162 5.94406408695043
0.008438 1.93632521180152 5.94367217731189
0.00844 1.94437466194146 5.94334561974412
0.008442 1.95242439670984 5.94308424282863
0.008444 1.96047432931033 5.94288787490907
0.008446 1.96852437317682 5.94275634409368
0.008448 1.97657444197367 5.94268947825782
0.00845 1.98462444959605 5.94268710504636
0.008452 1.99267431017023 5.9427490518762
0.008454 2.00072393805392 5.94287514593868
0.008456 2.00877324783648 5.94306521420206
0.008458 2.01682215433929 5.94331908341394
0.00846 2.02487057261601 5.94363658010375
0.008462 2.03291841795287 5.94401753058511
0.008464 2.04096560586895 5.94446176095834
0.008466 2.04901205211646 5.94496909711286
0.008468 2.05705767268102 5.94553936472959
0.00847 2.06510238378193 5.94617238928343
0.008472 2.07314610187245 5.94686799604561
0.008474 2.08118874364005 5.94762601008616
0.008476 2.08923022600667 5.94844625627626
0.008478 2.09727046612902 5.94932855929072
0.00848 2.10530938139879 5.9502727436103
0.008482 2.11334688944292 5.95127863352416
0.008484 2.12138290812388 5.95234605313222
0.008486 2.12941735553985 5.95347482634757
0.008488 2.13745015002504 5.95466477689884
0.00849 2.14548121014989 5.95591572833257
0.008492 2.15351045472131 5.9572275040156
0.008494 2.16153780278292 5.95859992713741
0.008496 2.16956317361528 5.96003282071254
0.008498 2.17758648673613 5.96152600758289
0.0085 2.1856076619006 5.9630793104201
0.008502 2.18163585128375 5.96464365060947
0.008504 2.17766248661916 5.96618903281481
0.008506 2.16969035143128 5.96766663660779
0.008508 2.16171630182569 5.96907660556458
0.00851 2.15374042787454 5.97041910486947
0.008512 2.14576281942944 5.97169429998555
0.008514 2.13778356612105 5.97290235665223
0.008516 2.12980275735878 5.97404344088277
0.008518 2.12182048233035 5.97511771896173
0.00852 2.1138368300015 5.97612535744252
0.008522 2.1058518891156 5.97706652314487
0.008524 2.09786574819327 5.97794138315237
0.008526 2.0898784955321 5.97875010480999
0.008528 2.08189021920623 5.97949285572157
0.00853 2.07390100706606 5.98016980374737
0.008532 2.06591094673789 5.98078111700158
0.008534 2.05792012562358 5.98132696384989
0.008536 2.0499286309002 5.98180751290698
0.008538 2.04193654951975 5.98222293303407
0.00854 2.03394396820879 5.98257339333649
0.008542 2.02595097346813 5.9828590631612
0.008544 2.0179576515725 5.98308011209435
0.008546 2.00996408857027 5.98323670995885
0.008548 2.00197037028309 5.9833290268119
0.00855 1.99397658230558 5.98335723294258
0.008552 1.98598281000508 5.98332149886941
0.008554 1.97798913852127 5.98322199533791
0.008556 1.96999565276594 5.98305889331818
0.008558 1.96200243742263 5.9828323640025
0.00856 1.95400957694639 5.98254257880291
0.008562 1.94601715556343 5.98218970934874
0.008564 1.9380252572709 5.9817739274843
0.008566 1.93003396583655 5.9812954052664
0.008568 1.92204336479848 5.98075431496196
0.00857 1.91405353746484 5.98015082904567
0.008572 1.90606456691357 5.97948512019753
0.008574 1.89807653599214 5.97875736130049
0.008576 1.89008952731724 5.97796772543807
0.008578 1.88210362327455 5.977116385892
0.00858 1.87411890601848 5.97620351613979
0.008582 1.86613545747188 5.97522928985243
0.008584 1.85815335932581 5.97419388089196
0.008586 1.85017269303927 5.97309746330915
0.008588 1.84219353983898 5.97194021134113
0.00859 1.83421598071911 5.97072229940903
0.008592 1.82624009644101 5.96944390211564
0.008594 1.81826596753303 5.96810519424305
0.008596 1.81029367429024 5.96670635075036
0.008598 1.80232329677421 5.96524754677125
0.0086 1.79435491481279 5.96372895761175
0.008602 1.79838290917706 5.9621997605891
0.008604 1.80241239791821 5.96068978539826
0.008606 1.81044168707006 5.95924795142246
0.008608 1.81847274626782 5.95787411306982
0.00861 1.82650548493919 5.95656810303984
0.008612 1.83453981273633 5.95532975375482
0.008614 1.84257563953624 5.95415889736242
0.008616 1.85061287544109 5.9530553657382
0.008618 1.85865143077859 5.95201899048812
0.00862 1.86669121610236 5.95104960295106
0.008622 1.87473214219225 5.95014703420137
0.008624 1.88277412005472 5.94931111505136
0.008626 1.89081706092318 5.9485416760538
0.008628 1.89886087625831 5.94783854750445
0.00863 1.9069054777484 5.94720155944455
0.008632 1.91495077730973 5.94663054166331
0.008634 1.92299668708684 5.94612532370041
0.008636 1.93104311945288 5.94568573484851
0.008638 1.93908998700997 5.94531160415569
0.00864 1.94713720258946 5.94500276042798
0.008642 1.95518467925229 5.94475903223181
0.008644 1.96323233028931 5.94458024789647
0.008646 1.97128006922154 5.94446623551663
0.008648 1.97932780980055 5.94441682295477
0.00865 1.98737546600871 5.94443183784361
0.008652 1.99542295205951 5.94451110758864
0.008654 2.00347018239786 5.94465445937053
0.008656 2.01151707170038 5.94486172014757
0.008658 2.01956353487571 5.94513271665814
0.00866 2.02760948706476 5.94546727542313
0.008662 2.03565484364103 5.94586522274839
0.008664 2.04369952021089 5.94632638472717
0.008666 2.05174343261384 5.94685058724251
0.008668 2.05978649692279 5.94743765596971
0.00867 2.06782862944436 5.94808741637872
0.008672 2.07586974671908 5.94879969373656
0.008674 2.08390976552176 5.94957431310973
0.008676 2.09194860286166 5.95041109936663
0.008678 2.09998617598278 5.95130987717995
0.00868 2.10802240236414 5.95227047102906
0.008682 2.11605719972 5.95329270520243
0.008684 2.12409048600014 5.95437640379997
0.008686 2.13212217939007 5.95552139073549
0.008688 2.1401521983113 5.956727489739
0.00869 2.14818046142158 5.95799452435914
0.008692 2.15620688761512 5.95932231796552
0.008694 2.16423139602285 5.96071069375112
0.008696 2.17225390601262 5.96215947473462
0.008698 2.18027433718945 5.96366848376277
0.0087 2.18829260939576 5.96523754351274
0.008702 2.18431789382201 5.96681755919659
0.008704 2.18034160856591 5.96837856810254
0.008706 2.17236654005295 5.96987173362804
0.008708 2.16438953642053 5.97129719935662
0.00871 2.15641068782745 5.97265513048049
0.008712 2.14843008421193 5.97394569247138
0.008714 2.14044781529126 5.97516905107799
0.008716 2.13246397056143 5.97632537232353
0.008718 2.12447863929677 5.9774148225032
0.00872 2.11649191054957 5.97843756818167
0.008722 2.10850387314976 5.97939377619064
0.008724 2.10051461570452 5.98028361362629
0.008726 2.09252422659794 5.98110724784687
0.008728 2.08453279399068 5.98186484647014
0.00873 2.07654040581961 5.98255657737092
0.008732 2.0685471497975 5.98318260867866
0.008734 2.06055311341266 5.98374310877489
0.008736 2.05255838392858 5.98423824629084
0.008738 2.04456304838366 5.98466819010489
0.00874 2.03656719359083 5.98503310934019
0.008742 2.02857090613726 5.98533317336217
0.008744 2.02057427238401 5.98556855177607
0.008746 2.01257737846574 5.98573941442453
0.008748 2.00458031029037 5.98584593138514
0.00875 1.99658315353879 5.98588827296799
0.008752 1.98858599366453 5.98586660971323
0.008754 1.98058891589349 5.98578111238866
0.008756 1.97259200522359 5.98563195198729
0.008758 1.96459534642451 5.98541929972493
0.00876 1.95659902403739 5.98514332703776
0.008762 1.94860312237451 5.98480420557992
0.008764 1.94060772551904 5.98440210722109
0.008766 1.93261291732473 5.98393720404411
0.008768 1.92461878141564 5.98340966834255
0.00877 1.91662540118585 5.98281967261835
0.008772 1.90863285979917 5.98216738957935
0.008774 1.90064124018893 5.98145299213702
0.008776 1.89265062505762 5.98067665340395
0.008778 1.88466109687671 5.97983854669156
0.00878 1.87667273788632 5.97893884550768
0.008782 1.868685630095 5.97797772355419
0.008784 1.86069985527946 5.97695535472465
0.008786 1.8527154949843 5.97587191310193
0.008788 1.84473263052182 5.97472757295588
0.00879 1.83675134297167 5.97352250874092
0.008792 1.82877171318071 5.97225689509375
0.008794 1.8207938217627 5.97093090683096
0.008796 1.8128177490981 5.9695447189467
0.008798 1.80484357533382 5.96809850661035
0.0088 1.79687138038297 5.96659244516418
0.008802 1.80089551834581 5.96507569587808
0.008804 1.80492113831375 5.9635781204219
0.008806 1.81294653470453 5.96214862212392
0.008808 1.82097368478834 5.96078705543182
0.00881 1.82900249807843 5.95949325308527
0.008812 1.83703288431245 5.95826704754732
0.008814 1.84506475345284 5.95710827100698
0.008816 1.85309801568714 5.95601675538169
0.008818 1.86113258142838 5.95499233231989
0.00882 1.86916836131546 5.9540348332035
0.008822 1.87720526621342 5.95314408915048
0.008824 1.88524320721388 5.95231993101731
0.008826 1.89328209563532 5.95156218940148
0.008828 1.90132184302345 5.95087069464406
0.00883 1.90936236115153 5.95024527683213
0.008832 1.91740356202072 5.94968576580131
0.008834 1.92544535786041 5.94919199113825
0.008836 1.93348766112852 5.94876378218311
0.008838 1.94153038451188 5.94840096803206
0.00884 1.94957344092647 5.94810337753972
0.008842 1.95761674351782 5.94787083932169
0.008844 1.96566020566128 5.94770318175697
0.008846 1.97370374096231 5.94760023299047
0.008848 1.98174726325685 5.94756182093545
0.00885 1.98979068661158 5.94758777327598
0.008852 1.99783392532421 5.9476779174694
0.008854 2.00587689392383 5.94783208074877
0.008856 2.01391950717113 5.94805009012532
0.008858 2.02196168005878 5.94833177239089
0.00886 2.03000332781164 5.94867695412036
0.008862 2.03804436588708 5.9490854616741
0.008864 2.04608470997527 5.94955712120039
0.008866 2.05412427599942 5.95009175863784
0.008868 2.0621629801161 5.95068919971783
0.00887 2.07020073871549 5.95134926996691
0.008872 2.07823746842164 5.95207179470923
0.008874 2.08627308609275 5.95285659906892
0.008876 2.09430750882143 5.95370350797252
0.008878 2.10234065393494 5.95461234615139
0.00888 2.11037243899548 5.95558293814405
0.008882 2.11840278180042 5.95661510829865
0.008884 2.12643160038254 5.95770868077529
0.008886 2.13445881301029 5.95886347954843
0.008888 2.14248433818804 5.96007932840928
0.00889 2.15050809465632 5.96135605096816
0.008892 2.15853000139202 5.96269347065686
0.008894 2.16654997760866 5.96409141073101
0.008896 2.17456794275664 5.96554969427247
0.008898 2.18258381652338 5.96706814419164
0.0089 2.19059751883367 5.96864658322985
0.008902 2.18661823858266 5.97023590140573
0.008904 2.18263737938715 5.97180616682513
0.008906 2.17465773155437 5.97330852767623
0.008908 2.16667613638856 5.97474312760762
0.00891 2.15869268412998 5.97611013187705
0.008912 2.15070746479824 5.97740970602223
0.008914 2.14272056819193 5.97864201585835
0.008916 2.13473208388823 5.97980722747556
0.008918 2.12674210124259 5.98090550723646
0.00892 2.11875070938834 5.98193702177364
0.008922 2.11075799723632 5.98290193798712
0.008924 2.10276405347456 5.98380042304193
0.008926 2.09476896656791 5.98463264436555
0.008928 2.08677282475767 5.98539876964551
0.00893 2.07877571606128 5.98609896682682
0.008932 2.07077772827199 5.98673340410957
0.008934 2.06277894895846 5.98730224994642
0.008936 2.05477946546449 5.98780567304012
0.008938 2.04677936490865 5.98824384234111
0.00894 2.03877873418395 5.98861692704496
0.008942 2.03077765995756 5.98892509659002
0.008944 2.02277622867043 5.98916852065487
0.008946 2.01477452653702 5.98934736915595
0.008948 2.00677263954494 5.98946181224507
0.00895 1.99877065345467 5.989512020307
0.008952 1.99076865379925 5.989498163957
0.008954 1.98276672588396 5.9894204140384
0.008956 1.97476495478604 5.98927894162021
0.008958 1.96676342535434 5.98907391799461
0.00896 1.95876222220909 5.98880551467464
0.008962 1.95076142974157 5.98847390339169
0.008964 1.94276113211384 5.98807925609313
0.008966 1.93476141325842 5.98762174493991
0.008968 1.92676235687804 5.98710154230413
0.00897 1.91876404644535 5.98651882076666
0.008972 1.91076656520265 5.98587375311474
0.008974 1.90276999616161 5.98516651233959
0.008976 1.89477442210298 5.98439727163402
0.008978 1.88677992557636 5.98356620439004
0.00898 1.87878658889993 5.98267348419649
0.008982 1.87079449416015 5.98171928483669
0.008984 1.86280372321155 5.98070378028601
0.008986 1.85481435767647 5.97962714470957
0.008988 1.84682647894476 5.97848955245983
0.00899 1.83884016817361 5.97729117807425
0.008992 1.83085550628723 5.97603219627297
0.008994 1.82287257397665 5.97471278195638
0.008996 1.81489145169949 5.97333311020287
0.008998 1.8069122196797 5.97189335626643
0.009 1.79893495790732 5.97039369557432
0.009002 1.80295399993005 5.96888327501451
0.009004 1.80697451771372 5.96739198510191
0.009006 1.81499479745534 5.96596871476277
0.009008 1.82301682269266 5.9646133185323
0.00901 1.83104050301563 5.96332562923811
0.009012 1.8390657482385 5.96210547943157
0.009014 1.84709246840019 5.96095270139037
0.009016 1.85512057376459 5.95986712712102
0.009018 1.86314997482097 5.95884858836139
0.00902 1.87118058228434 5.95789691658322
0.009022 1.87921230709574 5.95701194299464
0.009024 1.88724506042266 5.95619349854266
0.009026 1.89527875365934 5.95544141391572
0.009028 1.9033132984271 5.95475551954612
0.00903 1.91134860657472 5.95413564561258
0.009032 1.91938459017875 5.95358162204273
0.009034 1.92742116154381 5.95309327851554
0.009036 1.93545823320299 5.95267044446389
0.009038 1.94349571791809 5.95231294907699
0.00904 1.95153352868001 5.95202062130288
0.009042 1.95957157870902 5.95179328985091
0.009044 1.96760978145509 5.95163078319417
0.009046 1.97564805059821 5.95153292957203
0.009048 1.98368630004869 5.95149955699254
0.00905 1.99172444394744 5.95153049323489
0.009052 1.99976239666632 5.9516255658519
0.009054 2.0078000728084 5.95178460217244
0.009056 2.01583738720825 5.95200742930387
0.009058 2.02387425493225 5.95229387413452
0.00906 2.03191059127889 5.95264376333607
0.009062 2.039946311779 5.95305692336604
0.009064 2.04798133219609 5.95353318047016
0.009066 2.0560155685266 5.95407236068485
0.009068 2.06404893700018 5.95467428983959
0.00907 2.07208135407995 5.95533879355938
0.009072 2.08011273646278 5.95606569726712
0.009074 2.08814300107955 5.95685482618603
0.009076 2.09617206509543 5.95770600534203
0.009078 2.1041998459101 5.95861905956617
0.00908 2.11222626115804 5.95959381349703
0.009082 2.12025122870876 5.96063009158306
0.009084 2.12827466666706 5.96172771808501
0.009086 2.13629649337328 5.96288651707829
0.009088 2.14431662740352 5.96410631245536
0.00909 2.15233498756991 5.96538692792808
0.009092 2.16035149292083 5.9667281870301
0.009094 2.16836606274113 5.96812991311922
0.009096 2.17637861655238 5.96959192937973
0.009098 2.18438907411309 5.97111405882479
0.0091 2.19239735541895 5.97269612429876
0.009102 2.18841266442126 5.9742890027888
0.009104 2.18442639095495 5.97586278897156
0.009106 2.17644132959879 5.97736861797784
0.009108 2.16845431632763 5.9788066335595
0.00911 2.16046544145166 5.98017700107776
0.009112 2.15247479506029 5.98147988617414
0.009114 2.14448246702178 5.98271545476788
0.009116 2.13648854698285 5.98388387305347
0.009118 2.12849312436832 5.98498530749813
0.00912 2.12049628838078 5.98601992483935
0.009122 2.11249812800018 5.98698789208231
0.009124 2.10449873198352 5.98788937649747
0.009126 2.09649818886445 5.98872454561804
0.009128 2.08849658695299 5.9894935672375
0.00913 2.08049401433512 5.99019660940713
0.009132 2.07249055887247 5.9908338404335
0.009134 2.06448630820198 5.99140542887605
0.009136 2.05648134973555 5.99191154354457
0.009138 2.04847577065974 5.99235235349677
0.00914 2.04046965793539 5.99272802803577
0.009142 2.03246309829735 5.99303873670771
0.009144 2.02445617825412 5.99328464929924
0.009146 2.01644898408755 5.99346593583509
0.009148 2.00844160185252 5.99358276657564
0.00915 2.00043411737661 5.99363531201443
0.009152 1.99242661625982 5.99362374287579
0.009154 1.98441918387425 5.99354823011234
0.009156 1.97641190536381 5.99340894490261
0.009158 1.96840486564389 5.99320605864857
0.00916 1.9603981494011 5.99293974297325
0.009162 1.95239184109294 5.9926101697183
0.009164 1.94438602494755 5.99221751094158
0.009166 1.9363807849634 5.99176193891475
0.009168 1.92837620490901 5.99124362612086
0.00917 1.92037236832268 5.99066274525196
0.009172 1.91236935851219 5.99001946920668
0.009174 1.90436725855454 5.98931397108789
0.009176 1.89636615129571 5.98854642420024
0.009178 1.88836611935032 5.98771700204783
0.00918 1.88036724510146 5.98682587833179
0.009182 1.87236961070033 5.98587322694796
0.009184 1.86437329806607 5.98485922198445
0.009186 1.85637838888544 5.98378403771932
0.009188 1.84838496461261 5.98264784861819
0.00919 1.84039310646889 5.98145082933192
0.009192 1.83240289544251 5.98019315469419
0.009194 1.82441441228832 5.97887499971923
0.009196 1.81642773752764 5.9774965395994
0.009198 1.80844295144795 5.9760579497029
0.0092 1.80046013410267 5.9745594055714
0.009202 1.80447360507969 5.97305004232217
0.009204 1.80848855084362 5.97155977423904
0.009206 1.81650325273344 5.97013747844977
0.009208 1.82451969892538 5.96878300960567
0.00921 1.83253779907221 5.96749620065065
0.009212 1.84055746305086 5.96627688425261
0.009214 1.84857860096274 5.96512489280593
0.009216 1.85660112313411 5.964040058434
0.009218 1.86462494011644 5.96302221299177
0.00922 1.87264996268675 5.96207118806824
0.009222 1.88067610184801 5.96118681498897
0.009224 1.8887032688294 5.96036892481861
0.009226 1.89673137508672 5.95961734836337
0.009228 1.90476033230274 5.95893191617354
0.00923 1.91279005238746 5.95831245854601
0.009232 1.92082044747851 5.95775880552672
0.009234 1.92885142994149 5.95727078691315
0.009236 1.93688291237022 5.95684823225684
0.009238 1.94491480758715 5.95649097086584
0.00924 1.95294702864361 5.9561988318072
0.009242 1.96097948882017 5.95597164390944
0.009244 1.96901210162696 5.955809235765
0.009246 1.97704478080393 5.95571143573273
0.009248 1.9850774403212 5.95567807194034
0.00925 1.99310999437935 5.95570897228684
0.009252 2.00114235740973 5.95580396444502
0.009254 2.00917444407474 5.95596287586389
0.009256 2.01720616926813 5.95618553377108
0.009258 2.02523744811529 5.95647176517536
0.00926 2.03326819597356 5.95682139686899
0.009262 2.04129832843246 5.95723425543022
0.009264 2.04932776131404 5.95771016722567
0.009266 2.05735641067309 5.95824895841277
0.009268 2.06538419279746 5.95885045494218
0.00927 2.07341102420832 5.9595144825602
0.009272 2.08143682166042 5.96024086681119
0.009274 2.08946150214236 5.96102943303993
0.009276 2.09748498287684 5.9618800063941
0.009278 2.10550718132095 5.9627924118266
0.00928 2.11352801516639 5.96376647409799
0.009282 2.12154740233973 5.96480201777885
0.009284 2.12956526100267 5.96589886725218
0.009286 2.13758150955228 5.96705684671578
0.009288 2.14559606662125 5.96827578018461
0.00929 2.15360885107809 5.96955549149318
0.009292 2.16161978202744 5.97089580429788
0.009294 2.16962877881022 5.9722965420794
0.009296 2.17763576100391 5.97375752814503
0.009298 2.18564064842279 5.97527858563103
0.0093 2.19364336111811 5.97685953750502
0.009302 2.18965311467098 5.97845125058842
0.009304 2.18566128695027 5.9800238404089
0.009306 2.17767067670771 5.98152843190045
0.009308 2.16967811623492 5.98296516893777
0.00931 2.1616836958967 5.98433421700504
0.009312 2.15368750583694 5.98563574186681
0.009314 2.14568963597818 5.9868699095655
0.009316 2.13769017602128 5.98803688641885
0.009318 2.12968921544502 5.98913683901747
0.00932 2.12168684350577 5.99016993422228
0.009322 2.11368314923715 5.99113633916208
0.009324 2.1056782214496 5.99203622123096
0.009326 2.0976721487301 5.99286974808593
0.009328 2.08966501944179 5.99363708764431
0.00933 2.08165692172364 5.99433840808133
0.009332 2.07364794349008 5.99497387782764
0.009334 2.0656381724307 5.9955436655668
0.009336 2.05762769600988 5.99604794023283
0.009338 2.04961660146648 5.99648687100774
0.00934 2.0416049758135 5.99686062731909
0.009342 2.03359290583777 5.99716937883749
0.009344 2.0255804780996 5.99741329547416
0.009346 2.01756777893248 5.99759254737848
0.009348 2.00955489444278 5.99770730493556
0.00935 2.00154191050941 5.99775773876377
0.009352 1.9935289127835 5.99774401971231
0.009354 1.98551598668815 5.99766631885877
0.009356 1.97750321741806 5.9975248075067
0.009358 1.96949068993929 5.99731965718321
0.00936 1.96147848898892 5.9970510396365
0.009362 1.95346669907478 5.99671912683346
0.009364 1.94545540447514 5.99632409095727
0.009366 1.93744468923847 5.99586610440497
0.009368 1.92943463718308 5.99534533978507
0.00937 1.92142533189693 5.99476196991512
0.009372 1.91341685673728 5.99411616781935
0.009374 1.90540929483044 5.99340810672623
0.009376 1.89740272907153 5.99263796006611
0.009378 1.88939724212415 5.99180590146884
0.00938 1.88139291642019 5.99091210476138
0.009382 1.8733898341595 5.9899567439654
0.009384 1.86538807730968 5.98893999329493
0.009386 1.85738772760581 5.98786202715399
0.009388 1.84938886655018 5.98672302013423
0.00939 1.84139157541209 5.98552314701255
0.009392 1.83339593522753 5.98426258274876
0.009394 1.82540202679904 5.98294150248322
0.009396 1.81740993069535 5.98156008153451
0.009398 1.80941972725125 5.98011849539705
0.0094 1.80143149656731 5.97861691973881
0.009402 1.80543955061475 5.9771044809988
0.009404 1.80944908259918 5.97561111113571
0.009406 1.81745837202666 5.97418567856795
0.009408 1.82546941003399 5.97282803807401
0.00941 1.83348210632034 5.97153802272503
0.009412 1.84149637080881 5.97031546531616
0.009414 1.8495121136468 5.96916019836907
0.009416 1.85752924520643 5.96807205413448
0.009418 1.86554767608483 5.96705086459468
0.00942 1.87356731710455 5.96609646146602
0.009422 1.88158807931385 5.96520867620148
0.009424 1.8896098739871 5.96438733999309
0.009426 1.89763261262509 5.96363228377452
0.009428 1.90565620695538 5.96294333822352
0.00943 1.91368056893264 5.96232033376442
0.009432 1.921705610739 5.96176310057066
0.009434 1.92973124478432 5.96127146856724
0.009436 1.93775738370659 5.96084526743321
0.009438 1.94578394037222 5.96048432660415
0.00944 1.95381082787633 5.96018847527464
0.009442 1.96183795954312 5.95995754240075
0.009444 1.96986524892617 5.9597913567025
0.009446 1.97789260980871 5.95968974666628
0.009448 1.98591995620399 5.95965254054738
0.00945 1.99394720235552 5.9596795663724
0.009452 2.00197426273743 5.95977065194169
0.009454 2.01000105205471 5.95992562483183
0.009456 2.01802748524354 5.96014431239805
0.009458 2.02605347747159 5.96042654177668
0.00946 2.03407894413826 5.96077213988757
0.009462 2.04210380087501 5.96118093343653
0.009464 2.05012796354562 5.96165274891774
0.009466 2.05815134824647 5.9621874126162
0.009468 2.06617387130683 5.96278475061012
0.00947 2.07419544928908 5.96344458877333
0.009472 2.08221599898904 5.96416675277771
0.009474 2.09023543743621 5.96495106809558
0.009476 2.09825368189403 5.96579736000211
0.009478 2.10627064986012 5.96670545357769
0.00948 2.11428625906656 5.96767517371035
0.009482 2.12230042748015 5.96870634509813
0.009484 2.13031307330263 5.96979879225147
0.009486 2.13832411497094 5.97095233949557
0.009488 2.14633347115746 5.97216681097279
0.00949 2.15434106077025 5.97344203064502
0.009492 2.16234680295329 5.97477782229599
0.009494 2.17035061708671 5.97617400953372
0.009496 2.17835242278701 5.97763041579278
0.009498 2.1863521399073 5.97914686433672
0.0095 2.19434968853751 5.98072317826037
0.009502 2.19035429218537 5.98231021735751
0.009504 2.18635731925552 5.98387811169141
0.009506 2.17836157220933 5.98537797913616
0.009508 2.17036388125743 5.98680996369292
0.00951 2.16236433680246 5.98817423097227
0.009512 2.15436302902595 5.98947094686514
0.009514 2.14636004788791 5.99070027754025
0.009516 2.13835548312653 5.99186238944167
0.009518 2.13034942425773 5.99295744928623
0.00952 2.12234196057486 5.9939856240611
0.009522 2.11433318114834 5.99494708102121
0.009524 2.10632317482525 5.99584198768683
0.009526 2.09831203022905 5.99667051184101
0.009528 2.09029983575919 5.99743282152714
0.00953 2.08228667959075 5.99812908504644
0.009532 2.07427264967416 5.99875947095549
0.009534 2.06625783373478 5.99932414806377
0.009536 2.05824231927264 5.99982328543114
0.009538 2.05022619356206 6.00025705236542
0.00954 2.04220954365134 6.00062561841989
0.009542 2.03419245636242 6.00092915339086
0.009544 2.02617501829059 6.0011678273152
0.009546 2.01815731580414 6.00134181046787
0.009548 2.01013943504405 6.00145127335949
0.00955 2.00212146192368 6.0014963867339
0.009552 1.99410348212848 6.00147732156571
0.009554 1.98608558111564 6.00139424905785
0.009556 1.97806784411386 6.00124734063918
0.009558 1.97005035612295 6.00103676796199
0.00956 1.96203320191363 6.00076270289965
0.009562 1.95401646602718 6.00042531754415
0.009564 1.94600023277518 6.0000247842037
0.009566 1.93798458623919 5.99956127540028
0.009568 1.92996961027051 5.9990349638673
0.00957 1.92195538848986 5.99844602254712
0.009572 1.91394200428713 5.99779462458872
0.009574 1.90592954082111 5.99708094334524
0.009576 1.89791808101918 5.99630515237164
0.009578 1.88990770757709 5.9954674254223
0.00958 1.88189850295866 5.99456793644861
0.009582 1.87389054939556 5.99360685959664
0.009584 1.865883928887 5.9925843692047
0.009586 1.85787872319952 5.99150063980103
0.009588 1.84987501386673 5.99035584610143
0.00959 1.84187288218902 5.98915016300684
0.009592 1.83387240923338 5.98788376560105
0.009594 1.82587367583312 5.98655682914832
0.009596 1.81787676258763 5.98516952909101
0.009598 1.80988174986216 5.98372204104729
0.0096 1.80188871778758 5.98221454080875
0.009602 1.80589197628115 5.98069614930951
0.009604 1.80989671872545 5.97919680987633
0.009606 1.81790122527929 5.977765385392
0.009608 1.82590748848074 5.97640173075884
0.00961 1.8339154180584 5.97510567917176
0.009612 1.84192492396465 5.97387706354956
0.009614 1.849935916376 5.97271571653748
0.009616 1.85794830569351 5.9716214705097
0.009618 1.8659620025431 5.97059415757187
0.00962 1.87397691777592 5.96963360956364
0.009622 1.88199296246869 5.96873965806112
0.009624 1.89001004792406 5.96791213437944
0.009626 1.89802808567095 5.96715086957522
0.009628 1.90604698746486 5.96645569444907
0.00963 1.91406666528828 5.96582643954808
0.009632 1.92208703135093 5.96526293516836
0.009634 1.93010799809017 5.96476501135742
0.009636 1.93812947817128 5.96433249791677
0.009638 1.94615138448778 5.96396522440432
0.00964 1.95417363016181 5.96366302013686
0.009642 1.96219612854436 5.96342571419259
0.009644 1.97021879321565 5.96325313541349
0.009646 1.97824153798541 5.96314511240787
0.009648 1.9862642768932 5.96310147355277
0.00965 1.9942869242087 5.96312204699645
0.009652 2.00230939443202 5.96320666066081
0.009654 2.01033160229399 5.96335514224384
0.009656 2.01835346275648 5.96356731922209
0.009658 2.02637489101266 5.96384301885307
0.00966 2.03439580248727 5.9641820681777
0.009662 2.04241611283697 5.96458429402274
0.009664 2.05043573795056 5.96504952300319
0.009666 2.05845459394928 5.96557758152475
0.009668 2.0664725971871 5.96616829578622
0.00967 2.07448966425095 5.96682149178188
0.009672 2.08250571196104 5.96753699530396
0.009674 2.09052065737108 5.96831463194496
0.009676 2.09853441776856 5.96915422710012
0.009678 2.10654691067501 5.97005560596981
0.00968 2.11455805384625 5.97101859356186
0.009682 2.12256776527266 5.97204301469399
0.009684 2.1305759631794 5.97312869399622
0.009686 2.13858256602666 5.97427545591317
0.009688 2.14658749250993 5.97548312470649
0.00969 2.15459066156021 5.97675152445722
0.009692 2.16259199234426 5.97808047906814
0.009694 2.17059140426483 5.97946981226614
0.009696 2.17858881696089 5.98091934760455
0.009698 2.18658415030785 5.98242890846554
0.0097 2.19457732441781 5.9839983180624
0.009702 2.19057756715411 5.98557843221614
0.009704 2.18657624025155 5.98713938934116
0.009706 2.17857614918181 5.98863230330869
0.009708 2.17057412349422 5.99005731823734
0.00971 2.16257025361286 5.99141459985497
0.009712 2.15456462974054 5.99270431416969
0.009714 2.14655734185843 5.99392662746723
0.009716 2.13854847972565 5.99508170630853
0.009718 2.13053813287898 5.99616971752717
0.00972 2.12252639063241 5.99719082822688
0.009722 2.11451334207688 5.99814520577904
0.009724 2.10649907607982 5.9990330178202
0.009726 2.09848368128489 5.99985443224957
0.009728 2.09046724611158 6.00060961722652
0.00973 2.08244985875487 6.00129874116812
0.009732 2.07443160718491 6.00192197274666
0.009734 2.06641257914665 6.00247948088714
0.009736 2.05839286215955 6.00297143476483
0.009738 2.05037254351719 6.00339800380278
0.00974 2.042351710287 6.00375935766936
0.009742 2.03433044930988 6.00405566627582
0.009744 2.02630884719995 6.0042870997738
0.009746 2.01828699034413 6.00445382855287
0.009748 2.01026496490192 6.00455602323813
0.00975 2.00224285680505 6.00459385468773
0.009752 1.99422075175715 6.0045674939904
0.009754 1.98619873523348 6.00447711246309
0.009756 1.97817689248061 6.00432288164847
0.009758 1.97015530851613 6.00410497331251
0.00976 1.96213406812834 6.00382355944208
0.009762 1.95411325587596 6.00347881224251
0.009764 1.94609295608786 6.0030709041352
0.009766 1.93807325286275 6.00260000775515
0.009768 1.93005423006892 6.0020662959486
0.00977 1.92203597134393 6.00146994177063
0.009772 1.91401856009437 6.00081111848271
0.009774 1.90600207949555 6.00008999955036
0.009776 1.89798661249126 5.99930675864071
0.009778 1.88997224179347 5.99846156962017
0.00978 1.88195904988213 5.99755460655198
0.009782 1.87394711900481 5.99658604369386
0.009784 1.86593653117655 5.99555605549567
0.009786 1.85792736817951 5.99446481659697
0.009788 1.84991971156281 5.99331250182471
0.00979 1.84191364264219 5.99209928619084
0.009792 1.83390924249984 5.99082534488997
0.009794 1.82590659198412 5.98949085329699
0.009796 1.81790577170933 5.98809598696474
0.009798 1.80990686205548 5.98664092162169
0.0098 1.80190994316805 5.98512583316952
0.009802 1.8059093273587 5.98359983997785
0.009804 1.80991020314667 5.98209289085805
0.009806 1.8179108531853 5.98065384610077
0.009808 1.82591327009024 5.97928256071812
0.00981 1.83391736360386 5.97797886801459
0.009812 1.84192304369212 5.9767426010184
0.009814 1.84993022054504 5.97557359248402
0.009816 1.85793880457697 5.97447167489467
0.009818 1.86594870642703 5.97343668046488
0.00982 1.87395983695938 5.97246844114295
0.009822 1.88197210726364 5.9715667886135
0.009824 1.88998542865519 5.97073155429996
0.009826 1.89799971267554 5.96996256936707
0.009828 1.90601487109268 5.96925966472336
0.00983 1.91403081590137 5.96862267102367
0.009832 1.92204745932351 5.96805141867165
0.009834 1.93006471380848 5.96754573782219
0.009836 1.93808249203343 5.96710545838395
0.009838 1.94610070690364 5.96673041002183
0.00984 1.95411927155282 5.96642042215942
0.009842 1.96213809934341 5.96617532398148
0.009844 1.97015710386695 5.96599494443644
0.009846 1.97817619894433 5.96587911223879
0.009848 1.98619529862613 5.96582765587159
0.00985 1.99421431719293 5.96584040358893
0.009852 2.00223316915556 5.96591718341831
0.009854 2.01025176925548 5.96605782316319
0.009856 2.01827003246499 5.96626215040531
0.009858 2.02628787398758 5.96652999250724
0.00986 2.0343052092582 5.96686117661474
0.009862 2.04232195394353 5.96725552965918
0.009864 2.05033802394228 5.96771287836004
0.009866 2.05835333538545 5.96823304922723
0.009868 2.06636780463662 5.9688158685636
0.00987 2.07438134829222 5.96946116246728
0.009872 2.0823938831818 5.97016875683411
0.009874 2.09040532636827 5.97093847736006
0.009876 2.0984155951482 5.97177014954359
0.009878 2.10642460705205 5.97266359868808
0.00988 2.11443227984444 5.97361864990422
0.009882 2.1224385315244 5.97463512811234
0.009884 2.1304432803256 5.97571285804487
0.009886 2.13844644471663 5.97685166424865
0.009888 2.14644794340122 5.97805137108734
0.00989 2.15444769531849 5.97931180274378
0.009892 2.16244561964318 5.98063278322235
0.009894 2.17044163578586 5.9820141363513
0.009896 2.17843566339323 5.98345568578517
0.009898 2.18642762234825 5.98495725500708
0.0099 2.19441743277046 5.98651866733111
0.009902 2.19041432374101 5.98809077731275
0.009904 2.18640965308336 5.98964372620808
0.009906 2.17840622846453 5.99112862659719
0.009908 2.17040087992054 5.99254562269834
0.00991 2.16239369788242 5.99389488033883
0.009912 2.15438477255975 5.99517656562598
0.009914 2.14637419394035 5.99639084494455
0.009916 2.13836205178987 5.99753788495427
0.009918 2.13034843565148 5.99861785258732
0.00992 2.12233343484543 5.99963091504579
0.009922 2.11431713846877 6.00057723979925
0.009924 2.10629963539496 6.0014569945822
0.009926 2.0982810142735 6.00227034739157
0.009928 2.09026136352962 6.00301746648428
0.00993 2.08224077136391 6.00369852037471
0.009932 2.074219325752 6.00431367783223
0.009934 2.06619711444419 6.00486310787873
0.009936 2.05817422496514 6.00534697978615
0.009938 2.05015074461354 6.00576546307398
0.00994 2.04212676046178 6.00611872750684
0.009942 2.03410235935559 6.00640694309198
0.009944 2.02607762791377 6.00663028007683
0.009946 2.01805265252786 6.00678890894657
0.009948 2.01002751936179 6.00688300042163
0.00995 2.00200231435161 6.00691272545532
0.009952 1.99397712320515 6.00687825523129
0.009954 1.98595203140174 6.0067797611612
0.009956 1.9779271241919 6.00661741488218
0.009958 1.96990248659703 6.00639138825449
0.00996 1.96187820340912 6.00610185335903
0.009962 1.95385435919047 6.00574898249495
0.009964 1.94583103827338 6.00533294817724
0.009966 1.93780832475989 6.00485392313429
0.009968 1.92978630252147 6.0043120803055
0.00997 1.92176505519876 6.00370759283885
0.009972 1.91374466620129 6.00304063408855
0.009974 1.90572521870719 6.00231137761258
0.009976 1.89770679566295 6.00151999717035
0.009978 1.88968947978314 6.00066666672028
0.00998 1.88167335355012 5.99975156041743
0.009982 1.87365849921382 5.99877485261111
0.009984 1.86564499879148 5.99773671784253
0.009986 1.85763293406736 5.99663733084238
0.009988 1.84962238659253 5.99547686652853
0.00999 1.84161343768459 5.99425550000359
0.009992 1.83360616842744 5.99297340655263
0.009994 1.82560065967105 5.99163076164077
0.009996 1.81759699203121 5.99022774091084
0.009998 1.80959524588929 5.98876452018107
0.01 1.801595501392 5.98724127544269


==> plots/dat/logg-matlab-openloop2.dat <==
time il vo
0 0 0
0.0001 0.796444444444445 0.152888888888889
0.0002 0.776799165980796 0.428812290809328
0.0003 1.53670731182469 0.812503886370709
0.0004 1.46665297229357 1.27399430656135
0.0005 2.16526624120686 1.79904301907842
0.0006 2.02591637413367 2.35967927852068
0.0007 2.64995770959513 2.94446280806856
0.0008 2.43327507741608 3.52885495436199
0.0009 2.97949312667234 4.10531503539588
0.001 2.68649581599533 4.65351603351611
0.0011 3.15961981151681 5.17029711707952
0.0012 2.79816718511397 5.63974927187213
0.0013 3.20860018670535 6.06305304634457
0.0014 2.79106242964503 6.42846564183554
0.0015 3.15258816375479 6.74107677904586
0.0016 2.6936428632961 6.99273053089514
0.0017 3.0213557093901 7.19173210321394
0.0018 2.53608614105105 7.33273595704905
0.0019 2.84468406409505 7.42643317422433
0.002 2.34708498154144 7.46943315893994
0.0021 2.64959881664346 7.47395611487946
0.0022 2.15153297529963 7.4377298237856
0.0023 2.45850780858607 7.37370554558216
0.0024 1.96910452014373 7.27998494092847
0.0025 2.28820328449508 7.16957124670177
0.0026 1.81365133013703 7.04033508635698
0.0027 2.14961856066481 6.90480672637279
0.0028 1.69328036558192 6.76018386399945
0.0029 2.04818517371864 6.61816560032922
0.003 1.61094645272933 6.47500067765836
0.0031 1.9846168212578 6.34135978607202
0.0032 1.56538414220777 6.21241932781474
0.0033 1.95594746946305 6.09776591003826
0.0034 1.55221295282357 5.99150857004127
0.0035 1.95666783070305 5.90220775989894
0.0036 1.56507288441791 5.82300798015509
0.0037 1.97983175635791 5.76158309100132
0.0038 1.59667777504334 5.71028129359647
0.0039 2.01803694870727 5.6760789991565
0.004 1.63970801469713 5.65073083842476
0.0041 2.0642184313623 5.64072534455531
0.0042 1.68749740228862 5.63743391809241
0.0043 2.11222499741204 5.64706298987938
0.0044 1.73449861269103 5.66079738723941
0.0045 2.15717595811219 5.68474521817224
0.0046 1.77653591457374 5.71007266985723
0.0047 2.19561652273964 5.74293941045074
0.0048 1.8108714935439 5.77462334077412
0.0049 2.22550453018448 5.81144570551298
0.005 1.83612285777347 5.84488559720382
0.0051 2.24606923907777 5.88149511245472
0.0052 1.85207384573703 5.91300440502804
0.0053 2.25758522382466 5.94622806764904
0.0054 1.85942167336297 5.97316222121793
0.0055 2.26110222318915 6.00088384042213
0.0056 1.85949845801217 6.02164175683205
0.0057 2.25816631320912 6.04275089893692
0.0058 1.85399902729946 6.05667921194687
0.0059 2.25056030148847 6.07093879338468
0.006 1.84473879235949 6.07817064241114
0.0061 2.24008292684927 6.08603449637069
0.0062 1.83345710998204 6.08729307607074
0.0063 2.22837826434883 6.08970212659539
0.0064 1.82167372768419 6.08609548166351
0.0065 2.2168194097743 6.0842764411907
0.0066 1.81059920381185 6.07710459215927
0.0067 2.20644452867507 6.07238926631838
0.0068 1.80109497877746 6.06297867262318
0.0069 2.1979389454597 6.05665581148518
0.007 1.79367517959417 6.04623012947382
0.0071 2.19165415741079 6.03943595053142
0.0072 1.7885402216883 6.0290265803271
0.0073 2.18765336661437 6.0226750672148
0.0074 1.78563164794066 6.01307047337536
0.0075 2.18577309877153 6.00782060599328
0.0076 1.78469814658275 5.99955003752425
0.0077 2.18569142712479 5.99580434894718
0.0078 1.78536400691868 5.98914941699451
0.0079 2.18699492640687 5.98707667830213
0.008 1.78719309172454 5.98210319676677
0.0081 2.18923844287528 5.98167747768064
0.0082 1.7897434411378 5.97827986996393
0.0083 2.1919938172253 5.97932851857766
0.0084 1.79260963543691 5.9772797295348
0.0085 2.19488562626666 5.97953373242608
0.0086 1.79545185209536 5.97853472666365
0.0087 2.19761366621964 5.98167622038468
0.0088 1.79801203604045 5.98140057185523
0.0089 2.1999631953149 5.98510376502594
0.009 1.80011869947323 5.98523435041137
0.0091 2.20180485071858 5.98919760253891
0.0092 1.80168256748503 5.98945384272562
0.0093 2.20308666444503 5.99342199381976
0.0094 1.80268561616592 5.99357732875186
0.0095 2.20382076833675 5.99735449027594
0.0096 1.8031660667566 5.99724475217127
0.0097 2.20406726461069 6.00069860547279
0.0098 1.80320167448949 6.00022264407526
0.0099 2.20391742173567 6.00328183540276
0.01 1.80289326155075 6.00239615085232


==> plots/dat/p-cpn-closed-loop-physical.dat <==
time vo iL u
0 0.063158 0 1
5e-08 0.126316 0.000316 1
1e-07 0.189472 0.000631 1
1.5e-07 0.252624 0.001104 1
2e-07 0.315776 0.001735 1
2.5e-07 0.378925 0.002522 1
3e-07 0.442065 0.003467 1
3.5e-07 0.505204 0.004726 1
4e-07 0.568337 0.005984 1
4.5e-07 0.631456 0.007399 1
5e-07 0.694575 0.00897 1
5.5e-07 0.757686 0.010697 1
6e-07 0.820787 0.01258 1
6.5e-07 0.820721 0.014619 0
7e-07 0.820644 0.016656 0
7.5e-07 0.820546 0.01869 0
8e-07 0.820437 0.020722 0
8.5e-07 0.820328 0.022751 0
9e-07 0.820197 0.024778 0
9.5e-07 0.820056 0.026803 0
1e-06 0.819915 0.028825 0
1.05e-06 0.819753 0.030845 0
1.1e-06 0.819591 0.032862 0
1.15e-06 0.819407 0.034877 0
1.2e-06 0.819223 0.036889 0
1.25e-06 0.819029 0.038899 0
1.3e-06 0.818825 0.040906 0
1.35e-06 0.818599 0.04291 0
1.4e-06 0.818373 0.044912 0
1.45e-06 0.818136 0.046911 0
1.5e-06 0.817879 0.048907 0
1.55e-06 0.817622 0.050901 0
1.6e-06 0.817354 0.052892 0
1.65e-06 0.817075 0.05488 0
1.7e-06 0.816787 0.056866 0
1.75e-06 0.816487 0.058849 0
1.8e-06 0.816178 0.060828 0
1.85e-06 0.815857 0.062806 0
1.9e-06 0.815527 0.06478 0
1.95e-06 0.815186 0.066751 0
2e-06 0.814824 0.06872 0
2.05e-06 0.814452 0.070685 0
2.1e-06 0.81407 0.072648 0
2.15e-06 0.813687 0.074607 0
2.2e-06 0.813284 0.076564 0
2.25e-06 0.812871 0.078517 0
2.3e-06 0.812448 0.080467 0
2.35e-06 0.812024 0.082415 0
2.4e-06 0.81158 0.084359 0
2.45e-06 0.811136 0.0863 0
2.5e-06 0.810672 0.088238 0
2.55e-06 0.810207 0.090173 0
2.6e-06 0.809723 0.092104 0
2.65e-06 0.809238 0.094033 0
2.7e-06 0.808733 0.095958 0
2.75e-06 0.808218 0.09788 0
2.8e-06 0.807703 0.099798 0
2.85e-06 0.807167 0.101714 0
2.9e-06 0.806632 0.103626 0
2.95e-06 0.806086 0.105534 0
3e-06 0.805521 0.107439 0
3.05e-06 0.804956 0.109341 0
3.1e-06 0.80438 0.11124 0
3.15e-06 0.803795 0.113133 0
3.2e-06 0.803199 0.115025 0
3.25e-06 0.802594 0.116912 0
3.3e-06 0.801978 0.118796 0
3.35e-06 0.801343 0.120678 0
3.4e-06 0.800698 0.122555 0
3.45e-06 0.800053 0.124429 0
3.5e-06 0.799388 0.1263 0
3.55e-06 0.798714 0.128167 0
3.6e-06 0.79803 0.13003 0
3.65e-06 0.797335 0.13189 0
3.7e-06 0.796631 0.133746 0
3.75e-06 0.795928 0.135598 0
3.8e-06 0.795204 0.137446 0
3.85e-06 0.794481 0.139291 0
3.9e-06 0.793748 0.141132 0
3.95e-06 0.792995 0.14297 0
4e-06 0.792243 0.144803 0
4.05e-06 0.791481 0.146633 0
4.1e-06 0.790709 0.148459 0
4.15e-06 0.789927 0.150279 0
4.2e-06 0.789136 0.152098 0
4.25e-06 0.788326 0.153912 0
4.3e-06 0.787507 0.155722 0
4.35e-06 0.786687 0.157529 0
4.4e-06 0.785858 0.159332 0
4.45e-06 0.78501 0.16113 0
4.5e-06 0.784153 0.162925 0
4.55e-06 0.783286 0.164716 0
4.6e-06 0.782409 0.166502 0
4.65e-06 0.781533 0.168285 0
4.7e-06 0.780647 0.170063 0
4.75e-06 0.779752 0.171838 0
4.8e-06 0.778848 0.173608 0
4.85e-06 0.777925 0.175375 0
4.9e-06 0.777002 0.177137 0
4.95e-06 0.776069 0.178895 0
5e-06 0.775128 0.180648 0
5.05e-06 0.774177 0.182396 0
5.1e-06 0.773208 0.184141 0
5.15e-06 0.772239 0.185882 0
5.2e-06 0.771251 0.187619 0
5.25e-06 0.770255 0.189352 0
5.3e-06 0.769258 0.19108 0
5.35e-06 0.768243 0.192805 0
5.4e-06 0.76722 0.194524 0
5.45e-06 0.766187 0.19624 0
5.5e-06 0.765154 0.197951 0
5.55e-06 0.764112 0.199655 0
5.6e-06 0.763052 0.201357 0
5.65e-06 0.761984 0.203055 0
5.7e-06 0.760906 0.204748 0
5.75e-06 0.759828 0.206437 0
5.8e-06 0.758733 0.208122 0
5.85e-06 0.757629 0.209802 0
5.9e-06 0.756516 0.211478 0
5.95e-06 0.755394 0.213149 0
6e-06 0.754272 0.214815 0
6.05e-06 0.753141 0.216477 0
6.1e-06 0.751993 0.218134 0
6.15e-06 0.750845 0.219787 0
6.2e-06 0.749689 0.221435 0
6.25e-06 0.748514 0.223079 0
6.3e-06 0.74734 0.224718 0
6.35e-06 0.746149 0.226352 0
6.4e-06 0.744958 0.227979 0
6.45e-06 0.743758 0.229603 0
6.5e-06 0.742541 0.231224 0
6.55e-06 0.741324 0.232839 0
6.6e-06 0.740098 0.23445 0
6.65e-06 0.738864 0.236056 0
6.7e-06 0.737614 0.237657 0
6.75e-06 0.736363 0.239254 0
6.8e-06 0.735095 0.240845 0
6.85e-06 0.733819 0.242432 0
6.9e-06 0.732543 0.244014 0
6.95e-06 0.731251 0.245591 0
7e-06 0.72995 0.247164 0
7.05e-06 0.728649 0.248731 0
7.1e-06 0.727332 0.250294 0
7.15e-06 0.726006 0.251851 0
7.2e-06 0.724672 0.253404 0
7.25e-06 0.723339 0.254952 0
7.3e-06 0.721989 0.256494 0
7.35e-06 0.720639 0.258032 0
7.4e-06 0.719281 0.259565 0
7.45e-06 0.717906 0.261093 0
7.5e-06 0.716524 0.262616 0
7.55e-06 0.715134 0.264133 0
7.6e-06 0.713736 0.265646 0
7.65e-06 0.71233 0.267154 0
7.7e-06 0.710916 0.268656 0
7.75e-06 0.709502 0.270154 0
7.8e-06 0.708072 0.271646 0
7.85e-06 0.706635 0.273133 0
7.9e-06 0.705197 0.274615 0
7.95e-06 0.703752 0.276092 0
8e-06 0.702299 0.277564 0
8.05e-06 0.700838 0.279031 0
8.1e-06 0.699369 0.280492 0
8.15e-06 0.697893 0.281948 0
8.2e-06 0.759559 0.283399 1
8.25e-06 0.821217 0.285003 1
8.3e-06 0.819717 0.286759 0
8.35e-06 0.818208 0.28851 0
8.4e-06 0.816689 0.290255 0
8.45e-06 0.815153 0.291994 0
8.5e-06 0.813607 0.293728 0
8.55e-06 0.812061 0.295456 0
8.6e-06 0.810506 0.297178 0
8.65e-06 0.808942 0.298895 0
8.7e-06 0.807368 0.300606 0
8.75e-06 0.805777 0.302311 0
8.8e-06 0.804177 0.304011 0
8.85e-06 0.802577 0.305705 0
8.9e-06 0.800959 0.307393 0
8.95e-06 0.799333 0.309075 0
9e-06 0.797697 0.310751 0
9.05e-06 0.796062 0.312422 0
9.1e-06 0.794408 0.314087 0
9.15e-06 0.792755 0.315741 0
9.2e-06 0.791085 0.317394 0
9.25e-06 0.789414 0.319041 0
9.3e-06 0.787735 0.320683 0
9.35e-06 0.786047 0.322318 0
9.4e-06 0.784351 0.323947 0
9.45e-06 0.782638 0.325571 0
9.5e-06 0.780915 0.327188 0
9.55e-06 0.779193 0.3288 0
9.6e-06 0.777463 0.330405 0
9.65e-06 0.775716 0.332005 0
9.7e-06 0.77396 0.333598 0
9.75e-06 0.772196 0.335185 0
9.8e-06 0.770423 0.336767 0
9.85e-06 0.768651 0.338338 0
9.9e-06 0.76687 0.339907 0
9.95e-06 0.765081 0.34147 0
1e-05 0.763284 0.343027 0
1.005e-05 0.76147 0.344578 0
1.01e-05 0.759657 0.346122 0
1.015e-05 0.757827 0.347661 0
1.02e-05 0.755997 0.349193 0
1.025e-05 0.754159 0.35072 0
1.03e-05 0.752313 0.35224 0
1.035e-05 0.750451 0.353754 0
1.04e-05 0.74859 0.355261 0
1.045e-05 0.74672 0.356763 0
1.05e-05 0.744834 0.358258 0
1.055e-05 0.742949 0.359747 0
1.06e-05 0.741055 0.361229 0
1.065e-05 0.739146 0.362706 0
1.07e-05 0.737237 0.364176 0
1.075e-05 0.735313 0.36564 0
1.08e-05 0.733381 0.367097 0
1.085e-05 0.731441 0.368548 0
1.09e-05 0.729494 0.369993 0
1.095e-05 0.727546 0.371431 0
1.1e-05 0.725591 0.372863 0
1.105e-05 0.723629 0.374289 0
1.11e-05 0.721652 0.375708 0
1.115e-05 0.719667 0.377121 0
1.12e-05 0.717675 0.378527 0
1.125e-05 0.715682 0.379927 0
1.13e-05 0.713683 0.38132 0
1.135e-05 0.711668 0.382707 0
1.14e-05 0.709647 0.384088 0
1.145e-05 0.707625 0.385457 0
1.15e-05 0.705597 0.386819 0
1.155e-05 0.703561 0.38818 0
1.16e-05 0.701518 0.389535 0
1.165e-05 0.699468 0.390883 0
1.17e-05 0.69741 0.392224 0
1.175e-05 0.758504 0.393559 1
1.18e-05 0.81959 0.395046 1
1.185e-05 0.817511 0.396683 0
1.19e-05 0.815423 0.398314 0
1.195e-05 0.813327 0.399932 0
1.2e-05 0.811214 0.401549 0
1.205e-05 0.809092 0.403159 0
1.21e-05 0.80697 0.404756 0
1.215e-05 0.804831 0.406352 0
1.22e-05 0.802692 0.407941 0
1.225e-05 0.800537 0.409522 0
1.23e-05 0.798373 0.411097 0
1.235e-05 0.79621 0.412665 0
1.24e-05 0.794038 0.414225 0
1.245e-05 0.791849 0.415779 0
1.25e-05 0.789653 0.417326 0
1.255e-05 0.787448 0.418865 0
1.26e-05 0.785244 0.420397 0
1.265e-05 0.783031 0.421923 0
1.27e-05 0.780811 0.423441 0
1.275e-05 0.778574 0.424952 0
1.28e-05 0.776337 0.42645 0
1.285e-05 0.774093 0.427946 0
1.29e-05 0.771841 0.429436 0
1.295e-05 0.769573 0.430918 0
1.3e-05 0.767305 0.432393 0
1.305e-05 0.765029 0.433861 0
1.31e-05 0.762745 0.435322 0
1.315e-05 0.760454 0.436775 0
1.32e-05 0.758155 0.438221 0
1.325e-05 0.755841 0.43966 0
1.33e-05 0.753527 0.441092 0
1.335e-05 0.751198 0.442516 0
1.34e-05 0.748869 0.443933 0
1.345e-05 0.746533 0.445343 0
1.35e-05 0.744189 0.446745 0
1.355e-05 0.74183 0.44814 0
1.36e-05 0.739472 0.449522 0
1.365e-05 0.737099 0.450903 0
1.37e-05 0.734718 0.452276 0
1.375e-05 0.732331 0.453641 0
1.38e-05 0.729943 0.455 0
1.385e-05 0.727548 0.456351 0
1.39e-05 0.725146 0.457694 0
1.395e-05 0.722737 0.459024 0
1.4e-05 0.720315 0.460353 0
1.405e-05 0.717892 0.461674 0
1.41e-05 0.715455 0.462988 0
1.415e-05 0.713011 0.464294 0
1.42e-05 0.710568 0.465593 0
1.425e-05 0.708117 0.466885 0
1.43e-05 0.70566 0.468169 0
1.435e-05 0.703189 0.469445 0
1.44e-05 0.700718 0.470714 0
1.445e-05 0.698234 0.471976 0
1.45e-05 0.69575 0.473229 0
1.455e-05 0.756411 0.474476 1
1.46e-05 0.817071 0.475873 1
1.465e-05 0.814559 0.47742 0
1.47e-05 0.812038 0.478959 0
1.475e-05 0.809517 0.48049 0
1.48e-05 0.806988 0.482013 0
1.485e-05 0.804443 0.483529 0
1.49e-05 0.80189 0.485036 0
1.495e-05 0.799338 0.486535 0
1.5e-05 0.796777 0.488027 0
1.505e-05 0.794208 0.489511 0
1.51e-05 0.791632 0.490986 0
1.515e-05 0.789048 0.492454 0
1.52e-05 0.786456 0.493913 0
1.525e-05 0.783849 0.495365 0
1.53e-05 0.781242 0.496809 0
1.535e-05 0.778619 0.498244 0
1.54e-05 0.775997 0.499672 0
1.545e-05 0.773367 0.501091 0
1.55e-05 0.770722 0.502503 0
1.555e-05 0.768078 0.503906 0
1.56e-05 0.765418 0.505301 0
1.565e-05 0.762759 0.506689 0
1.57e-05 0.760092 0.508068 0
1.575e-05 0.757411 0.509439 0
1.58e-05 0.754729 0.510802 0
1.585e-05 0.752034 0.512156 0
1.59e-05 0.749331 0.513503 0
1.595e-05 0.746621 0.514841 0
1.6e-05 0.743912 0.516172 0
1.605e-05 0.741195 0.517487 0
1.61e-05 0.738471 0.518801 0
1.615e-05 0.735741 0.520107 0
1.62e-05 0.733003 0.521404 0
1.625e-05 0.730252 0.522694 0
1.63e-05 0.727501 0.523975 0
1.635e-05 0.724737 0.525248 0
1.64e-05 0.721972 0.526512 0
1.645e-05 0.719201 0.527769 0
1.65e-05 0.716424 0.529017 0
1.655e-05 0.713633 0.530257 0
1.66e-05 0.710835 0.531489 0
1.665e-05 0.708032 0.532712 0
1.67e-05 0.705228 0.533928 0
1.675e-05 0.702411 0.535134 0
1.68e-05 0.699589 0.536333 0
1.685e-05 0.696766 0.537523 0
1.69e-05 0.757088 0.538705 1
1.695e-05 0.817404 0.540037 1
1.7e-05 0.814554 0.541518 0
1.705e-05 0.811704 0.54299 0
1.71e-05 0.808846 0.544447 0
1.715e-05 0.805973 0.545902 0
1.72e-05 0.8031 0.547348 0
1.725e-05 0.800211 0.548785 0
1.73e-05 0.797316 0.550214 0
1.735e-05 0.79442 0.551635 0
1.74e-05 0.791509 0.553046 0
1.745e-05 0.788598 0.554449 0
1.75e-05 0.78568 0.555843 0
1.755e-05 0.782747 0.557228 0
1.76e-05 0.779814 0.558604 0
1.765e-05 0.776874 0.559965 0
1.77e-05 0.77392 0.561323 0
1.775e-05 0.770959 0.562673 0
1.78e-05 0.767997 0.564015 0
1.785e-05 0.765029 0.565347 0
1.79e-05 0.762046 0.566671 0
1.795e-05 0.759057 0.567986 0
1.8e-05 0.756067 0.569292 0
1.805e-05 0.753064 0.570589 0
1.81e-05 0.750054 0.571877 0
1.815e-05 0.747038 0.573157 0
1.82e-05 0.744021 0.574427 0
1.825e-05 0.740991 0.575689 0
1.83e-05 0.737961 0.576942 0
1.835e-05 0.734918 0.578186 0
1.84e-05 0.731875 0.579421 0
1.845e-05 0.728819 0.580647 0
1.85e-05 0.725757 0.581864 0
1.855e-05 0.722694 0.583072 0
1.86e-05 0.719619 0.584272 0
1.865e-05 0.716544 0.585462 0
1.87e-05 0.713463 0.586644 0
1.875e-05 0.710369 0.587816 0
1.88e-05 0.707269 0.58898 0
1.885e-05 0.704163 0.590134 0
1.89e-05 0.701051 0.59128 0
1.895e-05 0.697939 0.592417 0
1.9e-05 0.694815 0.593544 0
1.905e-05 0.754849 0.594663 1
1.91e-05 0.814877 0.595931 1
1.915e-05 0.811741 0.597347 0
1.92e-05 0.808589 0.598754 0
1.925e-05 0.805438 0.600152 0
1.93e-05 0.802279 0.601541 0
1.935e-05 0.799113 0.602912 0
1.94e-05 0.79594 0.604274 0
1.945e-05 0.79276 0.605634 0
1.95e-05 0.789565 0.606985 0
1.955e-05 0.786363 0.608327 0
1.96e-05 0.783162 0.609659 0
1.965e-05 0.779953 0.610982 0
1.97e-05 0.776737 0.612295 0
1.975e-05 0.773508 0.613599 0
1.98e-05 0.770271 0.614894 0
1.985e-05 0.767028 0.616179 0
1.99e-05 0.763779 0.617455 0
1.995e-05 0.760529 0.618713 0
2e-05 0.757266 0.61997 0
2.005e-05 0.753996 0.621217 0
2.01e-05 0.750727 0.622455 0
2.015e-05 0.747451 0.623683 0
2.02e-05 0.744162 0.624902 0
2.025e-05 0.740873 0.626104 0
2.03e-05 0.737571 0.627304 0
2.035e-05 0.734263 0.628494 0
2.04e-05 0.730955 0.629675 0
2.045e-05 0.727641 0.630847 0
2.05e-05 0.724321 0.632009 0
2.055e-05 0.720989 0.633161 0
2.06e-05 0.717656 0.634304 0
2.065e-05 0.714318 0.635437 0
2.07e-05 0.710973 0.636561 0
2.075e-05 0.707623 0.637676 0
2.08e-05 0.704261 0.63878 0
2.085e-05 0.700893 0.639876 0
2.09e-05 0.69752 0.640961 0
2.095e-05 0.694141 0.642037 0
2.1e-05 0.753914 0.643104 1
2.105e-05 0.81368 0.644319 1
2.11e-05 0.810289 0.645682 0
2.115e-05 0.806884 0.647035 0
2.12e-05 0.803478 0.648378 0
2.125e-05 0.800066 0.649712 0
2.13e-05 0.796639 0.651035 0
2.135e-05 0.793206 0.652348 0
2.14e-05 0.789773 0.653652 0
2.145e-05 0.786332 0.654945 0
2.15e-05 0.782878 0.656229 0
2.155e-05 0.779425 0.657503 0
2.16e-05 0.775964 0.658766 0
2.165e-05 0.77249 0.66002 0
2.17e-05 0.76901 0.661264 0
2.175e-05 0.765523 0.662497 0
2.18e-05 0.762036 0.663721 0
2.185e-05 0.758537 0.664935 0
2.19e-05 0.755037 0.666139 0
2.195e-05 0.751531 0.667332 0
2.2e-05 0.748013 0.668516 0
2.205e-05 0.744488 0.66969 0
2.21e-05 0.740963 0.670853 0
2.215e-05 0.737432 0.671998 0
2.22e-05 0.733896 0.673142 0
2.225e-05 0.730353 0.674275 0
2.23e-05 0.726798 0.675399 0
2.235e-05 0.723237 0.676512 0
2.24e-05 0.719671 0.677616 0
2.245e-05 0.716105 0.678709 0
2.25e-05 0.712527 0.679792 0
2.255e-05 0.708943 0.680865 0
2.26e-05 0.705354 0.681928 0
2.265e-05 0.701759 0.682981 0
2.27e-05 0.698159 0.684024 0
2.275e-05 0.694559 0.685057 0
2.28e-05 0.754106 0.68608 1
2.285e-05 0.813647 0.687251 1
2.29e-05 0.810023 0.688569 0
2.295e-05 0.806392 0.689877 0
2.3e-05 0.802754 0.691174 0
2.305e-05 0.79911 0.692461 0
2.31e-05 0.795465 0.693737 0
2.315e-05 0.791814 0.695003 0
2.32e-05 0.788149 0.696259 0
2.325e-05 0.784485 0.697495 0
2.33e-05 0.780814 0.69873 0
2.335e-05 0.77713 0.699954 0
2.34e-05 0.773439 0.701168 0
2.345e-05 0.769749 0.702371 0
2.35e-05 0.766052 0.703563 0
2.355e-05 0.762343 0.704746 0
2.36e-05 0.758634 0.705908 0
2.365e-05 0.754913 0.707069 0
2.37e-05 0.751185 0.70822 0
2.375e-05 0.747452 0.70936 0
2.38e-05 0.743718 0.71049 0
2.385e-05 0.739973 0.711609 0
2.39e-05 0.736228 0.712718 0
2.395e-05 0.732476 0.713816 0
2.4e-05 0.728714 0.714904 0
2.405e-05 0.724945 0.715981 0
2.41e-05 0.721177 0.717047 0
2.415e-05 0.717398 0.718104 0
2.42e-05 0.713613 0.719149 0
2.425e-05 0.709828 0.720184 0
2.43e-05 0.706037 0.721208 0
2.435e-05 0.702241 0.722222 0
2.44e-05 0.698435 0.723225 0
2.445e-05 0.694629 0.724218 0
2.45e-05 0.75397 0.7252 1
2.455e-05 0.813311 0.72633 1
2.46e-05 0.809481 0.727606 0
2.465e-05 0.805645 0.728872 0
2.47e-05 0.801802 0.730127 0
2.475e-05 0.797953 0.731371 0
2.48e-05 0.794104 0.732604 0
2.485e-05 0.790248 0.733826 0
2.49e-05 0.786385 0.735037 0
2.495e-05 0.782511 0.736238 0
2.5e-05 0.778629 0.737427 0
2.505e-05 0.774748 0.738606 0
2.51e-05 0.770861 0.739763 0
2.515e-05 0.766967 0.74092 0
2.52e-05 0.763068 0.742066 0
2.525e-05 0.759156 0.7432 0
2.53e-05 0.755245 0.744324 0
2.535e-05 0.751327 0.745437 0
2.54e-05 0.747398 0.746539 0
2.545e-05 0.743469 0.747629 0
2.55e-05 0.739528 0.748709 0
2.555e-05 0.735588 0.749778 0
2.56e-05 0.731636 0.750836 0
2.565e-05 0.727684 0.751883 0
2.57e-05 0.723721 0.752919 0
2.575e-05 0.719753 0.753944 0
2.58e-05 0.715785 0.754958 0
2.585e-05 0.711806 0.755961 0
2.59e-05 0.707828 0.756943 0
2.595e-05 0.703838 0.757924 0
2.6e-05 0.699849 0.758894 0
2.605e-05 0.695855 0.759844 0
2.61e-05 0.755009 0.760792 1
2.615e-05 0.814157 0.761887 1
2.62e-05 0.810147 0.763129 0
2.625e-05 0.806124 0.764359 0
2.63e-05 0.802101 0.765578 0
2.635e-05 0.798065 0.766786 0
2.64e-05 0.794023 0.767982 0
2.645e-05 0.789975 0.769167 0
2.65e-05 0.785921 0.770341 0
2.655e-05 0.78186 0.771503 0
2.66e-05 0.7778 0.772654 0
2.665e-05 0.773727 0.773794 0
2.67e-05 0.769648 0.774922 0
2.675e-05 0.765564 0.776039 0
2.68e-05 0.761474 0.777145 0
2.685e-05 0.757378 0.778239 0
2.69e-05 0.753276 0.779322 0
2.695e-05 0.749169 0.780393 0
2.7e-05 0.745056 0.781453 0
2.705e-05 0.740943 0.782502 0
2.71e-05 0.736825 0.783539 0
2.715e-05 0.732701 0.784555 0
2.72e-05 0.728571 0.785569 0
2.725e-05 0.724432 0.786572 0
2.73e-05 0.720286 0.787564 0
2.735e-05 0.716141 0.788544 0
2.74e-05 0.711991 0.789513 0
2.745e-05 0.707836 0.790471 0
2.75e-05 0.703675 0.791417 0
2.755e-05 0.699505 0.792352 0
2.76e-05 0.695335 0.793275 0
2.765e-05 0.754318 0.794187 1
2.77e-05 0.81329 0.795246 1
2.775e-05 0.809098 0.796451 0
2.78e-05 0.8049 0.797644 0
2.785e-05 0.800702 0.798825 0
2.79e-05 0.796498 0.799995 0
2.795e-05 0.792281 0.801153 0
2.8e-05 0.788058 0.802299 0
2.805e-05 0.78383 0.803433 0
2.81e-05 0.779595 0.804556 0
2.815e-05 0.775355 0.805667 0
2.82e-05 0.771109 0.806766 0
2.825e-05 0.766863 0.807843 0
2.83e-05 0.762605 0.808918 0
2.835e-05 0.758342 0.809982 0
2.84e-05 0.754079 0.811034 0
2.845e-05 0.749805 0.812075 0
2.85e-05 0.745531 0.813103 0
2.855e-05 0.741251 0.814109 0
2.86e-05 0.736967 0.815104 0
2.865e-05 0.732677 0.816097 0
2.87e-05 0.728376 0.817079 0
2.875e-05 0.724071 0.818049 0
2.88e-05 0.71976 0.819007 0
2.885e-05 0.715445 0.819953 0
2.89e-05 0.711124 0.820887 0
2.895e-05 0.706804 0.82181 0
2.9e-05 0.702474 0.822721 0
2.905e-05 0.698139 0.82362 0
2.91e-05 0.693804 0.824508 0
2.915e-05 0.752622 0.825383 1
2.92e-05 0.811436 0.826552 1
2.925e-05 0.80708 0.82772 0
2.93e-05 0.802723 0.828875 0
2.935e-05 0.798361 0.830019 0
2.94e-05 0.793992 0.83115 0
2.945e-05 0.789612 0.832269 0
2.95e-05 0.785231 0.833376 0
2.955e-05 0.780845 0.83446 0
2.96e-05 0.776448 0.835543 0
2.965e-05 0.772044 0.836614 0
2.97e-05 0.767636 0.837673 0
2.975e-05 0.763227 0.838708 0
2.98e-05 0.758813 0.839731 0
2.985e-05 0.754393 0.840743 0
2.99e-05 0.749963 0.841753 0
2.995e-05 0.745532 0.842751 0
3e-05 0.741097 0.843737 0
3.005e-05 0.736656 0.844711 0
3.01e-05 0.732205 0.845673 0
3.015e-05 0.727749 0.846622 0
3.02e-05 0.723288 0.84756 0
3.025e-05 0.718823 0.848485 0
3.03e-05 0.714352 0.849398 0
3.035e-05 0.709882 0.850299 0
3.04e-05 0.705402 0.851188 0
3.045e-05 0.700922 0.852065 0
3.05e-05 0.696433 0.85293 0
3.055e-05 0.691944 0.853782 0
3.06e-05 0.750608 0.854623 1
3.065e-05 0.809268 0.855609 1
3.07e-05 0.804765 0.856741 0
3.075e-05 0.80025 0.857861 0
3.08e-05 0.795735 0.858968 0
3.085e-05 0.791208 0.860062 0
3.09e-05 0.786681 0.861144 0
3.095e-05 0.782149 0.862214 0
3.1e-05 0.777611 0.863271 0
3.105e-05 0.773067 0.864316 0
3.11e-05 0.768513 0.865348 0
3.115e-05 0.763958 0.866368 0
3.12e-05 0.759399 0.867376 0
3.125e-05 0.754834 0.868371 0
3.13e-05 0.750258 0.869353 0
3.135e-05 0.745682 0.870323 0
3.14e-05 0.741097 0.871281 0
3.145e-05 0.736511 0.872226 0
3.15e-05 0.73192 0.873159 0
3.155e-05 0.727325 0.874079 0
3.16e-05 0.722724 0.874987 0
3.165e-05 0.718119 0.875882 0
3.17e-05 0.713509 0.876765 0
3.175e-05 0.708895 0.877636 0
3.18e-05 0.704276 0.878494 0
3.185e-05 0.699647 0.879339 0
3.19e-05 0.695015 0.880172 0
3.195e-05 0.75354 0.880993 1
3.2e-05 0.812062 0.881959 1
3.205e-05 0.807414 0.883071 0
3.21e-05 0.80276 0.884169 0
3.215e-05 0.798107 0.885255 0
3.22e-05 0.793447 0.886317 0
3.225e-05 0.788777 0.887377 0
3.23e-05 0.784107 0.888425 0
3.235e-05 0.779431 0.889459 0
3.24e-05 0.774749 0.890481 0
3.245e-05 0.770063 0.891491 0
3.25e-05 0.765371 0.892487 0
3.255e-05 0.760673 0.893471 0
3.26e-05 0.755966 0.894442 0
3.265e-05 0.751258 0.895388 0
3.27e-05 0.746546 0.896334 0
3.275e-05 0.741823 0.897267 0
3.28e-05 0.737096 0.898187 0
3.285e-05 0.732368 0.899094 0
3.29e-05 0.727632 0.899988 0
3.295e-05 0.72289 0.90087 0
3.3e-05 0.718149 0.901738 0
3.305e-05 0.713398 0.902594 0
3.31e-05 0.708643 0.903438 0
3.315e-05 0.703884 0.904268 0
3.32e-05 0.699121 0.905086 0
3.325e-05 0.694353 0.905891 0
3.33e-05 0.752743 0.906683 1
3.335e-05 0.811129 0.907621 1
3.34e-05 0.806346 0.908703 0
3.345e-05 0.801558 0.909772 0
3.35e-05 0.796769 0.910829 0
3.355e-05 0.791976 0.911872 0
3.36e-05 0.787171 0.912902 0
3.365e-05 0.782361 0.913919 0
3.37e-05 0.777545 0.914923 0
3.375e-05 0.772725 0.915914 0
3.38e-05 0.767899 0.916891 0
3.385e-05 0.763073 0.917856 0
3.39e-05 0.758237 0.918807 0
3.395e-05 0.753402 0.919734 0
3.4e-05 0.748556 0.920659 0
3.405e-05 0.74371 0.921572 0
3.41e-05 0.738855 0.922471 0
3.415e-05 0.734 0.923357 0
3.42e-05 0.72914 0.92423 0
3.425e-05 0.724272 0.925091 0
3.43e-05 0.719398 0.925938 0
3.435e-05 0.71452 0.926772 0
3.44e-05 0.709638 0.927592 0
3.445e-05 0.704752 0.9284 0
3.45e-05 0.699866 0.929195 0
3.455e-05 0.694975 0.929965 0
3.46e-05 0.753235 0.930733 1
3.465e-05 0.811494 0.931793 1
3.47e-05 0.80659 0.932851 0
3.475e-05 0.80168 0.933883 0
3.48e-05 0.796759 0.934915 0
3.485e-05 0.791833 0.935933 0
3.49e-05 0.786902 0.936937 0
3.495e-05 0.781971 0.937929 0
3.5e-05 0.777034 0.938906 0
3.505e-05 0.772088 0.939871 0
3.51e-05 0.767141 0.940822 0
3.515e-05 0.762184 0.94176 0
3.52e-05 0.757228 0.942685 0
3.525e-05 0.752261 0.943596 0
3.53e-05 0.747295 0.944493 0
3.535e-05 0.742324 0.945365 0
3.54e-05 0.737349 0.946236 0
3.545e-05 0.732364 0.947094 0
3.55e-05 0.727379 0.947938 0
3.555e-05 0.722386 0.948769 0
3.56e-05 0.717388 0.949587 0
3.565e-05 0.712386 0.950391 0
3.57e-05 0.70738 0.951182 0
3.575e-05 0.702369 0.95196 0
3.58e-05 0.697355 0.952724 0
3.585e-05 0.692337 0.953475 0
3.59e-05 0.750476 0.954213 1
3.595e-05 0.808607 0.955095 1
3.6e-05 0.803575 0.956122 0
3.605e-05 0.798537 0.957135 0
3.61e-05 0.793495 0.958134 0
3.615e-05 0.788447 0.95912 0
3.62e-05 0.783399 0.960079 0
3.625e-05 0.778346 0.961038 0
3.63e-05 0.773283 0.961982 0
3.635e-05 0.768219 0.962914 0
3.64e-05 0.763152 0.963831 0
3.645e-05 0.758074 0.964735 0
3.65e-05 0.752996 0.965625 0
3.655e-05 0.747914 0.966502 0
3.66e-05 0.742827 0.967352 0
3.665e-05 0.737732 0.968202 0
3.67e-05 0.732631 0.969037 0
3.675e-05 0.727531 0.969859 0
3.68e-05 0.722422 0.970668 0
3.685e-05 0.717309 0.971463 0
3.69e-05 0.712196 0.972244 0
3.695e-05 0.707079 0.973012 0
3.7e-05 0.701958 0.973766 0
3.705e-05 0.696829 0.974507 0
3.71e-05 0.691696 0.975234 0
3.715e-05 0.749722 0.975947 1
3.72e-05 0.807743 0.976805 1
3.725e-05 0.802597 0.977807 0
3.73e-05 0.79745 0.978795 0
3.735e-05 0.792293 0.979769 0
3.74e-05 0.787137 0.980729 0
3.745e-05 0.781975 0.981675 0
3.75e-05 0.776803 0.982607 0
3.755e-05 0.771627 0.983526 0
3.76e-05 0.766446 0.98443 0
3.765e-05 0.76126 0.985321 0
3.77e-05 0.756069 0.986198 0
3.775e-05 0.750879 0.987061 0
3.78e-05 0.745684 0.98791 0
3.785e-05 0.740484 0.988745 0
3.79e-05 0.73528 0.989566 0
3.795e-05 0.730072 0.990374 0
3.8e-05 0.724855 0.991167 0
3.805e-05 0.719639 0.991947 0
3.81e-05 0.714418 0.992713 0
3.815e-05 0.709193 0.993465 0
3.82e-05 0.703964 0.994203 0
3.825e-05 0.698732 0.994927 0
3.83e-05 0.693492 0.995637 0
3.835e-05 0.751409 0.996334 1
3.84e-05 0.809323 0.997175 1
3.845e-05 0.80407 0.998159 0
3.85e-05 0.798811 0.99913 0
3.855e-05 0.793553 1.000086 0
3.86e-05 0.788284 1.001028 0
3.865e-05 0.783016 1.001956 0
3.87e-05 0.777742 1.00287 0
3.875e-05 0.772464 1.00377 0
3.88e-05 0.767181 1.004655 0
3.885e-05 0.761893 1.005527 0
3.89e-05 0.756601 1.006384 0
3.895e-05 0.7513 1.007227 0
3.9e-05 0.745999 1.008056 0
3.905e-05 0.740689 1.008871 0
3.91e-05 0.735375 1.009672 0
3.915e-05 0.730061 1.010445 0
3.92e-05 0.724742 1.011218 0
3.925e-05 0.71942 1.011976 0
3.93e-05 0.71409 1.012721 0
3.935e-05 0.708756 1.013451 0
3.94e-05 0.703418 1.014167 0
3.945e-05 0.698081 1.014869 0
3.95e-05 0.692739 1.015557 0
3.955e-05 0.750549 1.016231 1
3.96e-05 0.808358 1.017049 1
3.965e-05 0.803 1.018011 0
3.97e-05 0.797642 1.018958 0
3.975e-05 0.792279 1.01989 0
3.98e-05 0.786911 1.020809 0
3.985e-05 0.781539 1.021699 0
3.99e-05 0.776157 1.022589 0
3.995e-05 0.770774 1.023464 0
4e-05 0.765388 1.024325 0
4.005e-05 0.759997 1.025171 0
4.01e-05 0.754597 1.026003 0
4.015e-05 0.749192 1.026821 0
4.02e-05 0.743784 1.027625 0
4.025e-05 0.738375 1.028414 0
4.03e-05 0.732958 1.029188 0
4.035e-05 0.727538 1.029949 0
4.04e-05 0.722113 1.030695 0
4.045e-05 0.716688 1.031413 0
4.05e-05 0.71126 1.03213 0
4.055e-05 0.705827 1.032833 0
4.06e-05 0.700388 1.033522 0
4.065e-05 0.694945 1.034196 0
4.07e-05 0.689498 1.034856 0
4.075e-05 0.747209 1.035502 1
4.08e-05 0.804913 1.036291 1
4.085e-05 0.799454 1.037224 0
4.09e-05 0.79399 1.038142 0
4.095e-05 0.788522 1.039046 0
4.1e-05 0.783048 1.039935 0
4.105e-05 0.77757 1.040809 0
4.11e-05 0.772092 1.041669 0
4.115e-05 0.76661 1.042514 0
4.12e-05 0.761119 1.043345 0
4.125e-05 0.755623 1.044161 0
4.13e-05 0.750127 1.044962 0
4.135e-05 0.744623 1.045749 0
4.14e-05 0.739119 1.046521 0
4.145e-05 0.733611 1.047265 0
4.15e-05 0.728096 1.048008 0
4.155e-05 0.72258 1.048737 0
4.16e-05 0.71706 1.049451 0
4.165e-05 0.711537 1.05015 0
4.17e-05 0.706006 1.050835 0
4.175e-05 0.700472 1.051506 0
4.18e-05 0.694938 1.052161 0
4.185e-05 0.6894 1.052803 0
4.19e-05 0.747017 1.05343 1
4.195e-05 0.804626 1.0542 1
4.2e-05 0.799073 1.055113 0
4.205e-05 0.793515 1.056012 0
4.21e-05 0.787957 1.056896 0
4.215e-05 0.782394 1.057765 0
4.22e-05 0.776823 1.058619 0
4.225e-05 0.771247 1.059458 0
4.23e-05 0.765671 1.060283 0
4.235e-05 0.760086 1.061092 0
4.24e-05 0.754501 1.061887 0
4.245e-05 0.748908 1.062667 0
4.25e-05 0.743315 1.063433 0
4.255e-05 0.737718 1.064183 0
4.26e-05 0.732117 1.064919 0
4.265e-05 0.726512 1.06564 0
4.27e-05 0.7209 1.066346 0
4.275e-05 0.715284 1.067038 0
4.28e-05 0.709664 1.067714 0
4.285e-05 0.704041 1.068376 0
4.29e-05 0.698415 1.069024 0
4.295e-05 0.692789 1.069656 0
4.3e-05 0.750317 1.070274 1
4.305e-05 0.807842 1.071035 1
4.31e-05 0.802205 1.071939 0
4.315e-05 0.796558 1.072828 0
4.32e-05 0.790912 1.073701 0
4.325e-05 0.785261 1.07456 0
4.33e-05 0.779601 1.075404 0
4.335e-05 0.773936 1.076233 0
4.34e-05 0.768267 1.077047 0
4.345e-05 0.762599 1.077845 0
4.35e-05 0.756922 1.078629 0
4.355e-05 0.751245 1.079384 0
4.36e-05 0.74556 1.080137 0
4.365e-05 0.739875 1.080876 0
4.37e-05 0.734186 1.0816 0
4.375e-05 0.72849 1.082309 0
4.38e-05 0.72279 1.083003 0
4.385e-05 0.71709 1.083681 0
4.39e-05 0.711383 1.084345 0
4.395e-05 0.705676 1.084994 0
4.4e-05 0.699962 1.085628 0
4.405e-05 0.694245 1.086247 0
4.41e-05 0.751685 1.086851 1
4.415e-05 0.809119 1.087598 1
4.42e-05 0.803395 1.088488 0
4.425e-05 0.797661 1.089363 0
4.43e-05 0.791928 1.090222 0
4.435e-05 0.786186 1.091067 0
4.44e-05 0.780443 1.091895 0
4.445e-05 0.774692 1.092709 0
4.45e-05 0.768941 1.093508 0
4.455e-05 0.763181 1.094291 0
4.46e-05 0.757422 1.095045 0
4.465e-05 0.751655 1.095798 0
4.47e-05 0.745887 1.096535 0
4.475e-05 0.740112 1.097258 0
4.48e-05 0.734333 1.097965 0
4.485e-05 0.728555 1.098657 0
4.49e-05 0.722772 1.099334 0
4.495e-05 0.716983 1.099996 0
4.5e-05 0.711193 1.100642 0
4.505e-05 0.705401 1.101274 0
4.51e-05 0.699604 1.10189 0
4.515e-05 0.693805 1.102477 0
4.52e-05 0.751157 1.103063 1
4.525e-05 0.80851 1.103792 1
4.53e-05 0.8027 1.104663 0
4.535e-05 0.796886 1.10552 0
4.54e-05 0.791063 1.10636 0
4.545e-05 0.785236 1.107185 0
4.55e-05 0.779409 1.107995 0
4.555e-05 0.773577 1.108789 0
4.56e-05 0.767741 1.109568 0
4.565e-05 0.761901 1.110332 0
4.57e-05 0.756058 1.11108 0
4.575e-05 0.750206 1.111813 0
4.58e-05 0.744354 1.11253 0
4.585e-05 0.738499 1.113232 0
4.59e-05 0.73264 1.113919 0
4.595e-05 0.726774 1.11459 0
4.6e-05 0.720907 1.115246 0
4.605e-05 0.715038 1.115887 0
4.61e-05 0.709164 1.116512 0
4.615e-05 0.703288 1.117122 0
4.62e-05 0.697408 1.117716 0
4.625e-05 0.691526 1.118296 0
4.63e-05 0.748795 1.118859 1
4.635e-05 0.806064 1.119566 1
4.64e-05 0.800167 1.120415 0
4.645e-05 0.79427 1.121248 0
4.65e-05 0.788365 1.122066 0
4.655e-05 0.782455 1.122868 0
4.66e-05 0.776545 1.123655 0
4.665e-05 0.770627 1.124425 0
4.67e-05 0.764705 1.125181 0
4.675e-05 0.758779 1.12592 0
4.68e-05 0.752849 1.126644 0
4.685e-05 0.746916 1.127353 0
4.69e-05 0.740982 1.128046 0
4.695e-05 0.735042 1.128723 0
4.7e-05 0.729101 1.129385 0
4.705e-05 0.723157 1.130017 0
4.71e-05 0.71721 1.130647 0
4.715e-05 0.711259 1.131263 0
4.72e-05 0.705302 1.131863 0
4.725e-05 0.699344 1.132447 0
4.73e-05 0.693384 1.133015 0
4.735e-05 0.750579 1.133569 1
4.74e-05 0.807771 1.134264 1
4.745e-05 0.801801 1.135102 0
4.75e-05 0.795827 1.135924 0
4.755e-05 0.789848 1.136731 0
4.76e-05 0.783861 1.137521 0
4.765e-05 0.77787 1.138296 0
4.77e-05 0.771875 1.139055 0
4.775e-05 0.765876 1.139798 0
4.78e-05 0.759877 1.140525 0
4.785e-05 0.753871 1.141237 0
4.79e-05 0.74786 1.141933 0
4.795e-05 0.74185 1.142613 0
4.8e-05 0.735837 1.143278 0
4.805e-05 0.729816 1.143926 0
4.81e-05 0.723795 1.144544 0
4.815e-05 0.717768 1.145161 0
4.82e-05 0.711738 1.145763 0
4.825e-05 0.705704 1.146349 0
4.83e-05 0.699671 1.146919 0
4.835e-05 0.693632 1.147473 0
4.84e-05 0.75075 1.148012 1
4.845e-05 0.807862 1.148693 1
4.85e-05 0.801812 1.149516 0
4.855e-05 0.795758 1.150323 0
4.86e-05 0.789703 1.151115 0
4.865e-05 0.783641 1.15189 0
4.87e-05 0.777574 1.152649 0
4.875e-05 0.771504 1.153392 0
4.88e-05 0.765433 1.15412 0
4.885e-05 0.759359 1.154816 0
4.89e-05 0.753277 1.155511 0
4.895e-05 0.747196 1.156191 0
4.9e-05 0.741107 1.156854 0
4.905e-05 0.735015 1.157502 0
4.91e-05 0.72892 1.158134 0
4.915e-05 0.722824 1.158735 0
4.92e-05 0.716725 1.159335 0
4.925e-05 0.710621 1.159919 0
4.93e-05 0.704513 1.160487 0
4.935e-05 0.698405 1.161039 0
4.94e-05 0.692291 1.161576 0
4.945e-05 0.749336 1.162097 1
4.95e-05 0.806374 1.16276 1
4.955e-05 0.80025 1.163564 0
4.96e-05 0.794122 1.164353 0
4.965e-05 0.787989 1.165125 0
4.97e-05 0.781857 1.165882 0
4.975e-05 0.775721 1.166622 0
4.98e-05 0.769581 1.167346 0
4.985e-05 0.763437 1.168039 0
4.99e-05 0.757286 1.16873 0
4.995e-05 0.751131 1.169406 0
5e-05 0.744976 1.170066 0
5.005e-05 0.738818 1.170694 0
5.01e-05 0.732656 1.171322 0
5.015e-05 0.726492 1.171933 0
5.02e-05 0.72032 1.172529 0
5.025e-05 0.714146 1.173108 0
5.03e-05 0.707972 1.173671 0
5.035e-05 0.701795 1.174219 0
5.04e-05 0.695612 1.17475 0
5.045e-05 0.689426 1.175266 0
5.05e-05 0.746398 1.175765 1
5.055e-05 0.803368 1.176406 1
5.06e-05 0.797172 1.177189 0
5.065e-05 0.790977 1.177956 0
5.07e-05 0.784773 1.178706 0
5.075e-05 0.778565 1.17944 0
5.08e-05 0.772358 1.180158 0
5.085e-05 0.766143 1.18086 0
5.09e-05 0.759928 1.181545 0
5.095e-05 0.753705 1.182214 0
5.1e-05 0.747483 1.182851 0
5.105e-05 0.741254 1.183488 0
5.11e-05 0.735022 1.184108 0
5.115e-05 0.728787 1.184712 0
5.12e-05 0.722552 1.1853 0
5.125e-05 0.71631 1.185872 0
5.13e-05 0.710069 1.186412 0
5.135e-05 0.703822 1.186951 0
5.14e-05 0.697574 1.187474 0
5.145e-05 0.691325 1.187981 0
5.15e-05 0.748227 1.188472 1
5.155e-05 0.80513 1.189105 1
5.16e-05 0.798872 1.189879 0
5.165e-05 0.792609 1.190621 0
5.17e-05 0.786343 1.191362 0
5.175e-05 0.780072 1.192087 0
5.18e-05 0.773798 1.19278 0
5.185e-05 0.767517 1.193472 0
5.19e-05 0.761232 1.194147 0
5.195e-05 0.754943 1.194807 0
5.2e-05 0.748655 1.195449 0
5.205e-05 0.74236 1.196076 0
5.21e-05 0.736061 1.196686 0
5.215e-05 0.72976 1.197279 0
5.22e-05 0.723456 1.197857 0
5.225e-05 0.717148 1.198417 0
5.23e-05 0.710838 1.198962 0
5.235e-05 0.704527 1.19949 0
5.24e-05 0.698212 1.200002 0
5.245e-05 0.691896 1.200497 0
5.25e-05 0.685577 1.200961 0
5.255e-05 0.679257 1.201424 0
5.26e-05 0.672933 1.20187 0
5.265e-05 0.666608 1.202301 0
5.27e-05 0.66028 1.202699 0
5.275e-05 0.65395 1.203097 0
5.28e-05 0.647618 1.203463 0
5.285e-05 0.641282 1.203828 0
5.29e-05 0.634944 1.204178 0
5.295e-05 0.628604 1.204511 0
5.3e-05 0.622263 1.204827 0
5.305e-05 0.615922 1.205112 0
5.31e-05 0.609578 1.205397 0
5.315e-05 0.603232 1.205665 0
5.32e-05 0.596887 1.205917 0
5.325e-05 0.59054 1.206153 0
5.33e-05 0.58419 1.206373 0
5.335e-05 0.57784 1.206577 0
5.34e-05 0.57149 1.206765 0
5.345e-05 0.565137 1.206936 0
5.35e-05 0.558785 1.207092 0
5.355e-05 0.552431 1.207232 0
5.36e-05 0.546077 1.207355 0
5.365e-05 0.539722 1.207463 0
5.37e-05 0.533367 1.207554 0
5.375e-05 0.527011 1.20763 0
5.38e-05 0.520655 1.207689 0
5.385e-05 0.514299 1.207733 0
5.39e-05 0.507942 1.207761 0
5.395e-05 0.501586 1.207772 0
5.4e-05 0.495229 1.207768 0
5.405e-05 0.488872 1.207748 0
5.41e-05 0.482516 1.207712 0
5.415e-05 0.47616 1.207661 0
5.42e-05 0.469804 1.207593 0
5.425e-05 0.463448 1.20751 0
5.43e-05 0.457093 1.20741 0
5.435e-05 0.450738 1.207295 0
5.44e-05 0.444384 1.207165 0
5.445e-05 0.438031 1.207018 0
5.45e-05 0.431679 1.206856 0
5.455e-05 0.425327 1.206678 0
5.46e-05 0.418977 1.206484 0
5.465e-05 0.412628 1.206275 0
5.47e-05 0.406279 1.20605 0
5.475e-05 0.399933 1.205809 0
5.48e-05 0.393588 1.205553 0
5.485e-05 0.387244 1.205281 0
5.49e-05 0.380901 1.204978 0
5.495e-05 0.37456 1.204675 0
5.5e-05 0.368221 1.204357 0
5.505e-05 0.361884 1.204023 0
5.51e-05 0.355548 1.203673 0
5.515e-05 0.349212 1.203308 0
5.52e-05 0.342879 1.202928 0
5.525e-05 0.336548 1.202532 0
5.53e-05 0.330221 1.202121 0
5.535e-05 0.323894 1.201694 0
5.54e-05 0.317572 1.201252 0
5.545e-05 0.311252 1.200795 0
5.55e-05 0.304934 1.200322 0
5.555e-05 0.298619 1.199834 0
5.56e-05 0.355462 1.199331 1
5.565e-05 0.412308 1.19897 1
5.57e-05 0.469155 1.198752 1
5.575e-05 0.526004 1.198676 1
5.58e-05 0.582853 1.198743 1
5.585e-05 0.639702 1.198951 1
5.59e-05 0.696549 1.199301 1
5.595e-05 0.753392 1.199793 1
5.6e-05 0.810236 1.200427 1
5.605e-05 0.803914 1.201202 0
5.61e-05 0.797591 1.201961 0
5.615e-05 0.791265 1.202703 0
5.62e-05 0.784935 1.203428 0
5.625e-05 0.778601 1.204137 0
5.63e-05 0.77226 1.204829 0
5.635e-05 0.765915 1.205505 0
5.64e-05 0.759567 1.206164 0
5.645e-05 0.753219 1.206806 0
5.65e-05 0.746864 1.207432 0
5.655e-05 0.740509 1.208042 0
5.66e-05 0.734151 1.208635 0
5.665e-05 0.727787 1.209211 0
5.67e-05 0.721423 1.209771 0
5.675e-05 0.715052 1.210314 0
5.68e-05 0.708682 1.210841 0
5.685e-05 0.702307 1.211351 0
5.69e-05 0.695931 1.211845 0
5.695e-05 0.689551 1.212323 0
5.7e-05 0.683168 1.212784 0
5.705e-05 0.676782 1.213229 0
5.71e-05 0.670397 1.213641 0
5.715e-05 0.664007 1.214053 0
5.72e-05 0.657617 1.214448 0
5.725e-05 0.651223 1.214827 0
5.73e-05 0.64483 1.215174 0
5.735e-05 0.638432 1.21552 0
5.74e-05 0.632033 1.21585 0
5.745e-05 0.625632 1.216163 0
5.75e-05 0.61923 1.216461 0
5.755e-05 0.612827 1.216741 0
5.76e-05 0.606422 1.217006 0
5.765e-05 0.600015 1.217254 0
5.77e-05 0.593609 1.21747 0
5.775e-05 0.5872 1.217686 0
5.78e-05 0.580791 1.217886 0
5.785e-05 0.574381 1.218069 0
5.79e-05 0.56797 1.21822 0
5.795e-05 0.561558 1.218371 0
5.8e-05 0.555145 1.218506 0
5.805e-05 0.548732 1.218625 0
5.81e-05 0.542318 1.218727 0
5.815e-05 0.535903 1.218813 0
5.82e-05 0.529488 1.218883 0
5.825e-05 0.523073 1.218938 0
5.83e-05 0.516657 1.218975 0
5.835e-05 0.510241 1.218997 0
5.84e-05 0.503826 1.219003 0
5.845e-05 0.49741 1.218993 0
5.85e-05 0.490994 1.218967 0
5.855e-05 0.484579 1.218924 0
5.86e-05 0.478163 1.21885 0
5.865e-05 0.471749 1.218776 0
5.87e-05 0.465334 1.218686 0
5.875e-05 0.458921 1.21858 0
5.88e-05 0.452507 1.218458 0
5.885e-05 0.446094 1.21832 0
5.89e-05 0.439682 1.218166 0
5.895e-05 0.43327 1.217996 0
5.9e-05 0.42686 1.217794 0
5.905e-05 0.420452 1.217593 0
5.91e-05 0.414044 1.217376 0
5.915e-05 0.407637 1.217127 0
5.92e-05 0.401231 1.216878 0
5.925e-05 0.394828 1.216614 0
5.93e-05 0.388425 1.216333 0
5.935e-05 0.382023 1.216037 0
5.94e-05 0.375623 1.215726 0
5.945e-05 0.369224 1.215398 0
5.95e-05 0.362829 1.215055 0
5.955e-05 0.356434 1.214697 0
5.96e-05 0.350041 1.214323 0
5.965e-05 0.343652 1.213933 0
5.97e-05 0.337263 1.213527 0
5.975e-05 0.330878 1.213106 0
5.98e-05 0.324493 1.21267 0
5.985e-05 0.318111 1.212218 0
5.99e-05 0.311731 1.211751 0
5.995e-05 0.305356 1.211268 0
6e-05 0.29898 1.210769 0
6.005e-05 0.292608 1.210256 0
6.01e-05 0.286241 1.209726 0
6.015e-05 0.279874 1.209166 0
6.02e-05 0.27351 1.208606 0
6.025e-05 0.267149 1.208031 0
6.03e-05 0.260794 1.20744 0
6.035e-05 0.254442 1.206835 0
6.04e-05 0.248094 1.206214 0
6.045e-05 0.241745 1.205577 0
6.05e-05 0.235404 1.204926 0
6.055e-05 0.229065 1.204259 0
6.06e-05 0.222731 1.203578 0
6.065e-05 0.2164 1.202881 0
6.07e-05 0.210073 1.202169 0
6.075e-05 0.203749 1.201442 0
6.08e-05 0.197426 1.200699 0
6.085e-05 0.191106 1.199942 0
6.09e-05 0.184795 1.19917 0
6.095e-05 0.241641 1.198383 1
6.1e-05 0.298492 1.197739 1
6.105e-05 0.355349 1.197237 1
6.11e-05 0.412207 1.196879 1
6.115e-05 0.469066 1.196804 1
6.12e-05 0.525925 1.19673 1
6.125e-05 0.582784 1.196799 1
6.13e-05 0.639643 1.197009 1
6.135e-05 0.696499 1.197361 1
6.14e-05 0.753353 1.197855 1
6.145e-05 0.810206 1.198633 1
6.15e-05 0.803897 1.19941 0
6.155e-05 0.797581 1.20017 0
6.16e-05 0.79126 1.200914 0
6.165e-05 0.78494 1.201641 0
6.17e-05 0.778611 1.202352 0
6.175e-05 0.77228 1.203046 0
6.18e-05 0.765944 1.203723 0
6.185e-05 0.759609 1.204384 0
6.19e-05 0.753267 1.205029 0
6.195e-05 0.746921 1.205657 0
6.2e-05 0.740575 1.206268 0
6.205e-05 0.734224 1.206863 0
6.21e-05 0.727869 1.207442 0
6.215e-05 0.721514 1.208003 0
6.22e-05 0.715156 1.208549 0
6.225e-05 0.708792 1.209078 0
6.23e-05 0.702429 1.20959 0
6.235e-05 0.69606 1.210087 0
6.24e-05 0.689691 1.210566 0
6.245e-05 0.683317 1.211029 0
6.25e-05 0.676943 1.211476 0
6.255e-05 0.670565 1.211907 0
6.26e-05 0.664186 1.212321 0
6.265e-05 0.657803 1.212718 0
6.27e-05 0.651421 1.213099 0
6.275e-05 0.645034 1.213464 0
6.28e-05 0.638646 1.213813 0
6.285e-05 0.632255 1.214145 0
6.29e-05 0.625865 1.214461 0
6.295e-05 0.619473 1.214761 0
6.3e-05 0.613078 1.215044 0
6.305e-05 0.606682 1.215311 0
6.31e-05 0.600286 1.215562 0
6.315e-05 0.593888 1.215796 0
6.32e-05 0.587489 1.216015 0
6.325e-05 0.581089 1.216217 0
6.33e-05 0.574688 1.216402 0
6.335e-05 0.568286 1.216572 0
6.34e-05 0.561882 1.216725 0
6.345e-05 0.555478 1.216863 0
6.35e-05 0.549073 1.216984 0
6.355e-05 0.542668 1.217073 0
6.36e-05 0.536262 1.217162 0
6.365e-05 0.529856 1.217235 0
6.37e-05 0.523449 1.217291 0
6.375e-05 0.517042 1.217332 0
6.38e-05 0.510635 1.217356 0
6.385e-05 0.504228 1.217365 0
6.39e-05 0.497821 1.217357 0
6.395e-05 0.491414 1.217334 0
6.4e-05 0.485007 1.217294 0
6.405e-05 0.4786 1.217239 0
6.41e-05 0.472194 1.217167 0
6.415e-05 0.465788 1.21708 0
6.42e-05 0.459382 1.216977 0
6.425e-05 0.452978 1.216857 0
6.43e-05 0.446574 1.216722 0
6.435e-05 0.440171 1.216571 0
6.44e-05 0.433769 1.216404 0
6.445e-05 0.427367 1.216222 0
6.45e-05 0.420966 1.216023 0
6.455e-05 0.414566 1.215809 0
6.46e-05 0.408167 1.215579 0
6.465e-05 0.401769 1.215333 0
6.47e-05 0.395372 1.215056 0
6.475e-05 0.388979 1.214778 0
6.48e-05 0.382587 1.214485 0
6.485e-05 0.376195 1.214177 0
6.49e-05 0.369804 1.213853 0
6.495e-05 0.363416 1.213513 0
6.5e-05 0.357029 1.213157 0
6.505e-05 0.350646 1.212786 0
6.51e-05 0.344264 1.212399 0
6.515e-05 0.337886 1.211997 0
6.52e-05 0.331507 1.211579 0
6.525e-05 0.32513 1.211146 0
6.53e-05 0.318758 1.210697 0
6.535e-05 0.312386 1.210233 0
6.54e-05 0.306019 1.209753 0
6.545e-05 0.299654 1.209258 0
6.55e-05 0.29329 1.208748 0
6.555e-05 0.28693 1.208222 0
6.56e-05 0.280574 1.20768 0
6.565e-05 0.274221 1.207124 0
6.57e-05 0.267868 1.206552 0
6.575e-05 0.261521 1.205965 0
6.58e-05 0.255173 1.205347 0
6.585e-05 0.248829 1.204729 0
6.59e-05 0.242492 1.204096 0
6.595e-05 0.236158 1.203448 0
6.6e-05 0.229828 1.202785 0
6.605e-05 0.223501 1.202107 0
6.61e-05 0.217178 1.201413 0
6.615e-05 0.210854 1.200689 0
6.62e-05 0.204535 1.199965 0
6.625e-05 0.198219 1.199211 0
6.63e-05 0.255066 1.198457 1
6.635e-05 0.311919 1.197846 1
6.64e-05 0.368775 1.197378 1
6.645e-05 0.425633 1.197053 1
6.65e-05 0.482491 1.19687 1
6.655e-05 0.53935 1.19683 1
6.66e-05 0.596208 1.196931 1
6.665e-05 0.653066 1.197175 1
6.67e-05 0.709921 1.197561 1
6.675e-05 0.766776 1.198088 1
6.68e-05 0.760467 1.198757 0
6.685e-05 0.754154 1.199409 0
6.69e-05 0.747842 1.20003 0
6.695e-05 0.741522 1.200649 0
6.7e-05 0.7352 1.201252 0
6.705e-05 0.728875 1.201839 0
6.71e-05 0.722549 1.202409 0
6.715e-05 0.716218 1.202963 0
6.72e-05 0.709884 1.203501 0
6.725e-05 0.703547 1.204022 0
6.73e-05 0.69721 1.204526 0
6.735e-05 0.690867 1.205015 0
6.74e-05 0.684523 1.205487 0
6.745e-05 0.678176 1.205942 0
6.75e-05 0.671826 1.206382 0
6.755e-05 0.665477 1.206804 0
6.76e-05 0.659125 1.207211 0
6.765e-05 0.652772 1.207601 0
6.77e-05 0.646414 1.207975 0
6.775e-05 0.640056 1.208333 0
6.78e-05 0.633695 1.208675 0
6.785e-05 0.627332 1.209 0
6.79e-05 0.620967 1.209309 0
6.795e-05 0.614602 1.209601 0
6.8e-05 0.608234 1.209878 0
6.805e-05 0.601866 1.210138 0
6.81e-05 0.595497 1.210366 0
6.815e-05 0.589126 1.210594 0
6.82e-05 0.582753 1.210806 0
6.825e-05 0.576379 1.211002 0
6.83e-05 0.570005 1.211181 0
6.835e-05 0.563629 1.211345 0
6.84e-05 0.557253 1.211492 0
6.845e-05 0.550876 1.211623 0
6.85e-05 0.544498 1.211738 0
6.855e-05 0.53812 1.211837 0
6.86e-05 0.531742 1.21192 0
6.865e-05 0.525363 1.211987 0
6.87e-05 0.518984 1.212038 0
6.875e-05 0.512604 1.212073 0
6.88e-05 0.506225 1.212092 0
6.885e-05 0.499846 1.212095 0
6.89e-05 0.493466 1.212082 0
6.895e-05 0.487087 1.212053 0
6.9e-05 0.480708 1.212008 0
6.905e-05 0.474329 1.211947 0
6.91e-05 0.467951 1.211871 0
6.915e-05 0.461573 1.211778 0
6.92e-05 0.455195 1.21167 0
6.925e-05 0.448818 1.211546 0
6.93e-05 0.442441 1.211406 0
6.935e-05 0.436065 1.21125 0
6.94e-05 0.429691 1.211078 0
6.945e-05 0.423318 1.210891 0
6.95e-05 0.416946 1.210688 0
6.955e-05 0.410574 1.210469 0
6.96e-05 0.404203 1.210235 0
6.965e-05 0.397834 1.209985 0
6.97e-05 0.391467 1.209719 0
6.975e-05 0.3851 1.209437 0
6.98e-05 0.378734 1.20914 0
6.985e-05 0.37237 1.208828 0
6.99e-05 0.366008 1.208499 0
6.995e-05 0.359649 1.208155 0
7e-05 0.353291 1.207796 0
7.005e-05 0.346936 1.207421 0
7.01e-05 0.340583 1.207031 0
7.015e-05 0.334232 1.206625 0
7.02e-05 0.327884 1.206204 0
7.025e-05 0.321538 1.205767 0
7.03e-05 0.315194 1.205315 0
7.035e-05 0.30885 1.204847 0
7.04e-05 0.302512 1.204364 0
7.045e-05 0.296173 1.203866 0
7.05e-05 0.289839 1.203352 0
7.055e-05 0.283506 1.202823 0
7.06e-05 0.277175 1.202279 0
7.065e-05 0.27085 1.20172 0
7.07e-05 0.264526 1.201129 0
7.075e-05 0.258207 1.20054 0
7.08e-05 0.251888 1.199934 0
7.085e-05 0.245573 1.199314 0
7.09e-05 0.302419 1.198679 1
7.095e-05 0.35927 1.198186 1
7.1e-05 0.416124 1.197836 1
7.105e-05 0.472977 1.197629 1
7.11e-05 0.529832 1.197706 1
7.115e-05 0.586686 1.197783 1
7.12e-05 0.64354 1.198002 1
7.125e-05 0.700392 1.198363 1
7.13e-05 0.75724 1.198866 1
7.135e-05 0.750931 1.19951 0
7.14e-05 0.744617 1.200138 0
7.145e-05 0.738301 1.200749 0
7.15e-05 0.731978 1.201344 0
7.155e-05 0.725652 1.201923 0
7.16e-05 0.719326 1.202485 0
7.165e-05 0.712997 1.203031 0
7.17e-05 0.706663 1.20356 0
7.175e-05 0.700326 1.204073 0
7.18e-05 0.693986 1.204569 0
7.185e-05 0.687643 1.20505 0
7.19e-05 0.681301 1.205513 0
7.195e-05 0.674954 1.205961 0
7.2e-05 0.668604 1.206392 0
7.205e-05 0.662253 1.206807 0
7.21e-05 0.655899 1.207206 0
7.215e-05 0.649545 1.207572 0
7.22e-05 0.64319 1.207938 0
7.225e-05 0.636832 1.208288 0
7.23e-05 0.630471 1.208621 0
7.235e-05 0.624108 1.208938 0
7.24e-05 0.617744 1.209239 0
7.245e-05 0.611379 1.209524 0
7.25e-05 0.605012 1.209792 0
7.255e-05 0.598643 1.210045 0
7.26e-05 0.592275 1.210281 0
7.265e-05 0.585904 1.210501 0
7.27e-05 0.579533 1.210705 0
7.275e-05 0.573159 1.210892 0
7.28e-05 0.566785 1.211064 0
7.285e-05 0.560411 1.211219 0
7.29e-05 0.554035 1.211359 0
7.295e-05 0.547659 1.211482 0
7.3e-05 0.541283 1.211589 0
7.305e-05 0.534906 1.21168 0
7.31e-05 0.528528 1.211755 0
7.315e-05 0.522151 1.211814 0
7.32e-05 0.515772 1.211858 0
7.325e-05 0.509394 1.211885 0
7.33e-05 0.503016 1.211896 0
7.335e-05 0.496637 1.211891 0
7.34e-05 0.490259 1.21187 0
7.345e-05 0.483881 1.211833 0
7.35e-05 0.477503 1.211781 0
7.355e-05 0.471126 1.211712 0
7.36e-05 0.464748 1.211628 0
7.365e-05 0.458371 1.211528 0
7.37e-05 0.451995 1.211412 0
7.375e-05 0.44562 1.21128 0
7.38e-05 0.439245 1.211132 0
7.385e-05 0.432872 1.210968 0
7.39e-05 0.426499 1.210789 0
7.395e-05 0.420127 1.210594 0
7.4e-05 0.413756 1.210383 0
7.405e-05 0.407386 1.210157 0
7.41e-05 0.401018 1.209915 0
7.415e-05 0.39465 1.209657 0
7.42e-05 0.388283 1.209384 0
7.425e-05 0.381918 1.209095 0
7.43e-05 0.375554 1.20879 0
7.435e-05 0.369194 1.20847 0
7.44e-05 0.362835 1.208134 0
7.445e-05 0.356477 1.207782 0
7.45e-05 0.350122 1.207416 0
7.455e-05 0.343769 1.207033 0
7.46e-05 0.337418 1.206635 0
7.465e-05 0.33107 1.206222 0
7.47e-05 0.324721 1.205793 0
7.475e-05 0.318375 1.205349 0
7.48e-05 0.312031 1.204873 0
7.485e-05 0.305692 1.204398 0
7.49e-05 0.299353 1.203908 0
7.495e-05 0.293019 1.203402 0
7.5e-05 0.286686 1.202865 0
7.505e-05 0.280358 1.202329 0
7.51e-05 0.27403 1.201778 0
7.515e-05 0.267705 1.201195 0
7.52e-05 0.261386 1.200613 0
7.525e-05 0.25507 1.200016 0
7.53e-05 0.248757 1.199404 0
7.535e-05 0.305602 1.198776 1
7.54e-05 0.362453 1.198291 1
7.545e-05 0.419306 1.197949 1
7.55e-05 0.47616 1.19775 1
7.555e-05 0.533014 1.197692 1
7.56e-05 0.589869 1.197777 1
7.565e-05 0.646722 1.198004 1
7.57e-05 0.703573 1.198373 1
7.575e-05 0.760424 1.198884 1
7.58e-05 0.75411 1.199536 0
7.585e-05 0.747794 1.200172 0
7.59e-05 0.741477 1.200775 0
7.595e-05 0.735157 1.201362 0
7.6e-05 0.728834 1.201949 0
7.605e-05 0.722508 1.202503 0
7.61e-05 0.716176 1.203057 0
7.615e-05 0.709842 1.203594 0
7.62e-05 0.703507 1.204115 0
7.625e-05 0.697167 1.204619 0
7.63e-05 0.690824 1.205108 0
7.635e-05 0.684479 1.205579 0
7.64e-05 0.678134 1.206035 0
7.645e-05 0.671784 1.206474 0
7.65e-05 0.665432 1.206896 0
7.655e-05 0.659078 1.207303 0
7.66e-05 0.652721 1.207693 0
7.665e-05 0.646363 1.208067 0
7.67e-05 0.640003 1.208424 0
7.675e-05 0.633643 1.208765 0
7.68e-05 0.627279 1.20909 0
7.685e-05 0.620916 1.209399 0
7.69e-05 0.614549 1.209692 0
7.695e-05 0.608182 1.209968 0
7.7e-05 0.601814 1.210228 0
7.705e-05 0.595443 1.210472 0
7.71e-05 0.589072 1.2107 0
7.715e-05 0.5827 1.210911 0
7.72e-05 0.576327 1.211106 0
7.725e-05 0.569952 1.211286 0
7.73e-05 0.563577 1.211449 0
7.735e-05 0.557201 1.211596 0
7.74e-05 0.550824 1.211727 0
7.745e-05 0.544447 1.211842 0
7.75e-05 0.538068 1.21194 0
7.755e-05 0.53169 1.212007 0
7.76e-05 0.525311 1.212058 0
7.765e-05 0.518931 1.212109 0
7.77e-05 0.512552 1.212143 0
7.775e-05 0.506172 1.212162 0
7.78e-05 0.499792 1.212165 0
7.785e-05 0.493412 1.212152 0
7.79e-05 0.487032 1.212123 0
7.795e-05 0.480653 1.212078 0
7.8e-05 0.474273 1.212017 0
7.805e-05 0.467895 1.21194 0
7.81e-05 0.461516 1.211847 0
7.815e-05 0.455139 1.211738 0
7.82e-05 0.448762 1.211614 0
7.825e-05 0.442385 1.211474 0
7.83e-05 0.436009 1.211318 0
7.835e-05 0.429633 1.21113 0
7.84e-05 0.423259 1.210943 0
7.845e-05 0.416885 1.210724 0
7.85e-05 0.410513 1.210505 0
7.855e-05 0.404142 1.21027 0
7.86e-05 0.397774 1.21002 0
7.865e-05 0.391405 1.209754 0
7.87e-05 0.385039 1.209472 0
7.875e-05 0.378675 1.209175 0
7.88e-05 0.372311 1.208862 0
7.885e-05 0.365951 1.208533 0
7.89e-05 0.35959 1.208173 0
7.895e-05 0.353233 1.207814 0
7.9e-05 0.346878 1.207439 0
7.905e-05 0.340523 1.207048 0
7.91e-05 0.33417 1.206642 0
7.915e-05 0.327819 1.206221 0
7.92e-05 0.321471 1.205784 0
7.925e-05 0.315127 1.205331 0
7.93e-05 0.308783 1.204848 0
7.935e-05 0.302444 1.204365 0
7.94e-05 0.296108 1.203866 0
7.945e-05 0.289772 1.203353 0
7.95e-05 0.283442 1.202824 0
7.955e-05 0.277111 1.202279 0
7.96e-05 0.270786 1.20172 0
7.965e-05 0.264461 1.201129 0
7.97e-05 0.258143 1.200539 0
7.975e-05 0.251824 1.199918 0
7.98e-05 0.245509 1.199298 0
7.985e-05 0.302354 1.198662 1
7.99e-05 0.359204 1.198169 1
7.995e-05 0.416055 1.197819 1
8e-05 0.472909 1.197754 1
8.005e-05 0.529763 1.197688 1
8.01e-05 0.586617 1.197765 1
8.015e-05 0.64347 1.197984 1
8.02e-05 0.700321 1.198345 1
8.025e-05 0.757169 1.198847 1
8.03e-05 0.750859 1.199492 0
8.035e-05 0.744543 1.200119 0
8.04e-05 0.738226 1.20073 0
8.045e-05 0.731907 1.201325 0
8.05e-05 0.725581 1.201904 0
8.055e-05 0.719252 1.202466 0
8.06e-05 0.71292 1.203011 0
8.065e-05 0.706586 1.20354 0
8.07e-05 0.700251 1.204053 0
8.075e-05 0.693912 1.204549 0
8.08e-05 0.687569 1.20503 0
8.085e-05 0.681227 1.205493 0
8.09e-05 0.67488 1.205941 0
8.095e-05 0.668533 1.206372 0
8.1e-05 0.662182 1.206786 0
8.105e-05 0.655828 1.207185 0
8.11e-05 0.649474 1.207567 0
8.115e-05 0.643119 1.207933 0
8.12e-05 0.636761 1.208282 0
8.125e-05 0.630402 1.208615 0
8.13e-05 0.624041 1.208932 0
8.135e-05 0.617676 1.209233 0
8.14e-05 0.61131 1.209518 0
8.145e-05 0.604943 1.209786 0
8.15e-05 0.598576 1.210038 0
8.155e-05 0.592207 1.210274 0
8.16e-05 0.585836 1.210494 0
8.165e-05 0.579465 1.210698 0
8.17e-05 0.573093 1.210869 0
8.175e-05 0.56672 1.211041 0
8.18e-05 0.560345 1.211196 0
8.185e-05 0.55397 1.211335 0
8.19e-05 0.547594 1.211458 0
8.195e-05 0.541218 1.211565 0
8.2e-05 0.534841 1.211656 0
8.205e-05 0.528463 1.211731 0
8.21e-05 0.522086 1.21179 0
8.215e-05 0.515708 1.211817 0
8.22e-05 0.50933 1.211844 0
8.225e-05 0.502952 1.211839 0
8.23e-05 0.496574 1.211834 0
8.235e-05 0.490196 1.211813 0
8.24e-05 0.483818 1.211777 0
8.245e-05 0.47744 1.211724 0
8.25e-05 0.471063 1.211655 0
8.255e-05 0.464686 1.211571 0
8.26e-05 0.458309 1.21147 0
8.265e-05 0.451933 1.211354 0
8.27e-05 0.445558 1.211222 0
8.275e-05 0.439184 1.211075 0
8.28e-05 0.43281 1.210911 0
8.285e-05 0.426437 1.210716 0
8.29e-05 0.420066 1.210521 0
8.295e-05 0.413696 1.21031 0
8.3e-05 0.407326 1.210083 0
8.305e-05 0.400958 1.209841 0
8.31e-05 0.394592 1.209583 0
8.315e-05 0.388226 1.20931 0
8.32e-05 0.381861 1.209005 0
8.325e-05 0.375499 1.2087 0
8.33e-05 0.36914 1.20838 0
8.335e-05 0.362781 1.208044 0
8.34e-05 0.356423 1.207692 0
8.345e-05 0.350067 1.207325 0
8.35e-05 0.343715 1.206943 0
8.355e-05 0.337362 1.206545 0
8.36e-05 0.331014 1.206132 0
8.365e-05 0.324669 1.205703 0
8.37e-05 0.318323 1.205258 0
8.375e-05 0.311979 1.204799 0
8.38e-05 0.305638 1.204324 0
8.385e-05 0.2993 1.203833 0
8.39e-05 0.292964 1.203328 0
8.395e-05 0.286633 1.202807 0
8.4e-05 0.280305 1.20227 0
8.405e-05 0.273978 1.201719 0
8.41e-05 0.267653 1.201152 0
8.415e-05 0.261334 1.20057 0
8.42e-05 0.255018 1.199972 0
8.425e-05 0.311864 1.19936 1
8.43e-05 0.368709 1.19889 1
8.435e-05 0.425557 1.198563 1
8.44e-05 0.482408 1.198379 1
8.445e-05 0.539259 1.198336 1
8.45e-05 0.596109 1.198436 1
8.455e-05 0.652958 1.198678 1
8.46e-05 0.709805 1.199062 1
8.465e-05 0.76665 1.199587 1
8.47e-05 0.760332 1.200254 0
8.475e-05 0.754012 1.200905 0
8.48e-05 0.747688 1.201539 0
8.485e-05 0.741364 1.202157 0
8.49e-05 0.735034 1.202758 0
8.495e-05 0.728703 1.203343 0
8.5e-05 0.72237 1.203911 0
8.505e-05 0.716031 1.204463 0
8.51e-05 0.709692 1.204982 0
8.515e-05 0.703349 1.205501 0
8.52e-05 0.697005 1.206004 0
8.525e-05 0.690657 1.20649 0
8.53e-05 0.684305 1.20696 0
8.535e-05 0.67795 1.207414 0
8.54e-05 0.671593 1.207851 0
8.545e-05 0.665234 1.208272 0
8.55e-05 0.658872 1.208676 0
8.555e-05 0.652511 1.209064 0
8.56e-05 0.646145 1.209436 0
8.565e-05 0.639778 1.209792 0
8.57e-05 0.633409 1.210131 0
8.575e-05 0.62704 1.210454 0
8.58e-05 0.620669 1.210761 0
8.585e-05 0.614295 1.211051 0
8.59e-05 0.60792 1.211325 0
8.595e-05 0.601544 1.211583 0
8.6e-05 0.595167 1.211825 0
8.605e-05 0.588789 1.212051 0
8.61e-05 0.58241 1.21226 0
8.615e-05 0.57603 1.212453 0
8.62e-05 0.569649 1.21263 0
8.625e-05 0.563266 1.212791 0
8.63e-05 0.556882 1.212936 0
8.635e-05 0.550498 1.213065 0
8.64e-05 0.544113 1.213162 0
8.645e-05 0.537728 1.213258 0
8.65e-05 0.531342 1.213339 0
8.655e-05 0.524955 1.213403 0
8.66e-05 0.518569 1.213436 0
8.665e-05 0.512183 1.213468 0
8.67e-05 0.505796 1.213484 0
8.675e-05 0.499409 1.213485 0
8.68e-05 0.493022 1.213469 0
8.685e-05 0.486636 1.213438 0
8.69e-05 0.480249 1.21339 0
8.695e-05 0.473863 1.213327 0
8.7e-05 0.467478 1.213248 0
8.705e-05 0.461092 1.213153 0
8.71e-05 0.454708 1.213042 0
8.715e-05 0.448324 1.212915 0
8.72e-05 0.441941 1.212772 0
8.725e-05 0.435558 1.212614 0
8.73e-05 0.429176 1.212424 0
8.735e-05 0.422796 1.212234 0
8.74e-05 0.416416 1.212028 0
8.745e-05 0.410038 1.211806 0
8.75e-05 0.403661 1.211569 0
8.755e-05 0.397286 1.211316 0
8.76e-05 0.390911 1.211048 0
8.765e-05 0.384538 1.210764 0
8.77e-05 0.378167 1.210464 0
8.775e-05 0.371796 1.210148 0
8.78e-05 0.365429 1.209817 0
8.785e-05 0.359063 1.209471 0
8.79e-05 0.352698 1.209108 0
8.795e-05 0.346334 1.208731 0
8.8e-05 0.339972 1.208337 0
8.805e-05 0.333613 1.207929 0
8.81e-05 0.327257 1.207504 0
8.815e-05 0.320904 1.207065 0
8.82e-05 0.314551 1.20661 0
8.825e-05 0.308203 1.206139 0
8.83e-05 0.301858 1.205653 0
8.835e-05 0.295515 1.205152 0
8.84e-05 0.289175 1.204635 0
8.845e-05 0.282837 1.204103 0
8.85e-05 0.276503 1.203556 0
8.855e-05 0.270171 1.202994 0
8.86e-05 0.26384 1.202416 0
8.865e-05 0.257514 1.201823 0
8.87e-05 0.251189 1.201215 0
8.875e-05 0.24487 1.200592 0
8.88e-05 0.238554 1.199953 0
8.885e-05 0.295397 1.199442 1
8.89e-05 0.352242 1.198931 1
8.895e-05 0.409089 1.198563 1
8.9e-05 0.46594 1.198337 1
8.905e-05 0.522791 1.198253 1
8.91e-05 0.579642 1.198312 1
8.915e-05 0.636493 1.198655 1
8.92e-05 0.693341 1.198998 1
8.925e-05 0.750188 1.199482 1
8.93e-05 0.807033 1.200108 1
8.935e-05 0.800716 1.200876 0
8.94e-05 0.794392 1.201627 0
8.945e-05 0.788068 1.202345 0
8.95e-05 0.781736 1.203063 0
8.955e-05 0.7754 1.203764 0
8.96e-05 0.769065 1.204449 0
8.965e-05 0.762725 1.205101 0
8.97e-05 0.756383 1.205752 0
8.975e-05 0.750037 1.206387 0
8.98e-05 0.743684 1.207006 0
8.985e-05 0.737328 1.207608 0
8.99e-05 0.730972 1.208193 0
8.995e-05 0.724613 1.208762 0
9e-05 0.718249 1.209314 0
9.005e-05 0.711881 1.20985 0
9.01e-05 0.705511 1.21037 0
9.015e-05 0.69914 1.210873 0
9.02e-05 0.692767 1.211359 0
9.025e-05 0.686389 1.211829 0
9.03e-05 0.680011 1.212283 0
9.035e-05 0.673631 1.21272 0
9.04e-05 0.667248 1.213141 0
9.045e-05 0.660863 1.213545 0
9.05e-05 0.654474 1.213933 0
9.055e-05 0.648085 1.214289 0
9.06e-05 0.641694 1.214644 0
9.065e-05 0.635301 1.214983 0
9.07e-05 0.628905 1.215306 0
9.075e-05 0.622508 1.215612 0
9.08e-05 0.616109 1.215902 0
9.085e-05 0.609709 1.216176 0
9.09e-05 0.603308 1.216434 0
9.095e-05 0.596906 1.216675 0
9.1e-05 0.590501 1.2169 0
9.105e-05 0.584097 1.217108 0
9.11e-05 0.57769 1.217301 0
9.115e-05 0.571282 1.217477 0
9.12e-05 0.564873 1.217637 0
9.125e-05 0.558465 1.217781 0
9.13e-05 0.552055 1.217908 0
9.135e-05 0.545645 1.21802 0
9.14e-05 0.539234 1.218115 0
9.145e-05 0.532822 1.218194 0
9.15e-05 0.526411 1.218257 0
9.155e-05 0.519999 1.218304 0
9.16e-05 0.513587 1.218335 0
9.165e-05 0.507175 1.21835 0
9.17e-05 0.500762 1.218349 0
9.175e-05 0.49435 1.218332 0
9.18e-05 0.487938 1.218299 0
9.185e-05 0.481526 1.218249 0
9.19e-05 0.475114 1.218184 0
9.195e-05 0.468703 1.218103 0
9.2e-05 0.462292 1.218006 0
9.205e-05 0.455881 1.217893 0
9.21e-05 0.449472 1.217764 0
9.215e-05 0.443063 1.217619 0
9.22e-05 0.436655 1.217458 0
9.225e-05 0.430248 1.217282 0
9.23e-05 0.423842 1.21709 0
9.235e-05 0.417437 1.216881 0
9.24e-05 0.411033 1.216657 0
9.245e-05 0.40463 1.216402 0
9.25e-05 0.398228 1.216146 0
9.255e-05 0.391827 1.215875 0
9.26e-05 0.385429 1.215588 0
9.265e-05 0.379033 1.215285 0
9.27e-05 0.372637 1.214967 0
9.275e-05 0.366244 1.214633 0
9.28e-05 0.359851 1.214283 0
9.285e-05 0.35346 1.213902 0
9.29e-05 0.347071 1.213521 0
9.295e-05 0.340684 1.213125 0
9.3e-05 0.334301 1.212713 0
9.305e-05 0.327919 1.212285 0
9.31e-05 0.321541 1.211842 0
9.315e-05 0.315162 1.211384 0
9.32e-05 0.308789 1.21091 0
9.325e-05 0.302416 1.21042 0
9.33e-05 0.296048 1.209916 0
9.335e-05 0.28968 1.209395 0
9.34e-05 0.283315 1.20886 0
9.345e-05 0.276952 1.208309 0
9.35e-05 0.270593 1.207743 0
9.355e-05 0.264236 1.207161 0
9.36e-05 0.257886 1.206564 0
9.365e-05 0.251536 1.205952 0
9.37e-05 0.245192 1.205325 0
9.375e-05 0.238851 1.204682 0
9.38e-05 0.232514 1.204024 0
9.385e-05 0.226178 1.203351 0
9.39e-05 0.219848 1.202663 0
9.395e-05 0.213522 1.20196 0
9.4e-05 0.207199 1.201242 0
9.405e-05 0.200877 1.200493 0
9.41e-05 0.194559 1.199745 0
9.415e-05 0.188244 1.198966 0
9.42e-05 0.245096 1.198187 1
9.425e-05 0.301951 1.197552 1
9.43e-05 0.358806 1.197059 1
9.435e-05 0.415665 1.196709 1
9.44e-05 0.472526 1.196502 1
9.445e-05 0.529386 1.196437 1
9.45e-05 0.586247 1.196514 1
9.455e-05 0.643106 1.196733 1
9.46e-05 0.699963 1.197094 1
9.465e-05 0.756821 1.197597 1
9.47e-05 0.813672 1.198242 1
9.475e-05 0.807361 1.199028 0
9.48e-05 0.801051 1.199797 0
9.485e-05 0.794736 1.20055 0
9.49e-05 0.788413 1.201286 0
9.495e-05 0.782087 1.202006 0
9.5e-05 0.775761 1.202709 0
9.505e-05 0.769431 1.203396 0
9.51e-05 0.763097 1.204066 0
9.515e-05 0.75676 1.204719 0
9.52e-05 0.750419 1.205341 0
9.525e-05 0.744075 1.205961 0
9.53e-05 0.737725 1.206565 0
9.535e-05 0.731372 1.207153 0
9.54e-05 0.725018 1.207708 0
9.545e-05 0.718662 1.208262 0
9.55e-05 0.712303 1.2088 0
9.555e-05 0.705938 1.209322 0
9.56e-05 0.699573 1.209811 0
9.565e-05 0.693205 1.2103 0
9.57e-05 0.686833 1.210772 0
9.575e-05 0.68046 1.211228 0
9.58e-05 0.674086 1.211667 0
9.585e-05 0.667708 1.21209 0
9.59e-05 0.661327 1.212497 0
9.595e-05 0.654945 1.212887 0
9.6e-05 0.648562 1.213245 0
9.605e-05 0.642176 1.213603 0
9.61e-05 0.635787 1.213944 0
9.615e-05 0.629398 1.214269 0
9.62e-05 0.623007 1.214578 0
9.625e-05 0.616613 1.21487 0
9.63e-05 0.610219 1.21513 0
9.635e-05 0.603822 1.21539 0
9.64e-05 0.597425 1.215633 0
9.645e-05 0.591027 1.215861 0
9.65e-05 0.584628 1.216072 0
9.655e-05 0.578226 1.216267 0
9.66e-05 0.571824 1.216445 0
9.665e-05 0.565421 1.216608 0
9.67e-05 0.559017 1.216754 0
9.675e-05 0.552612 1.216884 0
9.68e-05 0.546207 1.216998 0
9.685e-05 0.539801 1.217096 0
9.69e-05 0.533395 1.217177 0
9.695e-05 0.526989 1.217243 0
9.7e-05 0.520582 1.217293 0
9.705e-05 0.514175 1.21731 0
9.71e-05 0.507768 1.217327 0
9.715e-05 0.501361 1.217329 0
9.72e-05 0.494954 1.217314 0
9.725e-05 0.488548 1.217283 0
9.73e-05 0.482141 1.217237 0
9.735e-05 0.475735 1.217174 0
9.74e-05 0.469328 1.217096 0
9.745e-05 0.462923 1.217001 0
9.75e-05 0.456517 1.216875 0
9.755e-05 0.450113 1.216748 0
9.76e-05 0.443709 1.216606 0
9.765e-05 0.437306 1.216448 0
9.77e-05 0.430905 1.216274 0
9.775e-05 0.424505 1.216085 0
9.78e-05 0.418105 1.215879 0
9.785e-05 0.411706 1.215642 0
9.79e-05 0.405309 1.215405 0
9.795e-05 0.398912 1.215136 0
9.8e-05 0.392518 1.214868 0
9.805e-05 0.386126 1.214583 0
9.81e-05 0.379733 1.214284 0
9.815e-05 0.373344 1.213968 0
9.82e-05 0.366956 1.213637 0
9.825e-05 0.36057 1.21329 0
9.83e-05 0.354187 1.212928 0
9.835e-05 0.347805 1.21255 0
9.84e-05 0.341423 1.212156 0
9.845e-05 0.335043 1.211747 0
9.85e-05 0.328665 1.211322 0
9.855e-05 0.322292 1.210882 0
9.86e-05 0.315919 1.210427 0
9.865e-05 0.309551 1.209956 0
9.87e-05 0.303183 1.209469 0
9.875e-05 0.29682 1.208967 0
9.88e-05 0.29046 1.20845 0
9.885e-05 0.284102 1.207917 0
9.89e-05 0.277745 1.207369 0
9.895e-05 0.27139 1.206806 0
9.9e-05 0.265042 1.206227 0
9.905e-05 0.258693 1.205633 0
9.91e-05 0.252351 1.205024 0
9.915e-05 0.246009 1.2044 0
9.92e-05 0.239673 1.20376 0
9.925e-05 0.233337 1.203106 0
9.93e-05 0.227009 1.202436 0
9.935e-05 0.220684 1.201751 0
9.94e-05 0.214359 1.201051 0
9.945e-05 0.208038 1.200335 0
9.95e-05 0.201724 1.199605 0
9.955e-05 0.258568 1.19886 1
9.96e-05 0.315416 1.1984 1
9.965e-05 0.372267 1.19794 1
9.97e-05 0.429121 1.197623 1
9.975e-05 0.485976 1.197448 1
9.98e-05 0.542831 1.197416 1
9.985e-05 0.599687 1.197525 1
9.99e-05 0.65654 1.197777 1
9.995e-05 0.713394 1.198171 1
0.0001 0.770246 1.198706 1
0.00010005 0.763933 1.199383 0
0.0001001 0.757621 1.200044 0
0.00010015 0.751301 1.200688 0
0.0001002 0.744982 1.201299 0
0.00010025 0.738659 1.20191 0
0.0001003 0.732334 1.202489 0
0.00010035 0.726005 1.203067 0
0.0001004 0.71967 1.203629 0
0.00010045 0.713335 1.204175 0
0.0001005 0.706997 1.204704 0
0.00010055 0.700654 1.205216 0
0.0001006 0.694308 1.205712 0
0.00010065 0.687962 1.206192 0
0.0001007 0.681614 1.206656 0
0.00010075 0.675261 1.207103 0
0.0001008 0.668907 1.207534 0
0.00010085 0.662552 1.207948 0
0.0001009 0.656194 1.20833 0
0.00010095 0.649833 1.208712 0
0.000101 0.643469 1.209078 0
0.00010105 0.637106 1.209411 0
0.0001011 0.63074 1.209744 0
0.00010115 0.624372 1.210061 0
0.0001012 0.618003 1.210361 0
0.00010125 0.611631 1.210645 0
0.0001013 0.605258 1.210913 0
0.00010135 0.598883 1.211165 0
0.0001014 0.592507 1.211401 0
0.00010145 0.586132 1.21162 0
0.0001015 0.579754 1.211823 0
0.00010155 0.573375 1.21201 0
0.0001016 0.566996 1.212165 0
0.00010165 0.560615 1.21232 0
0.0001017 0.554234 1.212459 0
0.00010175 0.547852 1.212565 0
0.0001018 0.54147 1.212672 0
0.00010185 0.535087 1.212762 0
0.0001019 0.528704 1.212837 0
0.00010195 0.522321 1.212895 0
0.000102 0.515937 1.212938 0
0.00010205 0.509553 1.212964 0
0.0001021 0.503169 1.212974 0
0.00010215 0.496785 1.212969 0
0.0001022 0.490401 1.212947 0
0.00010225 0.484017 1.21291 0
0.0001023 0.477634 1.212856 0
0.00010235 0.471251 1.212771 0
0.0001024 0.464867 1.212686 0
0.00010245 0.458485 1.212585 0
0.0001025 0.452104 1.212468 0
0.00010255 0.445723 1.212335 0
0.0001026 0.439343 1.212187 0
0.00010265 0.432964 1.212022 0
0.0001027 0.426586 1.211842 0
0.00010275 0.420207 1.21163 0
0.0001028 0.41383 1.211419 0
0.00010285 0.407456 1.211191 0
0.0001029 0.401082 1.210948 0
0.00010295 0.394709 1.21069 0
0.000103 0.388337 1.210415 0
0.00010305 0.381968 1.210125 0
0.0001031 0.375599 1.20982 0
0.00010315 0.369233 1.209499 0
0.0001032 0.362867 1.209162 0
0.00010325 0.356505 1.208809 0
0.0001033 0.350143 1.208441 0
0.00010335 0.343785 1.208058 0
0.0001034 0.337426 1.207659 0
0.00010345 0.331073 1.207245 0
0.0001035 0.324719 1.206815 0
0.00010355 0.318367 1.206354 0
0.0001036 0.31202 1.205893 0
0.00010365 0.305673 1.205417 0
0.0001037 0.299329 1.204925 0
0.00010375 0.29299 1.204419 0
0.0001038 0.286651 1.203896 0
0.00010385 0.280317 1.203359 0
0.0001039 0.273984 1.202806 0
0.00010395 0.267656 1.202238 0
0.000104 0.261332 1.201655 0
0.00010405 0.255007 1.201041 0
0.0001041 0.248689 1.200427 0
0.00010415 0.242375 1.199799 0
0.0001042 0.299218 1.199155 1
0.00010425 0.356067 1.198654 1
0.0001043 0.412918 1.198295 1
0.00010435 0.46977 1.198079 1
0.0001044 0.526623 1.198006 1
0.00010445 0.583475 1.198074 1
0.0001045 0.640326 1.198285 1
0.00010455 0.697177 1.19878 1
0.0001046 0.754023 1.199274 1
0.00010465 0.810866 1.19991 1
0.0001047 0.804551 1.200687 0
0.00010475 0.798227 1.201448 0
0.0001048 0.7919 1.202192 0
0.00010485 0.785569 1.202919 0
0.0001049 0.779234 1.20363 0
0.00010495 0.772899 1.204324 0
0.000105 0.766557 1.205002 0
0.00010505 0.760215 1.205663 0
0.0001051 0.753869 1.206292 0
0.00010515 0.747517 1.20692 0
0.0001052 0.741161 1.207532 0
0.00010525 0.734806 1.208127 0
0.0001053 0.728447 1.208705 0
0.00010535 0.722086 1.209268 0
0.0001054 0.715718 1.209813 0
0.00010545 0.709351 1.210342 0
0.0001055 0.702978 1.210855 0
0.00010555 0.696603 1.211351 0
0.0001056 0.690227 1.211831 0
0.00010565 0.683849 1.212294 0
0.0001057 0.677468 1.212741 0
0.00010575 0.671083 1.213171 0
0.0001058 0.664698 1.213585 0
0.00010585 0.658309 1.213983 0
0.0001059 0.651917 1.214364 0
0.00010595 0.645526 1.214713 0
0.000106 0.639133 1.215061 0
0.00010605 0.632738 1.215377 0
0.0001061 0.626339 1.215693 0
0.00010615 0.619939 1.215993 0
0.0001062 0.613539 1.216276 0
0.00010625 0.607137 1.216543 0
0.0001063 0.600732 1.216793 0
0.00010635 0.594327 1.217028 0
0.0001064 0.587922 1.217246 0
0.00010645 0.581515 1.217448 0
0.0001065 0.575107 1.217617 0
0.00010655 0.568699 1.217787 0
0.0001066 0.562289 1.21794 0
0.00010665 0.555879 1.218077 0
0.0001067 0.549467 1.218198 0
0.00010675 0.543055 1.218302 0
0.0001068 0.536642 1.218391 0
0.00010685 0.530229 1.218463 0
0.0001069 0.523816 1.21852 0
0.00010695 0.517403 1.21856 0
0.000107 0.510989 1.218584 0
0.00010705 0.504576 1.218592 0
0.0001071 0.498162 1.218584 0
0.00010715 0.491749 1.21856 0
0.0001072 0.485335 1.218521 0
0.00010725 0.478922 1.218465 0
0.0001073 0.472509 1.218393 0
0.00010735 0.466096 1.218305 0
0.0001074 0.459684 1.218201 0
0.00010745 0.453273 1.218081 0
0.0001075 0.446862 1.217946 0
0.00010755 0.440452 1.217794 0
0.0001076 0.434044 1.217627 0
0.00010765 0.427635 1.217443 0
0.0001077 0.421227 1.217244 0
0.00010775 0.414822 1.217029 0
0.0001078 0.408417 1.216799 0
0.00010785 0.402012 1.216536 0
0.0001079 0.39561 1.216274 0
0.00010795 0.389208 1.215996 0
0.000108 0.38281 1.215702 0
0.00010805 0.376413 1.215393 0
0.0001081 0.370018 1.215068 0
0.00010815 0.363624 1.214727 0
0.0001082 0.357231 1.214371 0
0.00010825 0.350842 1.213999 0
0.0001083 0.344452 1.213596 0
0.00010835 0.338065 1.213193 0
0.0001084 0.33168 1.212774 0
0.00010845 0.325297 1.21234 0
0.0001085 0.318916 1.21189 0
0.00010855 0.31254 1.211425 0
0.0001086 0.306164 1.210945 0
0.00010865 0.299791 1.210449 0
0.0001087 0.29342 1.209937 0
0.00010875 0.287055 1.209411 0
0.0001088 0.280692 1.208868 0
0.00010885 0.274333 1.208311 0
0.0001089 0.267976 1.207738 0
0.00010895 0.26162 1.20715 0
0.000109 0.255269 1.206547 0
0.00010905 0.248922 1.205928 0
0.0001091 0.242575 1.205294 0
0.00010915 0.236235 1.204645 0
0.0001092 0.229898 1.203981 0
0.00010925 0.223565 1.203301 0
0.0001093 0.217236 1.202607 0
0.00010935 0.210906 1.201897 0
0.0001094 0.20458 1.201173 0
0.00010945 0.198258 1.200433 0
0.0001095 0.191944 1.199678 0
0.00010955 0.248788 1.198908 1
0.0001096 0.305639 1.198281 1
0.00010965 0.36249 1.197797 1
0.0001097 0.419344 1.197598 1
0.00010975 0.476199 1.197399 1
0.0001098 0.533055 1.197342 1
0.00010985 0.589911 1.197427 1
0.0001099 0.646766 1.197797 1
0.00010995 0.70362 1.198166 1
0.00011 0.760472 1.198677 1
0.00011005 0.754163 1.19933 0
0.0001101 0.747847 1.199966 0
0.00011015 0.741532 1.200585 0
0.0001102 0.73521 1.201189 0
0.00011025 0.728888 1.201775 0
0.0001103 0.722559 1.202346 0
0.00011035 0.716228 1.2029 0
0.0001104 0.709895 1.203437 0
0.00011045 0.703561 1.203958 0
0.0001105 0.697221 1.204463 0
0.00011055 0.69088 1.204952 0
0.0001106 0.684535 1.205424 0
0.00011065 0.678191 1.205879 0
0.0001107 0.671842 1.206319 0
0.00011075 0.665491 1.206742 0
0.0001108 0.659137 1.207148 0
0.00011085 0.652784 1.207539 0
0.0001109 0.646426 1.207913 0
0.00011095 0.640069 1.208271 0
0.000111 0.633709 1.208612 0
0.00011105 0.627347 1.208938 0
0.0001111 0.620984 1.209247 0
0.00011115 0.614619 1.209539 0
0.0001112 0.608253 1.209816 0
0.00011125 0.601885 1.210076 0
0.0001113 0.595516 1.210321 0
0.00011135 0.589146 1.210549 0
0.0001114 0.582773 1.210761 0
0.00011145 0.576401 1.210956 0
0.0001115 0.570026 1.211136 0
0.00011155 0.563651 1.211299 0
0.0001116 0.557276 1.211447 0
0.00011165 0.5509 1.211578 0
0.0001117 0.544522 1.211693 0
0.00011175 0.538145 1.211792 0
0.0001118 0.531767 1.211875 0
0.00011185 0.525389 1.211942 0
0.0001119 0.51901 1.211993 0
0.00011195 0.512631 1.212028 0
0.000112 0.506252 1.212048 0
0.00011205 0.499873 1.212051 0
0.0001121 0.493493 1.212038 0
0.00011215 0.487114 1.212009 0
0.0001122 0.480736 1.211964 0
0.00011225 0.474357 1.211904 0
0.0001123 0.467979 1.211827 0
0.00011235 0.461601 1.211735 0
0.0001124 0.455224 1.211626 0
0.00011245 0.448848 1.211502 0
0.0001125 0.442472 1.211347 0
0.00011255 0.436096 1.211191 0
0.0001126 0.429721 1.21102 0
0.00011265 0.423349 1.210832 0
0.0001127 0.416976 1.210614 0
0.00011275 0.410604 1.210395 0
0.0001128 0.404235 1.210161 0
0.00011285 0.397866 1.209911 0
0.0001129 0.391499 1.209645 0
0.00011295 0.385133 1.209364 0
0.000113 0.378769 1.209067 0
0.00011305 0.372407 1.208754 0
0.0001131 0.366045 1.208426 0
0.00011315 0.359687 1.208082 0
0.0001132 0.353331 1.207723 0
0.00011325 0.346976 1.207349 0
0.0001133 0.340622 1.206958 0
0.00011335 0.334269 1.206553 0
0.0001134 0.327921 1.206131 0
0.00011345 0.321575 1.205695 0
0.0001135 0.315232 1.205243 0
0.00011355 0.308889 1.204776 0
0.0001136 0.302548 1.204293 0
0.00011365 0.296212 1.203795 0
0.0001137 0.289879 1.203281 0
0.00011375 0.283549 1.202753 0
0.0001138 0.277221 1.202209 0
0.00011385 0.270894 1.201649 0
0.0001139 0.264572 1.201075 0
0.00011395 0.258251 1.200485 0
0.000114 0.251936 1.19988 0
0.00011405 0.308782 1.19926 1
0.0001141 0.365628 1.198783 1
0.00011415 0.422478 1.198448 1
0.0001142 0.479328 1.198398 1
0.00011425 0.536179 1.198348 1
0.0001143 0.59303 1.19844 1
0.00011435 0.64988 1.198675 1
0.0001144 0.706727 1.199051 1
0.00011445 0.763574 1.199568 1
0.0001145 0.757257 1.200228 0
0.00011455 0.750937 1.200871 0
0.0001146 0.744617 1.201497 0
0.00011465 0.73829 1.202107 0
0.0001147 0.731963 1.202701 0
0.00011475 0.72563 1.203278 0
0.0001148 0.719294 1.203838 0
0.00011485 0.712958 1.204383 0
0.0001149 0.706616 1.204911 0
0.00011495 0.700275 1.205422 0
0.000115 0.693928 1.205917 0
0.00011505 0.687581 1.206396 0
0.0001151 0.681229 1.206858 0
0.00011515 0.674875 1.207304 0
0.0001152 0.66852 1.207733 0
0.00011525 0.662164 1.208147 0
0.0001153 0.655805 1.208544 0
0.00011535 0.649444 1.208924 0
0.0001154 0.643082 1.209289 0
0.00011545 0.636717 1.209637 0
0.0001155 0.630349 1.209968 0
0.00011555 0.623981 1.210284 0
0.0001156 0.617611 1.210583 0
0.00011565 0.611238 1.210866 0
0.0001157 0.604865 1.211117 0
0.00011575 0.598489 1.211367 0
0.0001158 0.592112 1.211602 0
0.00011585 0.585735 1.21182 0
0.0001159 0.579357 1.212022 0
0.00011595 0.572977 1.212208 0
0.000116 0.566596 1.212378 0
0.00011605 0.560215 1.212531 0
0.0001161 0.553832 1.212669 0
0.00011615 0.54745 1.21279 0
0.0001162 0.541067 1.212895 0
0.00011625 0.534682 1.212985 0
0.0001163 0.528298 1.213058 0
0.00011635 0.521914 1.213115 0
0.0001164 0.515529 1.213156 0
0.00011645 0.509144 1.213181 0
0.0001165 0.502758 1.213174 0
0.00011655 0.496373 1.213152 0
0.0001166 0.489988 1.213129 0
0.00011665 0.483604 1.21309 0
0.0001167 0.477219 1.213035 0
0.00011675 0.470835 1.212965 0
0.0001168 0.464451 1.212863 0
0.00011685 0.458067 1.21276 0
0.0001169 0.451684 1.212642 0
0.00011695 0.445302 1.212508 0
0.000117 0.43892 1.212358 0
0.00011705 0.432539 1.212193 0
0.0001171 0.426159 1.211996 0
0.00011715 0.419781 1.211798 0
0.0001172 0.413404 1.211586 0
0.00011725 0.407028 1.211357 0
0.0001173 0.400652 1.211113 0
0.00011735 0.39428 1.210853 0
0.0001174 0.387908 1.210577 0
0.00011745 0.381537 1.210286 0
0.0001175 0.375167 1.209979 0
0.00011755 0.368798 1.209657 0
0.0001176 0.362432 1.209319 0
0.00011765 0.356069 1.208965 0
0.0001177 0.349706 1.208596 0
0.00011775 0.343347 1.208211 0
0.0001178 0.33699 1.207811 0
0.00011785 0.330635 1.207395 0
0.0001179 0.32428 1.206964 0
0.00011795 0.31793 1.206518 0
0.000118 0.311583 1.206056 0
0.00011805 0.305238 1.205578 0
0.0001181 0.298892 1.205086 0
0.00011815 0.29255 1.204562 0
0.0001182 0.28621 1.204038 0
0.00011825 0.279873 1.2035 0
0.0001183 0.273539 1.202946 0
0.00011835 0.267211 1.202376 0
0.0001184 0.260882 1.201792 0
0.00011845 0.25456 1.201192 0
0.0001185 0.248238 1.200577 0
0.00011855 0.241919 1.199932 0
0.0001186 0.235604 1.199287 0
0.00011865 0.292453 1.198626 1
0.0001187 0.349302 1.198109 1
0.00011875 0.406157 1.197734 1
0.0001188 0.463011 1.197502 1
0.00011885 0.519866 1.197412 1
0.0001189 0.576722 1.197464 1
0.00011895 0.633576 1.197659 1
0.000119 0.690429 1.197995 1
0.00011905 0.747281 1.198473 1
0.0001191 0.804131 1.199093 1
0.00011915 0.797816 1.199854 0
0.0001192 0.791497 1.200599 0
0.00011925 0.785175 1.201327 0
0.0001193 0.778852 1.202023 0
0.00011935 0.772522 1.202718 0
0.0001194 0.766188 1.203396 0
0.00011945 0.759854 1.204043 0
0.0001195 0.753517 1.204688 0
0.00011955 0.747177 1.205317 0
0.0001196 0.740833 1.205929 0
0.00011965 0.734483 1.206525 0
0.0001197 0.72813 1.207105 0
0.00011975 0.721774 1.207667 0
0.0001198 0.715418 1.208198 0
0.00011985 0.709056 1.208728 0
0.0001199 0.702691 1.209242 0
0.00011995 0.696324 1.209739 0
0.00012 0.689957 1.210219 0
0.00012005 0.683588 1.210684 0
0.0001201 0.677213 1.211131 0
0.00012015 0.670837 1.211563 0
0.0001202 0.664458 1.211978 0
0.00012025 0.658079 1.212377 0
0.0001203 0.651698 1.212759 0
0.00012035 0.645313 1.213125 0
0.0001204 0.638927 1.213474 0
0.00012045 0.632538 1.213808 0
0.0001205 0.62615 1.214109 0
0.00012055 0.619758 1.214409 0
0.0001206 0.613365 1.214694 0
0.00012065 0.606972 1.214962 0
0.0001207 0.600576 1.215214 0
0.00012075 0.59418 1.215449 0
0.0001208 0.587783 1.215669 0
0.00012085 0.581384 1.215872 0
0.0001209 0.574984 1.216059 0
0.00012095 0.568583 1.21623 0
0.000121 0.562181 1.216384 0
0.00012105 0.555778 1.216522 0
0.0001211 0.549375 1.216645 0
0.00012115 0.542972 1.216735 0
0.0001212 0.536567 1.216825 0
0.00012125 0.530162 1.216899 0
0.0001213 0.523758 1.216956 0
0.00012135 0.517353 1.216998 0
0.0001214 0.510947 1.217024 0
0.00012145 0.504542 1.217034 0
0.0001215 0.498137 1.217027 0
0.00012155 0.491731 1.217005 0
0.0001216 0.485326 1.216966 0
0.00012165 0.478921 1.216912 0
0.0001217 0.472516 1.216842 0
0.00012175 0.466112 1.216755 0
0.0001218 0.459709 1.216653 0
0.00012185 0.453306 1.216535 0
0.0001219 0.446903 1.216401 0
0.00012195 0.440502 1.216251 0
0.000122 0.434102 1.216086 0
0.00012205 0.427701 1.215888 0
0.0001221 0.421302 1.215691 0
0.00012215 0.414903 1.215478 0
0.0001222 0.408507 1.215249 0
0.00012225 0.402111 1.215004 0
0.0001223 0.395717 1.214744 0
0.00012235 0.389325 1.214468 0
0.0001224 0.382933 1.214176 0
0.00012245 0.376542 1.213869 0
0.0001225 0.370153 1.213546 0
0.00012255 0.363768 1.213207 0
0.0001226 0.357385 1.212853 0
0.00012265 0.351001 1.212483 0
0.0001227 0.34462 1.212097 0
0.00012275 0.338242 1.211696 0
0.0001228 0.331867 1.21128 0
0.00012285 0.325492 1.210847 0
0.0001229 0.319119 1.2104 0
0.00012295 0.312751 1.209937 0
0.000123 0.306386 1.209458 0
0.00012305 0.300023 1.208964 0
0.0001231 0.293662 1.208455 0
0.00012315 0.287305 1.207931 0
0.0001232 0.28095 1.207391 0
0.00012325 0.274595 1.206835 0
0.0001233 0.268247 1.206265 0
0.00012335 0.261901 1.205679 0
0.0001234 0.255559 1.205078 0
0.00012345 0.249219 1.204461 0
0.0001235 0.242883 1.20383 0
0.00012355 0.236551 1.203183 0
0.0001236 0.230218 1.202521 0
0.00012365 0.223889 1.201844 0
0.0001237 0.217564 1.201152 0
0.00012375 0.211242 1.200444 0
0.0001238 0.204924 1.199722 0
0.00012385 0.198613 1.198984 0
0.0001239 0.255465 1.198232 1
0.00012395 0.312316 1.197623 1
0.000124 0.369173 1.197156 1
0.00012405 0.42603 1.196832 1
0.0001241 0.482889 1.196792 1
0.00012415 0.539748 1.196753 1
0.0001242 0.596607 1.196856 1
0.00012425 0.653466 1.197243 1
0.0001243 0.710322 1.197629 1
0.00012435 0.767174 1.198157 1
0.0001244 0.760868 1.198827 0
0.00012445 0.754555 1.199481 0
0.0001245 0.748239 1.200118 0
0.00012455 0.741919 1.200738 0
0.0001246 0.735599 1.201342 0
0.00012465 0.729277 1.20193 0
0.0001247 0.722951 1.202501 0
0.00012475 0.716619 1.203056 0
0.0001248 0.710284 1.203594 0
0.00012485 0.703947 1.204116 0
0.0001249 0.697606 1.204621 0
0.00012495 0.691266 1.205111 0
0.000125 0.684921 1.205584 0
0.00012505 0.678574 1.20604 0
0.0001251 0.672224 1.20648 0
0.00012515 0.665872 1.206904 0
0.0001252 0.659517 1.207311 0
0.00012525 0.653161 1.207703 0
0.0001253 0.646803 1.208077 0
0.00012535 0.640442 1.208436 0
0.0001254 0.634082 1.208778 0
0.00012545 0.62772 1.209104 0
0.0001255 0.621355 1.209414 0
0.00012555 0.614988 1.209708 0
0.0001256 0.608621 1.209985 0
0.00012565 0.602251 1.210246 0
0.0001257 0.59588 1.210491 0
0.00012575 0.589509 1.21072 0
0.0001258 0.583137 1.210933 0
0.00012585 0.576764 1.211129 0
0.0001259 0.57039 1.211309 0
0.00012595 0.564014 1.211474 0
0.000126 0.557638 1.211622 0
0.00012605 0.55126 1.211754 0
0.0001261 0.544882 1.21187 0
0.00012615 0.538503 1.211969 0
0.0001262 0.532125 1.212053 0
0.00012625 0.525745 1.212121 0
0.0001263 0.519365 1.212173 0
0.00012635 0.512985 1.212209 0
0.0001264 0.506605 1.212228 0
0.00012645 0.500225 1.212232 0
0.0001265 0.493845 1.21222 0
0.00012655 0.487465 1.212192 0
0.0001266 0.481085 1.212148 0
0.00012665 0.474706 1.212088 0
0.0001267 0.468326 1.211996 0
0.00012675 0.461948 1.211904 0
0.0001268 0.45557 1.211797 0
0.00012685 0.449193 1.211673 0
0.0001269 0.442815 1.211534 0
0.00012695 0.43644 1.211379 0
0.000127 0.430064 1.211208 0
0.00012705 0.423689 1.211022 0
0.0001271 0.417315 1.21082 0
0.00012715 0.410944 1.210602 0
0.0001272 0.404572 1.210368 0
0.00012725 0.398203 1.210119 0
0.0001273 0.391834 1.209854 0
0.00012735 0.385467 1.209573 0
0.0001274 0.3791 1.209261 0
0.00012745 0.372736 1.208949 0
0.0001275 0.366375 1.208621 0
0.00012755 0.360015 1.208278 0
0.0001276 0.353658 1.20792 0
0.00012765 0.347302 1.207546 0
0.0001277 0.340949 1.207156 0
0.00012775 0.334598 1.206751 0
0.0001278 0.328248 1.20633 0
0.00012785 0.321902 1.205894 0
0.0001279 0.315557 1.205443 0
0.00012795 0.309213 1.204976 0
0.000128 0.302873 1.204494 0
0.00012805 0.296534 1.203997 0
0.0001281 0.290197 1.203484 0
0.00012815 0.283866 1.202956 0
0.0001282 0.277537 1.202412 0
0.00012825 0.271212 1.201854 0
0.0001283 0.264889 1.20128 0
0.00012835 0.25857 1.200691 0
0.0001284 0.25225 1.200086 0
0.00012845 0.245934 1.199467 0
0.0001285 0.239624 1.198832 0
0.00012855 0.296473 1.198182 1
0.0001286 0.353327 1.197676 1
0.00012865 0.410181 1.197311 1
0.0001287 0.467038 1.19709 1
0.00012875 0.523895 1.19701 1
0.0001288 0.580753 1.197073 1
0.00012885 0.63761 1.197278 1
0.0001289 0.694466 1.197625 1
0.00012895 0.751318 1.198113 1
0.000129 0.808171 1.198886 1
0.00012905 0.801857 1.199657 0
0.0001291 0.795543 1.200412 0
0.00012915 0.789225 1.201151 0
0.0001292 0.782903 1.201873 0
0.00012925 0.776573 1.202578 0
0.0001293 0.770244 1.203267 0
0.00012935 0.763911 1.203939 0
0.0001294 0.757571 1.204595 0
0.00012945 0.751228 1.205234 0
0.0001295 0.744881 1.205856 0
0.00012955 0.738535 1.206447 0
0.0001296 0.732185 1.207036 0
0.00012965 0.725829 1.207609 0
0.0001297 0.719473 1.20815 0
0.00012975 0.713114 1.208674 0
0.0001298 0.706753 1.209198 0
0.00012985 0.700386 1.209706 0
0.0001299 0.694017 1.210196 0
0.00012995 0.687647 1.210671 0
0.00013 0.681273 1.211129 0
0.00013005 0.674896 1.21157 0
0.0001301 0.668519 1.211996 0
0.00013015 0.662138 1.212404 0
0.0001302 0.655755 1.212797 0
0.00013025 0.64937 1.213173 0
0.0001303 0.642985 1.213533 0
0.00013035 0.636596 1.213876 0
0.0001304 0.630207 1.214203 0
0.00013045 0.623817 1.214514 0
0.0001305 0.617423 1.214808 0
0.00013055 0.611029 1.215086 0
0.0001306 0.604634 1.215348 0
0.00013065 0.598236 1.215594 0
0.0001307 0.591838 1.215823 0
0.00013075 0.585439 1.216036 0
0.0001308 0.579039 1.216217 0
0.00013085 0.572638 1.216398 0
0.0001309 0.566235 1.216562 0
0.00013095 0.559831 1.216711 0
0.000131 0.553427 1.216843 0
0.00013105 0.547022 1.216959 0
0.0001311 0.540617 1.217059 0
0.00013115 0.534211 1.217142 0
0.0001312 0.527805 1.217194 0
0.00013125 0.521399 1.217246 0
0.0001313 0.514992 1.217281 0
0.00013135 0.508586 1.217301 0
0.0001314 0.502179 1.217304 0
0.00013145 0.495772 1.217276 0
0.0001315 0.489365 1.217247 0
0.00013155 0.482959 1.217202 0
0.0001316 0.476553 1.217142 0
0.00013165 0.470147 1.217065 0
0.0001317 0.463741 1.216973 0
0.00013175 0.457336 1.216865 0
0.0001318 0.450932 1.21674 0
0.00013185 0.444528 1.2166 0
0.0001319 0.438126 1.216444 0
0.00013195 0.431723 1.216273 0
0.000132 0.425322 1.216085 0
0.00013205 0.418921 1.215882 0
0.0001321 0.412523 1.215662 0
0.00013215 0.406125 1.215427 0
0.0001322 0.399728 1.215161 0
0.00013225 0.393334 1.214894 0
0.0001323 0.386941 1.214612 0
0.00013235 0.380548 1.214314 0
0.0001324 0.374157 1.214 0
0.00013245 0.367769 1.213671 0
0.0001325 0.361384 1.213326 0
0.00013255 0.354998 1.212966 0
0.0001326 0.348616 1.21259 0
0.00013265 0.342234 1.212198 0
0.0001327 0.335854 1.211791 0
0.00013275 0.329476 1.211369 0
0.0001328 0.323102 1.210931 0
0.00013285 0.316729 1.210477 0
0.0001329 0.310358 1.210008 0
0.00013295 0.303992 1.209523 0
0.000133 0.297629 1.209023 0
0.00013305 0.291268 1.208508 0
0.0001331 0.284911 1.207977 0
0.00013315 0.278553 1.207431 0
0.0001332 0.272201 1.20687 0
0.00013325 0.265852 1.206293 0
0.0001333 0.259503 1.205701 0
0.00013335 0.25316 1.205094 0
0.0001334 0.246821 1.204472 0
0.00013345 0.240482 1.203834 0
0.0001335 0.234146 1.203181 0
0.00013355 0.227813 1.202513 0
0.0001336 0.221484 1.20183 0
0.00013365 0.215159 1.201132 0
0.0001337 0.208837 1.200419 0
0.00013375 0.202519 1.199675 0
0.0001338 0.196205 1.198931 0
0.00013385 0.253057 1.198173 1
0.0001339 0.309908 1.1977 1
0.00013395 0.366763 1.197227 1
0.000134 0.423619 1.196897 1
0.00013405 0.480478 1.196709 1
0.0001341 0.537337 1.196663 1
0.00013415 0.594197 1.19676 1
0.0001342 0.651056 1.196999 1
0.00013425 0.707914 1.19738 1
0.0001343 0.764767 1.197902 1
0.00013435 0.758462 1.198567 0
0.0001344 0.752151 1.199214 0
0.00013445 0.745836 1.199845 0
0.0001345 0.739521 1.20046 0
0.00013455 0.733199 1.201058 0
0.0001346 0.726878 1.20164 0
0.00013465 0.720551 1.202206 0
0.0001347 0.714223 1.202755 0
0.00013475 0.70789 1.203288 0
0.0001348 0.701554 1.203804 0
0.00013485 0.695219 1.204304 0
0.0001349 0.68888 1.204787 0
0.00013495 0.682539 1.205255 0
0.000135 0.676193 1.205706 0
0.00013505 0.669847 1.20614 0
0.0001351 0.663497 1.206558 0
0.00013515 0.657147 1.20696 0
0.0001352 0.650792 1.207346 0
0.00013525 0.644438 1.207715 0
0.0001353 0.638082 1.208052 0
0.00013535 0.631722 1.208389 0
0.0001354 0.625362 1.20871 0
0.00013545 0.619 1.209014 0
0.0001355 0.612635 1.209302 0
0.00013555 0.606271 1.209574 0
0.0001356 0.599903 1.20983 0
0.00013565 0.593534 1.210069 0
0.0001357 0.587164 1.210293 0
0.00013575 0.580794 1.2105 0
0.0001358 0.574422 1.210691 0
0.00013585 0.56805 1.210866 0
0.0001359 0.561677 1.211025 0
0.00013595 0.555303 1.211167 0
0.000136 0.548927 1.211294 0
0.00013605 0.542552 1.211404 0
0.0001361 0.536176 1.211499 0
0.00013615 0.529799 1.211577 0
0.0001362 0.523422 1.21164 0
0.00013625 0.517045 1.211686 0
0.0001363 0.510668 1.211717 0
0.00013635 0.50429 1.211731 0
0.0001364 0.497913 1.21173 0
0.00013645 0.491535 1.211712 0
0.0001365 0.485158 1.211679 0
0.00013655 0.478781 1.21163 0
0.0001366 0.472404 1.211564 0
0.00013665 0.466027 1.211483 0
0.0001367 0.459652 1.211387 0
0.00013675 0.453276 1.211274 0
0.0001368 0.446902 1.211145 0
0.00013685 0.440528 1.211001 0
0.0001369 0.434155 1.210841 0
0.00013695 0.427782 1.210665 0
0.000137 0.42141 1.210473 0
0.00013705 0.41504 1.210266 0
0.0001371 0.408672 1.210043 0
0.00013715 0.402303 1.209804 0
0.0001372 0.395937 1.209549 0
0.00013725 0.389572 1.209279 0
0.0001373 0.383209 1.208994 0
0.00013735 0.376848 1.208692 0
0.0001374 0.370486 1.208375 0
0.00013745 0.364128 1.208043 0
0.0001375 0.357772 1.207695 0
0.00013755 0.351415 1.207331 0
0.0001376 0.345063 1.206952 0
0.00013765 0.338713 1.206558 0
0.0001377 0.332362 1.206147 0
0.00013775 0.326016 1.205722 0
0.0001378 0.31967 1.205281 0
0.00013785 0.313329 1.204825 0
0.0001379 0.306988 1.204353 0
0.00013795 0.300649 1.20385 0
0.000138 0.294316 1.203348 0
0.00013805 0.287985 1.20283 0
0.0001381 0.281657 1.202297 0
0.00013815 0.275332 1.201749 0
0.0001382 0.269007 1.201185 0
0.00013825 0.262685 1.200607 0
0.0001383 0.256366 1.200013 0
0.00013835 0.250051 1.199404 0
0.0001384 0.243741 1.198779 0
0.00013845 0.30059 1.19814 1
0.0001385 0.357442 1.197643 1
0.00013855 0.414296 1.197289 1
0.0001386 0.471154 1.197078 1
0.00013865 0.528011 1.197009 1
0.0001387 0.584869 1.197224 1
0.00013875 0.641725 1.197439 1
0.0001388 0.69858 1.197796 1
0.00013885 0.755434 1.198295 1
0.0001389 0.812285 1.198935 1
0.00013895 0.805971 1.199717 0
0.000139 0.799656 1.200482 0
0.00013905 0.793338 1.201231 0
0.0001391 0.787016 1.201963 0
0.00013915 0.78069 1.202679 0
0.0001392 0.77436 1.203378 0
0.00013925 0.768023 1.20406 0
0.0001393 0.761685 1.204726 0
0.00013935 0.755345 1.205375 0
0.0001394 0.749001 1.206008 0
0.00013945 0.74265 1.206624 0
0.0001395 0.736299 1.207224 0
0.00013955 0.729946 1.207807 0
0.0001396 0.723586 1.208374 0
0.00013965 0.717226 1.208924 0
0.0001397 0.71086 1.209458 0
0.00013975 0.704492 1.209975 0
0.0001398 0.698121 1.210476 0
0.00013985 0.69175 1.21096 0
0.0001399 0.685374 1.211428 0
0.00013995 0.678998 1.21188 0
0.00014 0.672618 1.212315 0
0.00014005 0.666237 1.212734 0
0.0001401 0.659854 1.213136 0
0.00014015 0.653469 1.213522 0
0.0001402 0.64708 1.213891 0
0.00014025 0.64069 1.214245 0
0.0001403 0.634297 1.214582 0
0.00014035 0.627905 1.214902 0
0.0001404 0.621509 1.215206 0
0.00014045 0.615113 1.215494 0
0.0001405 0.608714 1.215766 0
0.00014055 0.602315 1.216021 0
0.0001406 0.595914 1.21626 0
0.00014065 0.589511 1.216483 0
0.0001407 0.583109 1.21669 0
0.00014075 0.576704 1.21688 0
0.0001408 0.5703 1.217054 0
0.00014085 0.563894 1.217196 0
0.0001409 0.557488 1.217338 0
0.00014095 0.551081 1.217464 0
0.000141 0.544673 1.217573 0
0.00014105 0.538264 1.217667 0
0.0001411 0.531855 1.217744 0
0.00014115 0.525446 1.217805 0
0.0001412 0.519036 1.21785 0
0.00014125 0.512627 1.217879 0
0.0001413 0.506217 1.217892 0
0.00014135 0.499807 1.217889 0
0.0001414 0.493397 1.21787 0
0.00014145 0.486987 1.217835 0
0.0001415 0.480577 1.217784 0
0.00014155 0.474168 1.217717 0
0.0001416 0.467759 1.217634 0
0.00014165 0.461351 1.217535 0
0.0001417 0.454944 1.21742 0
0.00014175 0.448536 1.217289 0
0.0001418 0.44213 1.217142 0
0.00014185 0.435725 1.21698 0
0.0001419 0.42932 1.216801 0
0.00014195 0.422917 1.216607 0
0.000142 0.416514 1.216397 0
0.00014205 0.410113 1.216171 0
0.0001421 0.403713 1.21593 0
0.00014215 0.397315 1.215672 0
0.0001422 0.390917 1.215383 0
0.00014225 0.384522 1.215095 0
0.0001423 0.378126 1.21479 0
0.00014235 0.371733 1.21447 0
0.0001424 0.365341 1.214134 0
0.00014245 0.358952 1.213783 0
0.0001425 0.352566 1.213416 0
0.00014255 0.346182 1.213034 0
0.0001426 0.339799 1.212635 0
0.00014265 0.333419 1.212222 0
0.0001427 0.327039 1.211777 0
0.00014275 0.320664 1.211332 0
0.0001428 0.314288 1.210872 0
0.00014285 0.307918 1.210396 0
0.0001429 0.30155 1.209905 0
0.00014295 0.295182 1.209399 0
0.000143 0.288819 1.208877 0
0.00014305 0.282457 1.20834 0
0.0001431 0.276097 1.207787 0
0.00014315 0.26974 1.207219 0
0.0001432 0.26339 1.206636 0
0.00014325 0.257042 1.206038 0
0.0001433 0.250698 1.205424 0
0.00014335 0.244354 1.204779 0
0.0001434 0.238016 1.204135 0
0.00014345 0.231678 1.203476 0
0.0001435 0.225344 1.202801 0
0.00014355 0.219014 1.202112 0
0.0001436 0.212687 1.201407 0
0.00014365 0.206367 1.200687 0
0.0001437 0.200048 1.199953 0
0.00014375 0.193736 1.199203 0
0.0001438 0.250583 1.198438 1
0.00014385 0.307436 1.197816 1
0.0001439 0.364292 1.197337 1
0.00014395 0.42115 1.197 1
0.000144 0.478009 1.196806 1
0.00014405 0.534868 1.196755 1
0.0001441 0.591727 1.196845 1
0.00014415 0.648586 1.197078 1
0.0001442 0.705441 1.197453 1
0.00014425 0.762294 1.197969 1
0.0001443 0.755989 1.198627 0
0.00014435 0.749681 1.199268 0
0.0001444 0.743365 1.199893 0
0.00014445 0.737047 1.200502 0
0.0001445 0.730725 1.201094 0
0.00014455 0.724404 1.201653 0
0.0001446 0.718076 1.202213 0
0.00014465 0.711746 1.202756 0
0.0001447 0.705413 1.203282 0
0.00014475 0.699077 1.203792 0
0.0001448 0.692739 1.204286 0
0.00014485 0.686401 1.204763 0
0.0001449 0.68006 1.205224 0
0.00014495 0.673716 1.205653 0
0.000145 0.667369 1.206082 0
0.00014505 0.661019 1.206494 0
0.0001451 0.654669 1.206874 0
0.00014515 0.648315 1.207253 0
0.0001452 0.641961 1.207616 0
0.00014525 0.635603 1.207963 0
0.0001453 0.629245 1.208294 0
0.00014535 0.622884 1.208609 0
0.0001454 0.616522 1.208907 0
0.00014545 0.610159 1.209189 0
0.0001455 0.603795 1.209455 0
0.00014555 0.597428 1.209704 0
0.0001456 0.59106 1.209938 0
0.00014565 0.584692 1.210155 0
0.0001457 0.578322 1.210356 0
0.00014575 0.571951 1.210541 0
0.0001458 0.565579 1.21071 0
0.00014585 0.559207 1.210863 0
0.0001459 0.552833 1.211 0
0.00014595 0.546459 1.21112 0
0.000146 0.540085 1.211225 0
0.00014605 0.533709 1.211313 0
0.0001461 0.527334 1.211386 0
0.00014615 0.520958 1.211442 0
0.0001462 0.514582 1.211483 0
0.00014625 0.508205 1.211507 0
0.0001463 0.501829 1.211516 0
0.00014635 0.495453 1.211508 0
0.0001464 0.489076 1.211485 0
0.00014645 0.4827 1.211446 0
0.0001465 0.476324 1.211391 0
0.00014655 0.469949 1.211319 0
0.0001466 0.463574 1.211233 0
0.00014665 0.457199 1.21113 0
0.0001467 0.450826 1.211011 0
0.00014675 0.444453 1.210877 0
0.0001468 0.43808 1.210727 0
0.00014685 0.431708 1.210561 0
0.0001469 0.425338 1.210379 0
0.00014695 0.418967 1.210181 0
0.000147 0.412598 1.209968 0
0.00014705 0.40623 1.209723 0
0.0001471 0.399863 1.209479 0
0.00014715 0.393497 1.209219 0
0.0001472 0.387134 1.208943 0
0.00014725 0.380773 1.208651 0
0.0001473 0.374411 1.208344 0
0.00014735 0.368053 1.208022 0
0.0001474 0.361695 1.207683 0
0.00014745 0.355339 1.207314 0
0.0001475 0.348987 1.206944 0
0.00014755 0.342637 1.20656 0
0.0001476 0.336286 1.206159 0
0.00014765 0.329938 1.205744 0
0.0001477 0.323592 1.205313 0
0.00014775 0.317248 1.204866 0
0.0001478 0.310907 1.204404 0
0.00014785 0.304568 1.203927 0
0.0001479 0.298234 1.203434 0
0.00014795 0.291903 1.202926 0
0.000148 0.285572 1.202403 0
0.00014805 0.279243 1.201864 0
0.0001481 0.272921 1.20131 0
0.00014815 0.266598 1.200741 0
0.0001482 0.260278 1.200157 0
0.00014825 0.253965 1.199558 0
0.0001483 0.310809 1.198943 1
0.00014835 0.367659 1.198471 1
0.0001484 0.424509 1.198142 1
0.00014845 0.481361 1.197955 1
0.0001485 0.538214 1.197911 1
0.00014855 0.595068 1.198008 1
0.0001486 0.65192 1.198248 1
0.00014865 0.708771 1.19863 1
0.0001487 0.765618 1.199153 1
0.00014875 0.759303 1.199818 0
0.0001488 0.752988 1.200466 0
0.00014885 0.746667 1.201098 0
0.0001489 0.740345 1.201714 0
0.00014895 0.734017 1.202313 0
0.000149 0.727686 1.202896 0
0.00014905 0.721352 1.203462 0
0.0001491 0.715015 1.204012 0
0.00014915 0.708678 1.204529 0
0.0001492 0.702339 1.205046 0
0.00014925 0.695994 1.205547 0
0.0001493 0.689646 1.206031 0
0.00014935 0.683299 1.206499 0
0.0001494 0.676949 1.206934 0
0.00014945 0.670596 1.207369 0
0.0001495 0.664242 1.207788 0
0.00014955 0.657885 1.208191 0
0.0001496 0.651526 1.208577 0
0.00014965 0.645163 1.208947 0
0.0001497 0.6388 1.2093 0
0.00014975 0.632436 1.209638 0
0.0001498 0.626069 1.209959 0
0.00014985 0.619701 1.210264 0
0.0001499 0.613331 1.210552 0
0.00014995 0.60696 1.210824 0
0.00015 0.600587 1.211081 0
0.00015005 0.594212 1.211321 0
0.0001501 0.587836 1.211544 0
0.00015015 0.581459 1.211752 0
0.0001502 0.57508 1.211943 0
0.00015025 0.568701 1.212118 0
0.0001503 0.56232 1.212278 0
0.00015035 0.55594 1.212421 0
0.0001504 0.549559 1.212548 0
0.00015045 0.543177 1.212658 0
0.0001505 0.536794 1.212753 0
0.00015055 0.530411 1.212832 0
0.0001506 0.524028 1.212894 0
0.00015065 0.517644 1.212941 0
0.0001507 0.51126 1.212972 0
0.00015075 0.504876 1.212986 0
0.0001508 0.498492 1.212985 0
0.00015085 0.492108 1.212952 0
0.0001509 0.485724 1.212919 0
0.00015095 0.479341 1.212869 0
0.000151 0.472957 1.212804 0
0.00015105 0.466574 1.212723 0
0.0001511 0.460192 1.212627 0
0.00015115 0.453809 1.212514 0
0.0001512 0.447428 1.212385 0
0.00015125 0.441048 1.212241 0
0.0001513 0.434668 1.212081 0
0.00015135 0.428289 1.211905 0
0.0001514 0.421911 1.211713 0
0.00015145 0.415534 1.211506 0
0.0001515 0.409157 1.211283 0
0.00015155 0.402782 1.211044 0
0.0001516 0.396408 1.210789 0
0.00015165 0.390036 1.210519 0
0.0001517 0.383666 1.210233 0
0.00015175 0.377298 1.209932 0
0.0001518 0.370932 1.209615 0
0.00015185 0.364567 1.209282 0
0.0001519 0.358204 1.208934 0
0.00015195 0.351843 1.20857 0
0.000152 0.345484 1.208191 0
0.00015205 0.339127 1.207796 0
0.0001521 0.332773 1.207386 0
0.00015215 0.326418 1.20696 0
0.0001522 0.320066 1.206519 0
0.00015225 0.313716 1.206062 0
0.0001523 0.307368 1.20559 0
0.00015235 0.301023 1.205103 0
0.0001524 0.29468 1.2046 0
0.00015245 0.28834 1.204082 0
0.0001525 0.282006 1.203548 0
0.00015255 0.275671 1.203 0
0.0001526 0.269343 1.202436 0
0.00015265 0.263017 1.201856 0
0.0001527 0.256695 1.201262 0
0.00015275 0.250372 1.200652 0
0.0001528 0.244053 1.200028 0
0.00015285 0.237737 1.199388 0
0.0001529 0.231424 1.198733 0
0.00015295 0.288277 1.198063 1
0.000153 0.345132 1.197535 1
0.00015305 0.401989 1.197151 1
0.0001531 0.458846 1.197051 1
0.00015315 0.515704 1.196951 1
0.0001532 0.572562 1.197136 1
0.00015325 0.629419 1.197462 1
0.0001533 0.686274 1.197788 1
0.00015335 0.743126 1.198256 1
0.0001534 0.799974 1.198866 1
0.00015345 0.793664 1.199617 0
0.0001535 0.787346 1.200352 0
0.00015355 0.781029 1.201054 0
0.0001536 0.774704 1.201755 0
0.00015365 0.768375 1.20244 0
0.0001537 0.762043 1.203109 0
0.00015375 0.755711 1.203745 0
0.0001538 0.749372 1.20438 0
0.00015385 0.743033 1.204999 0
0.0001539 0.736691 1.205601 0
0.00015395 0.730346 1.206187 0
0.000154 0.723994 1.206757 0
0.00015405 0.71764 1.20731 0
0.0001541 0.711283 1.207846 0
0.00015415 0.704926 1.208366 0
0.0001542 0.698563 1.20887 0
0.00015425 0.692201 1.209341 0
0.0001543 0.685836 1.209796 0
0.00015435 0.679469 1.21025 0
0.0001544 0.673099 1.210688 0
0.00015445 0.666725 1.21111 0
0.0001545 0.660348 1.211515 0
0.00015455 0.653972 1.211904 0
0.0001546 0.647591 1.212276 0
0.00015465 0.641209 1.212633 0
0.0001547 0.634827 1.212973 0
0.00015475 0.628441 1.213296 0
0.0001548 0.622055 1.213603 0
0.00015485 0.615666 1.213894 0
0.0001549 0.609278 1.214169 0
0.00015495 0.602886 1.214427 0
0.000155 0.596494 1.21467 0
0.00015505 0.5901 1.214896 0
0.0001551 0.583706 1.215105 0
0.00015515 0.57731 1.215299 0
0.0001552 0.570914 1.215476 0
0.00015525 0.564517 1.215637 0
0.0001553 0.558119 1.215782 0
0.00015535 0.55172 1.215911 0
0.0001554 0.54532 1.216024 0
0.00015545 0.538919 1.216121 0
0.0001555 0.532518 1.216201 0
0.00015555 0.526117 1.216249 0
0.0001556 0.519715 1.216298 0
0.00015565 0.513314 1.21633 0
0.0001557 0.506912 1.216346 0
0.00015575 0.50051 1.216347 0
0.0001558 0.494108 1.216331 0
0.00015585 0.487707 1.216299 0
0.0001559 0.481305 1.216251 0
0.00015595 0.474904 1.216188 0
0.000156 0.468504 1.216108 0
0.00015605 0.462103 1.216013 0
0.0001561 0.455704 1.215901 0
0.00015615 0.449305 1.215774 0
0.0001562 0.442907 1.215631 0
0.00015625 0.436509 1.215472 0
0.0001563 0.430112 1.215297 0
0.00015635 0.423716 1.215106 0
0.0001564 0.417321 1.2149 0
0.00015645 0.410927 1.214678 0
0.0001565 0.404534 1.214424 0
0.00015655 0.398142 1.21417 0
0.0001566 0.391752 1.213885 0
0.00015665 0.385363 1.213599 0
0.0001567 0.378977 1.213299 0
0.00015675 0.372593 1.212982 0
0.0001568 0.366209 1.21265 0
0.00015685 0.359828 1.212303 0
0.0001569 0.353449 1.211939 0
0.00015695 0.347073 1.211561 0
0.000157 0.340696 1.211166 0
0.00015705 0.334322 1.210756 0
0.0001571 0.327949 1.210331 0
0.00015715 0.321579 1.20989 0
0.0001572 0.315211 1.209434 0
0.00015725 0.308846 1.208962 0
0.0001573 0.302483 1.208459 0
0.00015735 0.296123 1.207956 0
0.0001574 0.289768 1.207438 0
0.00015745 0.283413 1.206905 0
0.0001575 0.277061 1.206356 0
0.00015755 0.270714 1.205792 0
0.0001576 0.264371 1.205213 0
0.00015765 0.258028 1.204618 0
0.0001577 0.251691 1.204009 0
0.00015775 0.245354 1.203384 0
0.0001578 0.23902 1.202744 0
0.00015785 0.232694 1.202088 0
0.0001579 0.22637 1.201418 0
0.00015795 0.220047 1.200717 0
0.000158 0.213728 1.2 0
0.00015805 0.207412 1.199284 0
0.0001581 0.2011 1.198554 0
0.00015815 0.257953 1.197808 1
0.0001582 0.314807 1.197205 1
0.00015825 0.371664 1.196745 1
0.0001583 0.428525 1.196428 1
0.00015835 0.485386 1.196395 1
0.0001584 0.542247 1.196362 1
0.00015845 0.599107 1.196471 1
0.0001585 0.655967 1.196723 1
0.00015855 0.712826 1.197116 1
0.0001586 0.769681 1.197651 1
0.00015865 0.763374 1.198328 0
0.0001587 0.757067 1.198988 0
0.00015875 0.750753 1.199632 0
0.0001588 0.744436 1.200259 0
0.00015885 0.738115 1.20087 0
0.0001589 0.731795 1.201464 0
0.00015895 0.725471 1.202042 0
0.000159 0.719142 1.202604 0
0.00015905 0.712812 1.203149 0
0.0001591 0.70648 1.203662 0
0.00015915 0.700142 1.204174 0
0.0001592 0.693805 1.20467 0
0.00015925 0.687462 1.20515 0
0.0001593 0.681116 1.205613 0
0.00015935 0.674771 1.20606 0
0.0001594 0.668423 1.206491 0
0.00015945 0.662073 1.206905 0
0.0001595 0.655719 1.207303 0
0.00015955 0.649365 1.207669 0
0.0001596 0.643009 1.208034 0
0.00015965 0.636649 1.208383 0
0.0001597 0.630289 1.2087 0
0.00015975 0.623927 1.209017 0
0.0001598 0.617564 1.209317 0
0.00015985 0.611198 1.209602 0
0.0001599 0.604831 1.20987 0
0.00015995 0.598462 1.210121 0
0.00016 0.592093 1.210357 0
0.00016005 0.585723 1.210577 0
0.0001601 0.57935 1.21078 0
0.00016015 0.572977 1.210967 0
0.0001602 0.566603 1.211138 0
0.00016025 0.560227 1.211293 0
0.0001603 0.553852 1.211432 0
0.00016035 0.547476 1.211554 0
0.0001604 0.541099 1.211661 0
0.00016045 0.534721 1.211752 0
0.0001605 0.528344 1.211826 0
0.00016055 0.521966 1.211869 0
0.0001606 0.515587 1.211911 0
0.00016065 0.509209 1.211938 0
0.0001607 0.50283 1.211933 0
0.00016075 0.496452 1.211927 0
0.0001608 0.490073 1.211906 0
0.00016085 0.483695 1.211869 0
0.0001609 0.477317 1.211816 0
0.00016095 0.470939 1.211747 0
0.000161 0.464561 1.211662 0
0.00016105 0.458184 1.211561 0
0.0001611 0.451807 1.211444 0
0.00016115 0.445432 1.211312 0
0.0001612 0.439057 1.211164 0
0.00016125 0.432683 1.211 0
0.0001613 0.426309 1.210804 0
0.00016135 0.419936 1.210609 0
0.0001614 0.413566 1.210397 0
0.00016145 0.407195 1.21017 0
0.0001615 0.400826 1.209928 0
0.00016155 0.394459 1.20967 0
0.0001616 0.388094 1.209396 0
0.00016165 0.381729 1.209106 0
0.0001617 0.375367 1.208801 0
0.00016175 0.369006 1.20848 0
0.0001618 0.362646 1.208144 0
0.00016185 0.356289 1.207792 0
0.0001619 0.349934 1.207425 0
0.00016195 0.343579 1.207042 0
0.000162 0.337227 1.206643 0
0.00016205 0.330878 1.206229 0
0.0001621 0.324529 1.2058 0
0.00016215 0.318185 1.205355 0
0.0001622 0.311842 1.204895 0
0.00016225 0.305502 1.20442 0
0.0001623 0.299163 1.203929 0
0.00016235 0.29283 1.203423 0
0.0001624 0.286499 1.202901 0
0.00016245 0.28017 1.202365 0
0.0001625 0.273845 1.201813 0
0.00016255 0.26752 1.201245 0
0.0001626 0.2612 1.200663 0
0.00016265 0.254884 1.200065 0
0.0001627 0.248571 1.199452 0
0.00016275 0.30542 1.198824 1
0.0001628 0.362268 1.198339 1
0.00016285 0.419119 1.197996 1
0.0001629 0.475971 1.197938 1
0.00016295 0.532825 1.19788 1
0.000163 0.589678 1.197965 1
0.00016305 0.64653 1.198191 1
0.0001631 0.703381 1.198559 1
0.00016315 0.760231 1.199069 1
0.0001632 0.753917 1.199721 0
0.00016325 0.747599 1.200356 0
0.0001633 0.741278 1.200974 0
0.00016335 0.734954 1.201577 0
0.0001634 0.728627 1.202162 0
0.00016345 0.7223 1.202732 0
0.0001635 0.715966 1.203285 0
0.00016355 0.709633 1.203821 0
0.0001636 0.703297 1.204341 0
0.00016365 0.696956 1.204845 0
0.0001637 0.690612 1.205332 0
0.00016375 0.684268 1.205803 0
0.0001638 0.677922 1.206258 0
0.00016385 0.671571 1.206696 0
0.0001639 0.665218 1.207118 0
0.00016395 0.658862 1.207524 0
0.000164 0.652505 1.207913 0
0.00016405 0.646146 1.208286 0
0.0001641 0.639786 1.208643 0
0.00016415 0.633425 1.208983 0
0.0001642 0.62706 1.209307 0
0.00016425 0.620695 1.2096 0
0.0001643 0.614328 1.209891 0
0.00016435 0.607958 1.210167 0
0.0001644 0.601588 1.210426 0
0.00016445 0.595216 1.210669 0
0.0001645 0.588844 1.210896 0
0.00016455 0.582471 1.211107 0
0.0001646 0.576095 1.211301 0
0.00016465 0.569719 1.21148 0
0.0001647 0.563342 1.211642 0
0.00016475 0.556965 1.211788 0
0.0001648 0.550586 1.211919 0
0.00016485 0.544207 1.212033 0
0.0001649 0.537828 1.212131 0
0.00016495 0.531448 1.212213 0
0.000165 0.525067 1.212278 0
0.00016505 0.518687 1.212328 0
0.0001651 0.512306 1.212346 0
0.00016515 0.505925 1.212364 0
0.0001652 0.499544 1.21235 0
0.00016525 0.493164 1.212336 0
0.0001653 0.486783 1.212306 0
0.00016535 0.480403 1.21226 0
0.0001654 0.474022 1.212199 0
0.00016545 0.467643 1.212105 0
0.0001655 0.461263 1.212012 0
0.00016555 0.454884 1.211902 0
0.0001656 0.448506 1.211777 0
0.00016565 0.442128 1.211636 0
0.0001657 0.435751 1.211463 0
0.00016575 0.429376 1.211291 0
0.0001658 0.423002 1.211102 0
0.00016585 0.416628 1.210898 0
0.0001659 0.410256 1.210678 0
0.00016595 0.403884 1.210443 0
0.000166 0.397514 1.210192 0
0.00016605 0.391146 1.209925 0
0.0001661 0.384778 1.209643 0
0.00016615 0.378412 1.209344 0
0.0001662 0.372047 1.209031 0
0.00016625 0.365683 1.208686 0
0.0001663 0.359324 1.208341 0
0.00016635 0.352964 1.20798 0
0.0001664 0.346606 1.207604 0
0.00016645 0.340252 1.207213 0
0.0001665 0.333899 1.206806 0
0.00016655 0.327549 1.206384 0
0.0001666 0.321202 1.205946 0
0.00016665 0.314857 1.205493 0
0.0001667 0.308515 1.205024 0
0.00016675 0.302176 1.20454 0
0.0001668 0.295836 1.204041 0
0.00016685 0.289499 1.203526 0
0.0001669 0.283167 1.202996 0
0.00016695 0.276836 1.202451 0
0.000167 0.270507 1.201891 0
0.00016705 0.264184 1.201315 0
0.0001671 0.257862 1.200724 0
0.00016715 0.251542 1.200102 0
0.0001672 0.245226 1.199481 0
0.00016725 0.238916 1.198845 0
0.0001673 0.295764 1.198193 1
0.00016735 0.352616 1.197684 1
0.0001674 0.40947 1.197318 1
0.00016745 0.466327 1.197095 1
0.0001675 0.523185 1.197014 1
0.00016755 0.580043 1.197075 1
0.0001676 0.6369 1.197278 1
0.00016765 0.693755 1.197623 1
0.0001677 0.750607 1.19811 1
0.00016775 0.807459 1.198738 1
0.0001678 0.80115 1.199508 0
0.00016785 0.794837 1.200262 0
0.0001679 0.788519 1.200999 0
0.00016795 0.782195 1.201719 0
0.000168 0.775866 1.202422 0
0.00016805 0.769534 1.20311 0
0.0001681 0.763202 1.20378 0
0.00016815 0.756866 1.204418 0
0.0001682 0.750527 1.205056 0
0.00016825 0.744185 1.205677 0
0.0001683 0.737836 1.206282 0
0.00016835 0.731487 1.20687 0
0.0001684 0.725132 1.207441 0
0.00016845 0.718774 1.207996 0
0.0001685 0.712413 1.208535 0
0.00016855 0.70605 1.209057 0
0.0001686 0.699686 1.209563 0
0.00016865 0.693318 1.210052 0
0.0001687 0.686947 1.210525 0
0.00016875 0.680575 1.210981 0
0.0001688 0.674199 1.211421 0
0.00016885 0.667821 1.211845 0
0.0001689 0.661443 1.212252 0
0.00016895 0.655061 1.212643 0
0.000169 0.648679 1.213017 0
0.00016905 0.642292 1.213375 0
0.0001691 0.635904 1.213717 0
0.00016915 0.629515 1.214043 0
0.0001692 0.623123 1.214352 0
0.00016925 0.616732 1.214645 0
0.0001693 0.610338 1.214921 0
0.00016935 0.603942 1.215182 0
0.0001694 0.597545 1.215426 0
0.00016945 0.591148 1.215653 0
0.0001695 0.584749 1.215865 0
0.00016955 0.578348 1.21606 0
0.0001696 0.571947 1.21624 0
0.00016965 0.565545 1.216402 0
0.0001697 0.559143 1.216549 0
0.00016975 0.552739 1.21668 0
0.0001698 0.546335 1.216794 0
0.00016985 0.539931 1.216893 0
0.0001699 0.533526 1.216975 0
0.00016995 0.527121 1.217041 0
0.00017 0.520715 1.217091 0
0.00017005 0.51431 1.217125 0
0.0001701 0.507904 1.217143 0
0.00017015 0.501498 1.217145 0
0.0001702 0.495091 1.217131 0
0.00017025 0.488686 1.217101 0
0.0001703 0.48228 1.217055 0
0.00017035 0.475875 1.216993 0
0.0001704 0.46947 1.216915 0
0.00017045 0.463065 1.216821 0
0.0001705 0.456661 1.216695 0
0.00017055 0.450258 1.216569 0
0.0001706 0.443855 1.216427 0
0.00017065 0.437454 1.21627 0
0.0001707 0.431054 1.216097 0
0.00017075 0.424653 1.215907 0
0.0001708 0.418255 1.215703 0
0.00017085 0.411856 1.215482 0
0.0001709 0.40546 1.215245 0
0.00017095 0.399064 1.214993 0
0.000171 0.392671 1.214725 0
0.00017105 0.386278 1.214425 0
0.0001711 0.379887 1.214126 0
0.00017115 0.373499 1.213811 0
0.0001712 0.36711 1.21348 0
0.00017125 0.360726 1.213134 0
0.0001713 0.354341 1.212772 0
0.00017135 0.347958 1.212395 0
0.0001714 0.341577 1.212002 0
0.00017145 0.335198 1.211593 0
0.0001715 0.328823 1.211169 0
0.00017155 0.322448 1.21073 0
0.0001716 0.316079 1.210275 0
0.00017165 0.309709 1.209804 0
0.0001717 0.303341 1.209318 0
0.00017175 0.296977 1.208817 0
0.0001718 0.290614 1.2083 0
0.00017185 0.284258 1.207768 0
0.0001719 0.277904 1.207221 0
0.00017195 0.271553 1.206658 0
0.000172 0.265202 1.20608 0
0.00017205 0.258858 1.205486 0
0.0001721 0.252516 1.204878 0
0.00017215 0.246175 1.204254 0
0.0001722 0.239836 1.203615 0
0.00017225 0.233502 1.202961 0
0.0001723 0.227174 1.202292 0
0.00017235 0.220846 1.201607 0
0.0001724 0.214525 1.200908 0
0.00017245 0.208205 1.200193 0
0.0001725 0.201892 1.199463 0
0.00017255 0.258737 1.198718 1
0.0001726 0.315589 1.198117 1
0.00017265 0.372441 1.197658 1
0.0001727 0.429295 1.197341 1
0.00017275 0.486152 1.197167 1
0.0001728 0.543009 1.197135 1
0.00017285 0.599866 1.197246 1
0.0001729 0.656722 1.197498 1
0.00017295 0.713578 1.197893 1
0.000173 0.770431 1.198571 1
0.00017305 0.764123 1.199249 0
0.0001731 0.757811 1.19991 0
0.00017315 0.751495 1.200554 0
0.0001732 0.745173 1.201183 0
0.00017325 0.738851 1.201794 0
0.0001733 0.732523 1.20239 0
0.00017335 0.726192 1.202968 0
0.0001734 0.71986 1.203531 0
0.00017345 0.713526 1.204061 0
0.0001735 0.707186 1.204591 0
0.00017355 0.700843 1.205104 0
0.0001736 0.694498 1.2056 0
0.00017365 0.688153 1.206081 0
0.0001737 0.681803 1.206545 0
0.00017375 0.67545 1.206993 0
0.0001738 0.669095 1.207424 0
0.00017385 0.66274 1.207839 0
0.0001739 0.656383 1.208238 0
0.00017395 0.650022 1.20862 0
0.000174 0.643659 1.208986 0
0.00017405 0.637296 1.209336 0
0.0001741 0.630931 1.209654 0
0.00017415 0.624564 1.209971 0
0.0001742 0.618194 1.210272 0
0.00017425 0.611823 1.210557 0
0.0001743 0.60545 1.210825 0
0.00017435 0.599078 1.211077 0
0.0001744 0.592703 1.211314 0
0.00017445 0.586327 1.211534 0
0.0001745 0.57995 1.211737 0
0.00017455 0.573573 1.211909 0
0.0001746 0.567194 1.212081 0
0.00017465 0.560813 1.212236 0
0.0001747 0.554432 1.212375 0
0.00017475 0.548052 1.212499 0
0.0001748 0.541669 1.212606 0
0.00017485 0.535287 1.212697 0
0.0001749 0.528904 1.212772 0
0.00017495 0.522521 1.212831 0
0.000175 0.516137 1.212874 0
0.00017505 0.509754 1.212901 0
0.0001751 0.50337 1.212911 0
0.00017515 0.496986 1.212906 0
0.0001752 0.490603 1.212885 0
0.00017525 0.484219 1.212849 0
0.0001753 0.477836 1.212796 0
0.00017535 0.471453 1.212727 0
0.0001754 0.465071 1.212642 0
0.00017545 0.458689 1.212542 0
0.0001755 0.452307 1.21241 0
0.00017555 0.445926 1.212277 0
0.0001756 0.439545 1.212129 0
0.00017565 0.433166 1.211966 0
0.0001757 0.426787 1.211786 0
0.00017575 0.42041 1.211591 0
0.0001758 0.414035 1.21138 0
0.00017585 0.40766 1.211153 0
0.0001759 0.401286 1.210895 0
0.00017595 0.394912 1.210636 0
0.000176 0.388541 1.210363 0
0.00017605 0.38217 1.210073 0
0.0001761 0.375803 1.209768 0
0.00017615 0.369438 1.209447 0
0.0001762 0.363074 1.209111 0
0.00017625 0.356712 1.208759 0
0.0001763 0.350352 1.208392 0
0.00017635 0.343992 1.208009 0
0.0001764 0.337636 1.207611 0
0.00017645 0.331283 1.207197 0
0.0001765 0.324929 1.206768 0
0.00017655 0.31858 1.206323 0
0.0001766 0.312233 1.205863 0
0.00017665 0.305889 1.205387 0
0.0001767 0.299547 1.204896 0
0.00017675 0.293209 1.20439 0
0.0001768 0.286872 1.203869 0
0.00017685 0.280536 1.203332 0
0.0001769 0.274203 1.20278 0
0.00017695 0.267876 1.202212 0
0.000177 0.261551 1.20163 0
0.00017705 0.255227 1.201032 0
0.0001771 0.248909 1.200419 0
0.00017715 0.242594 1.199791 0
0.0001772 0.299437 1.199147 1
0.00017725 0.356287 1.198647 1
0.0001773 0.413138 1.198289 1
0.00017735 0.46999 1.198074 1
0.0001774 0.526842 1.198001 1
0.00017745 0.583694 1.19807 1
0.0001775 0.640546 1.198281 1
0.00017755 0.697397 1.198776 1
0.0001776 0.754245 1.199271 1
0.00017765 0.811091 1.20005 1
0.0001777 0.804771 1.200827 0
0.00017775 0.798447 1.201588 0
0.0001778 0.792123 1.202333 0
0.00017785 0.785791 1.203061 0
0.0001779 0.779459 1.203756 0
0.00017795 0.77312 1.204451 0
0.000178 0.766777 1.205129 0
0.00017805 0.760434 1.205791 0
0.0001781 0.754088 1.206436 0
0.00017815 0.747738 1.207064 0
0.0001782 0.741382 1.207676 0
0.00017825 0.735023 1.208272 0
0.0001783 0.72866 1.208851 0
0.00017835 0.722298 1.209397 0
0.0001784 0.71593 1.209943 0
0.00017845 0.709559 1.210473 0
0.0001785 0.703185 1.210985 0
0.00017855 0.696809 1.211482 0
0.0001786 0.69043 1.211962 0
0.00017865 0.684049 1.212426 0
0.0001787 0.677666 1.212873 0
0.00017875 0.671282 1.213304 0
0.0001788 0.664894 1.213718 0
0.00017885 0.658506 1.214116 0
0.0001789 0.652116 1.214497 0
0.00017895 0.645724 1.214863 0
0.000179 0.63933 1.215211 0
0.00017905 0.632934 1.215544 0
0.0001791 0.626535 1.21586 0
0.00017915 0.620136 1.21616 0
0.0001792 0.613735 1.216443 0
0.00017925 0.607331 1.216711 0
0.0001793 0.600927 1.216962 0
0.00017935 0.594522 1.217196 0
0.0001794 0.588116 1.217415 0
0.00017945 0.581708 1.217601 0
0.0001795 0.575299 1.217787 0
0.00017955 0.568889 1.217956 0
0.0001796 0.562478 1.21811 0
0.00017965 0.556066 1.218247 0
0.0001797 0.549653 1.218368 0
0.00017975 0.54324 1.218473 0
0.0001798 0.536827 1.218546 0
0.00017985 0.530414 1.218619 0
0.0001799 0.523999 1.218676 0
0.00017995 0.517585 1.218716 0
0.00018 0.511171 1.218741 0
0.00018005 0.504756 1.218749 0
0.0001801 0.498342 1.218741 0
0.00018015 0.491928 1.218718 0
0.0001802 0.485513 1.218678 0
0.00018025 0.479099 1.218622 0
0.0001803 0.472686 1.218551 0
0.00018035 0.466272 1.218463 0
0.0001804 0.459859 1.218344 0
0.00018045 0.453448 1.218224 0
0.0001805 0.447036 1.218089 0
0.00018055 0.440626 1.217937 0
0.0001806 0.434216 1.21777 0
0.00018065 0.427807 1.217571 0
0.0001807 0.421399 1.217373 0
0.00018075 0.414991 1.217158 0
0.0001808 0.408585 1.216928 0
0.00018085 0.402182 1.216681 0
0.0001809 0.39578 1.216419 0
0.00018095 0.389379 1.216142 0
0.000181 0.38298 1.215848 0
0.00018105 0.376582 1.215539 0
0.0001811 0.370186 1.215215 0
0.00018115 0.36379 1.214874 0
0.0001812 0.357398 1.214518 0
0.00018125 0.351008 1.214147 0
0.0001813 0.344618 1.213743 0
0.00018135 0.338232 1.213341 0
0.0001814 0.331848 1.212922 0
0.00018145 0.325466 1.212489 0
0.0001815 0.319085 1.212023 0
0.00018155 0.312706 1.211558 0
0.0001816 0.306329 1.211078 0
0.00018165 0.299958 1.210582 0
0.0001817 0.293586 1.210071 0
0.00018175 0.287217 1.209545 0
0.0001818 0.280851 1.209003 0
0.00018185 0.274488 1.208446 0
0.0001819 0.268128 1.207873 0
0.00018195 0.261771 1.207285 0
0.000182 0.25542 1.206682 0
0.00018205 0.249069 1.206064 0
0.0001821 0.242721 1.20543 0
0.00018215 0.23638 1.204781 0
0.0001822 0.230039 1.204117 0
0.00018225 0.223702 1.203422 0
0.0001823 0.217368 1.202728 0
0.00018235 0.211038 1.202018 0
0.0001824 0.204715 1.201294 0
0.00018245 0.198396 1.200554 0
0.0001825 0.192078 1.1998 0
0.00018255 0.185767 1.19903 0
0.0001826 0.242614 1.198245 1
0.00018265 0.299466 1.197604 1
0.0001827 0.356323 1.197105 1
0.00018275 0.41318 1.196749 1
0.0001828 0.47004 1.196677 1
0.00018285 0.526899 1.196606 1
0.0001829 0.583759 1.196677 1
0.00018295 0.640619 1.196889 1
0.000183 0.697475 1.197244 1
0.00018305 0.754329 1.197741 1
0.0001831 0.81118 1.198379 1
0.00018315 0.804873 1.199159 0
0.0001832 0.798557 1.199922 0
0.00018325 0.792242 1.200668 0
0.0001833 0.785923 1.201398 0
0.00018335 0.779596 1.202111 0
0.0001834 0.773265 1.202808 0
0.00018345 0.766931 1.203488 0
0.0001835 0.760597 1.204152 0
0.00018355 0.754256 1.204799 0
0.0001836 0.747911 1.20543 0
0.00018365 0.741567 1.206028 0
0.0001837 0.73522 1.206626 0
0.00018375 0.728866 1.207207 0
0.0001838 0.722509 1.207772 0
0.00018385 0.716152 1.20832 0
0.0001839 0.709793 1.208852 0
0.00018395 0.703428 1.209367 0
0.000184 0.697063 1.209866 0
0.00018405 0.690692 1.210348 0
0.0001841 0.684322 1.210814 0
0.00018415 0.677947 1.211264 0
0.0001842 0.67157 1.211697 0
0.00018425 0.665192 1.212113 0
0.0001843 0.658811 1.212514 0
0.00018435 0.652429 1.212898 0
0.0001844 0.646043 1.213265 0
0.00018445 0.639656 1.213617 0
0.0001845 0.633269 1.213936 0
0.00018455 0.626878 1.214254 0
0.0001846 0.620487 1.214557 0
0.00018465 0.614093 1.214843 0
0.0001847 0.607698 1.215112 0
0.00018475 0.601302 1.21535 0
0.0001848 0.594905 1.215587 0
0.00018485 0.588507 1.215808 0
0.0001849 0.582107 1.216013 0
0.00018495 0.575706 1.216202 0
0.000185 0.569304 1.216374 0
0.00018505 0.562902 1.21653 0
0.0001851 0.556499 1.21667 0
0.00018515 0.550095 1.216794 0
0.0001852 0.543691 1.216902 0
0.00018525 0.537286 1.216994 0
0.0001853 0.530881 1.217053 0
0.00018535 0.524475 1.217112 0
0.0001854 0.518069 1.217156 0
0.00018545 0.511663 1.217183 0
0.0001855 0.505256 1.217194 0
0.00018555 0.49885 1.21719 0
0.0001856 0.492444 1.217169 0
0.00018565 0.486038 1.217132 0
0.0001857 0.479632 1.217079 0
0.00018575 0.473227 1.216995 0
0.0001858 0.466822 1.21691 0
0.00018585 0.460417 1.216809 0
0.0001859 0.454013 1.216693 0
0.00018595 0.44761 1.216561 0
0.000186 0.441207 1.216412 0
0.00018605 0.434805 1.216248 0
0.0001861 0.428404 1.216068 0
0.00018615 0.422005 1.215873 0
0.0001862 0.415605 1.215661 0
0.00018625 0.409207 1.215434 0
0.0001863 0.402812 1.215191 0
0.00018635 0.396417 1.214932 0
0.0001864 0.390023 1.214641 0
0.00018645 0.38363 1.214351 0
0.0001865 0.37724 1.214045 0
0.00018655 0.370851 1.213724 0
0.0001866 0.364464 1.213387 0
0.00018665 0.35808 1.213034 0
0.0001867 0.351695 1.212666 0
0.00018675 0.345313 1.212266 0
0.0001868 0.338933 1.211866 0
0.00018685 0.332557 1.211451 0
0.0001869 0.326181 1.211021 0
0.00018695 0.319809 1.210575 0
0.000187 0.31344 1.210113 0
0.00018705 0.307071 1.209636 0
0.0001871 0.300707 1.209144 0
0.00018715 0.294343 1.208636 0
0.0001872 0.287985 1.208113 0
0.00018725 0.281629 1.207574 0
0.0001873 0.275276 1.207021 0
0.00018735 0.268924 1.206451 0
0.0001874 0.262574 1.205867 0
0.00018745 0.256227 1.205267 0
0.0001875 0.249887 1.204652 0
0.00018755 0.24355 1.204022 0
0.0001876 0.237213 1.203361 0
0.00018765 0.230883 1.202701 0
0.0001877 0.224553 1.202009 0
0.00018775 0.218227 1.201319 0
0.0001878 0.211904 1.200613 0
0.00018785 0.205589 1.199892 0
0.0001879 0.262435 1.199156 1
0.00018795 0.319285 1.198563 1
0.000188 0.376135 1.198113 1
0.00018805 0.432988 1.197805 1
0.0001881 0.489842 1.19764 1
0.00018815 0.546697 1.197617 1
0.0001882 0.603551 1.197736 1
0.00018825 0.660405 1.197997 1
0.0001883 0.717256 1.1984 1
0.00018835 0.774106 1.198945 1
0.0001884 0.767796 1.199631 0
0.00018845 0.761479 1.200301 0
0.0001885 0.755161 1.200955 0
0.00018855 0.74884 1.201592 0
0.0001886 0.742516 1.202212 0
0.00018865 0.736186 1.202816 0
0.0001887 0.729855 1.203404 0
0.00018875 0.723518 1.203975 0
0.0001888 0.717179 1.204529 0
0.00018885 0.710839 1.205068 0
0.0001889 0.704497 1.205589 0
0.00018895 0.698149 1.206095 0
0.000189 0.691798 1.206584 0
0.00018905 0.685445 1.207056 0
0.0001891 0.67909 1.207513 0
0.00018915 0.672735 1.207937 0
0.0001892 0.666375 1.20836 0
0.00018925 0.660015 1.208768 0
0.0001893 0.653653 1.209158 0
0.00018935 0.647289 1.209533 0
0.0001894 0.640923 1.209891 0
0.00018945 0.634555 1.210233 0
0.0001895 0.628186 1.210559 0
0.00018955 0.621813 1.210869 0
0.0001896 0.61544 1.211162 0
0.00018965 0.609064 1.211439 0
0.0001897 0.602688 1.211699 0
0.00018975 0.596309 1.211944 0
0.0001898 0.589929 1.212172 0
0.00018985 0.583548 1.212384 0
0.0001899 0.577167 1.21258 0
0.00018995 0.570784 1.21276 0
0.00019 0.564401 1.212924 0
0.00019005 0.558017 1.213071 0
0.0001901 0.551632 1.213203 0
0.00019015 0.545246 1.213318 0
0.0001902 0.538861 1.213417 0
0.00019025 0.532474 1.213501 0
0.0001903 0.526087 1.213568 0
0.00019035 0.5197 1.213619 0
0.0001904 0.513312 1.213654 0
0.00019045 0.506925 1.213673 0
0.0001905 0.500537 1.213676 0
0.00019055 0.494149 1.213663 0
0.0001906 0.487762 1.213634 0
0.00019065 0.481374 1.213589 0
0.0001907 0.474987 1.213529 0
0.00019075 0.468601 1.213452 0
0.0001908 0.462215 1.21336 0
0.00019085 0.455828 1.213235 0
0.0001909 0.449443 1.213095 0
0.00019095 0.443058 1.212939 0
0.000191 0.436675 1.212783 0
0.00019105 0.430293 1.212612 0
0.0001911 0.423912 1.212424 0
0.00019115 0.417532 1.212221 0
0.0001912 0.411152 1.212002 0
0.00019125 0.404774 1.211768 0
0.0001913 0.398396 1.211517 0
0.00019135 0.392021 1.211251 0
0.0001914 0.385646 1.21097 0
0.00019145 0.379273 1.210672 0
0.0001915 0.372902 1.210359 0
0.00019155 0.366534 1.210031 0
0.0001916 0.360165 1.209687 0
0.00019165 0.353798 1.209327 0
0.0001917 0.347434 1.208952 0
0.00019175 0.341073 1.208561 0
0.0001918 0.334714 1.208155 0
0.00019185 0.328355 1.207717 0
0.0001919 0.321999 1.20728 0
0.00019195 0.315647 1.206827 0
0.000192 0.309295 1.206359 0
0.00019205 0.302946 1.205876 0
0.0001921 0.296599 1.205377 0
0.00019215 0.290255 1.204863 0
0.0001922 0.283914 1.204334 0
0.00019225 0.277575 1.203789 0
0.0001923 0.27124 1.203229 0
0.00019235 0.26491 1.202654 0
0.0001924 0.25858 1.202047 0
0.00019245 0.252254 1.201442 0
0.0001925 0.245933 1.200821 0
0.00019255 0.239617 1.200185 0
0.0001926 0.233303 1.199534 0
0.00019265 0.290148 1.198867 1
0.0001927 0.346999 1.198344 1
0.00019275 0.40385 1.197963 1
0.0001928 0.460704 1.197725 1
0.00019285 0.517558 1.197629 1
0.0001929 0.574413 1.197675 1
0.00019295 0.631266 1.197864 1
0.000193 0.68812 1.198194 1
0.00019305 0.744971 1.198666 1
0.0001931 0.801817 1.19928 1
0.00019315 0.795501 1.200036 0
0.0001932 0.789185 1.200774 0
0.00019325 0.782865 1.201496 0
0.0001933 0.776538 1.202202 0
0.00019335 0.77021 1.202875 0
0.0001934 0.76388 1.203548 0
0.00019345 0.757545 1.204204 0
0.0001935 0.751204 1.204843 0
0.00019355 0.744863 1.205466 0
0.0001936 0.738515 1.206073 0
0.00019365 0.732167 1.206663 0
0.0001937 0.725813 1.207236 0
0.00019375 0.719459 1.207793 0
0.0001938 0.7131 1.208334 0
0.00019385 0.70674 1.208858 0
0.0001939 0.700378 1.20935 0
0.00019395 0.69401 1.209841 0
0.000194 0.68764 1.210315 0
0.00019405 0.68127 1.210774 0
0.0001941 0.674897 1.211216 0
0.00019415 0.668522 1.211641 0
0.0001942 0.662143 1.212051 0
0.00019425 0.655764 1.212443 0
0.0001943 0.649383 1.21282 0
0.00019435 0.642998 1.21318 0
0.0001944 0.636612 1.213524 0
0.00019445 0.630224 1.213851 0
0.0001945 0.623835 1.214162 0
0.00019455 0.617445 1.214457 0
0.0001946 0.611051 1.214736 0
0.00019465 0.604658 1.214998 0
0.0001947 0.598263 1.215228 0
0.00019475 0.591867 1.215458 0
0.0001948 0.585469 1.215671 0
0.00019485 0.57907 1.215869 0
0.0001949 0.57267 1.21605 0
0.00019495 0.566269 1.216215 0
0.000195 0.559867 1.216364 0
0.00019505 0.553465 1.216496 0
0.0001951 0.547062 1.216613 0
0.00019515 0.540659 1.216713 0
0.0001952 0.534255 1.216797 0
0.00019525 0.52785 1.216865 0
0.0001953 0.521446 1.216917 0
0.00019535 0.515041 1.216953 0
0.0001954 0.508636 1.216973 0
0.00019545 0.50223 1.216977 0
0.0001955 0.495825 1.216965 0
0.00019555 0.48942 1.216937 0
0.0001956 0.483016 1.216893 0
0.00019565 0.476611 1.216833 0
0.0001957 0.470207 1.216757 0
0.00019575 0.463803 1.216649 0
0.0001958 0.4574 1.216541 0
0.00019585 0.450998 1.216417 0
0.0001959 0.444596 1.216278 0
0.00019595 0.438195 1.216122 0
0.000196 0.431796 1.215951 0
0.00019605 0.425397 1.215764 0
0.0001961 0.418999 1.215561 0
0.00019615 0.412603 1.215342 0
0.0001962 0.406207 1.215108 0
0.00019625 0.399813 1.214858 0
0.0001963 0.393421 1.214592 0
0.00019635 0.38703 1.21431 0
0.0001964 0.38064 1.214013 0
0.00019645 0.374251 1.2137 0
0.0001965 0.367865 1.213371 0
0.00019655 0.36148 1.213027 0
0.0001966 0.355098 1.212667 0
0.00019665 0.348715 1.212291 0
0.0001967 0.342335 1.2119 0
0.00019675 0.335958 1.211494 0
0.0001968 0.329584 1.211072 0
0.00019685 0.323213 1.210634 0
0.0001969 0.316843 1.210181 0
0.00019695 0.310474 1.209713 0
0.000197 0.30411 1.209229 0
0.00019705 0.297748 1.208729 0
0.0001971 0.291386 1.208215 0
0.00019715 0.28503 1.207685 0
0.0001972 0.278674 1.207123 0
0.00019725 0.272323 1.206562 0
0.0001973 0.265976 1.205986 0
0.00019735 0.259629 1.205395 0
0.0001974 0.253285 1.204789 0
0.00019745 0.246944 1.204167 0
0.0001975 0.240609 1.20353 0
0.00019755 0.234275 1.202878 0
0.0001976 0.227944 1.20221 0
0.00019765 0.221616 1.201528 0
0.0001977 0.215293 1.200815 0
0.00019775 0.208973 1.200102 0
0.0001978 0.20266 1.199374 0
0.00019785 0.259505 1.198632 1
0.0001979 0.316355 1.198032 1
0.00019795 0.373207 1.197575 1
0.000198 0.430064 1.19726 1
0.00019805 0.48692 1.197088 1
0.0001981 0.543778 1.197059 1
0.00019815 0.600635 1.197171 1
0.0001982 0.657491 1.197426 1
0.00019825 0.714347 1.197822 1
0.0001983 0.7712 1.19836 1
0.00019835 0.764893 1.19904 0
0.0001984 0.758579 1.199703 0
0.00019845 0.752265 1.20035 0
0.0001985 0.745947 1.20098 0
0.00019855 0.739626 1.201594 0
0.0001986 0.733299 1.202191 0
0.00019865 0.726971 1.202772 0
0.0001987 0.720638 1.203337 0
0.00019875 0.714305 1.203885 0
0.0001988 0.707968 1.204401 0
0.00019885 0.70163 1.2049 0
0.0001989 0.695285 1.205399 0
0.00019895 0.688941 1.205882 0
0.000199 0.682592 1.206348 0
0.00019905 0.67624 1.206798 0
0.0001991 0.669889 1.207232 0
0.00019915 0.663533 1.207649 0
0.0001992 0.657177 1.20805 0
0.00019925 0.650819 1.208434 0
0.0001993 0.644458 1.208802 0
0.00019935 0.638094 1.209154 0
0.0001994 0.63173 1.20949 0
0.00019945 0.625363 1.20981 0
0.0001995 0.618994 1.210113 0
0.00019955 0.612625 1.2104 0
0.0001996 0.606254 1.21067 0
0.00019965 0.599883 1.210925 0
0.0001997 0.593508 1.211163 0
0.00019975 0.587133 1.211385 0
0.0001998 0.580757 1.211591 0
0.00019985 0.574379 1.211781 0
0.0001999 0.568 1.211955 0
0.00019995 0.561621 1.212112 0
0.0002 0.55524 1.212254 0
0.00020005 0.54886 1.212379 0
0.0002001 0.542478 1.212488 0
0.00020015 0.536097 1.212582 0
0.0002002 0.529715 1.212659 0
0.00020025 0.523333 1.21272 0
0.0002003 0.51695 1.212765 0
0.00020035 0.510567 1.212794 0
0.0002004 0.504183 1.212807 0
0.00020045 0.4978 1.212804 0
0.0002005 0.491417 1.212785 0
0.00020055 0.485034 1.212751 0
0.0002006 0.478651 1.2127 0
0.00020065 0.472269 1.212633 0
0.0002007 0.465887 1.212551 0
0.00020075 0.459505 1.212437 0
0.0002008 0.453124 1.212322 0
0.00020085 0.446743 1.212192 0
0.0002009 0.440363 1.212047 0
0.00020095 0.433984 1.211885 0
0.000201 0.427606 1.211707 0
0.00020105 0.421228 1.211514 0
0.0002011 0.414852 1.211305 0
0.00020115 0.408477 1.211081 0
0.0002012 0.402104 1.21084 0
0.00020125 0.395731 1.210568 0
0.0002013 0.389361 1.210297 0
0.00020135 0.382992 1.210009 0
0.0002014 0.376626 1.209706 0
0.00020145 0.370259 1.209388 0
0.0002015 0.363893 1.209038 0
0.00020155 0.35753 1.208688 0
0.0002016 0.351169 1.208323 0
0.00020165 0.344809 1.207942 0
0.0002017 0.338453 1.207546 0
0.00020175 0.332098 1.207134 0
0.0002018 0.325747 1.206707 0
0.00020185 0.319396 1.206264 0
0.0002019 0.313047 1.205806 0
0.00020195 0.306703 1.205333 0
0.000202 0.300362 1.204844 0
0.00020205 0.294023 1.20434 0
0.0002021 0.287685 1.203821 0
0.00020215 0.281352 1.203286 0
0.0002022 0.275021 1.202736 0
0.00020225 0.268691 1.20217 0
0.0002023 0.262367 1.20159 0
0.00020235 0.256046 1.200994 0
0.0002024 0.249728 1.200383 0
0.00020245 0.243414 1.199757 0
0.0002025 0.30026 1.199116 1
0.00020255 0.35711 1.198618 1
0.0002026 0.413959 1.198262 1
0.00020265 0.47081 1.198048 1
0.0002027 0.527663 1.197977 1
0.00020275 0.584516 1.198049 1
0.0002028 0.641368 1.198404 1
0.00020285 0.698217 1.198759 1
0.0002029 0.755065 1.199256 1
0.00020295 0.811908 1.199895 1
0.000203 0.805593 1.200674 0
0.00020305 0.799269 1.201438 0
0.0002031 0.792942 1.202184 0
0.00020315 0.786615 1.202914 0
0.0002032 0.780284 1.203628 0
0.00020325 0.773945 1.204325 0
0.0002033 0.767603 1.205005 0
0.00020335 0.761257 1.205669 0
0.0002034 0.754912 1.206316 0
0.00020345 0.748559 1.206947 0
0.0002035 0.742204 1.207561 0
0.00020355 0.735848 1.208159 0
0.0002036 0.729486 1.20874 0
0.00020365 0.723122 1.209305 0
0.0002037 0.716754 1.209853 0
0.00020375 0.710383 1.210384 0
0.0002038 0.70401 1.210899 0
0.00020385 0.697635 1.211398 0
0.0002039 0.691259 1.211864 0
0.00020395 0.684881 1.21233 0
0.000204 0.6785 1.212779 0
0.00020405 0.672115 1.213212 0
0.0002041 0.665727 1.213629 0
0.00020415 0.659339 1.214029 0
0.0002042 0.652948 1.214413 0
0.00020425 0.646554 1.21478 0
0.0002043 0.640159 1.215131 0
0.00020435 0.633763 1.215466 0
0.0002044 0.627365 1.215784 0
0.00020445 0.620964 1.216086 0
0.0002045 0.614564 1.216372 0
0.00020455 0.608162 1.216641 0
0.0002046 0.601758 1.216878 0
0.00020465 0.595352 1.217115 0
0.0002047 0.588947 1.217319 0
0.00020475 0.582539 1.217524 0
0.0002048 0.57613 1.217712 0
0.00020485 0.56972 1.217884 0
0.0002049 0.56331 1.218023 0
0.00020495 0.556898 1.218163 0
0.000205 0.550486 1.218286 0
0.00020505 0.544074 1.218393 0
0.0002051 0.537661 1.218484 0
0.00020515 0.531248 1.218559 0
0.0002052 0.524834 1.218618 0
0.00020525 0.51842 1.218645 0
0.0002053 0.512006 1.218671 0
0.00020535 0.505592 1.218682 0
0.0002054 0.499178 1.218676 0
0.00020545 0.492764 1.218655 0
0.0002055 0.48635 1.218617 0
0.00020555 0.479937 1.218564 0
0.0002056 0.473524 1.218494 0
0.00020565 0.467111 1.218409 0
0.0002057 0.460699 1.218308 0
0.00020575 0.454287 1.218174 0
0.0002058 0.447875 1.218041 0
0.00020585 0.441464 1.217892 0
0.0002059 0.435055 1.217727 0
0.00020595 0.428647 1.217546 0
0.000206 0.422239 1.217333 0
0.00020605 0.415833 1.217121 0
0.0002061 0.409428 1.216893 0
0.00020615 0.403024 1.216649 0
0.0002062 0.396622 1.216389 0
0.00020625 0.390221 1.216113 0
0.0002063 0.383821 1.215822 0
0.00020635 0.377423 1.215515 0
0.0002064 0.371026 1.215177 0
0.00020645 0.364632 1.214838 0
0.0002065 0.35824 1.214485 0
0.00020655 0.35185 1.214115 0
0.0002066 0.34546 1.21373 0
0.00020665 0.339072 1.213329 0
0.0002067 0.332686 1.212913 0
0.00020675 0.326302 1.212465 0
0.0002068 0.31992 1.212018 0
0.00020685 0.313544 1.211555 0
0.0002069 0.307167 1.211077 0
0.00020695 0.300793 1.210584 0
0.000207 0.294422 1.210059 0
0.00020705 0.288056 1.209534 0
0.0002071 0.28169 1.208994 0
0.00020715 0.275327 1.208439 0
0.0002072 0.268966 1.207869 0
0.00020725 0.262612 1.207283 0
0.0002073 0.256258 1.206682 0
0.00020735 0.24991 1.206066 0
0.0002074 0.243563 1.205434 0
0.00020745 0.237218 1.204772 0
0.0002075 0.230877 1.204094 0
0.00020755 0.22454 1.203417 0
0.0002076 0.218206 1.202724 0
0.00020765 0.21188 1.202017 0
0.0002077 0.205553 1.201279 0
0.00020775 0.199235 1.200541 0
0.0002078 0.19292 1.199789 0
0.00020785 0.249767 1.199022 1
0.0002079 0.306615 1.198397 1
0.00020795 0.363468 1.197915 1
0.000208 0.420323 1.197576 1
0.00020805 0.477177 1.197379 1
0.0002081 0.534034 1.197325 1
0.00020815 0.59089 1.197413 1
0.0002082 0.647744 1.197643 1
0.00020825 0.704599 1.198157 1
0.0002083 0.761451 1.19867 1
0.00020835 0.755138 1.199325 0
0.0002084 0.748823 1.199964 0
0.00020845 0.742504 1.200586 0
0.0002085 0.736185 1.201191 0
0.00020855 0.729863 1.201781 0
0.0002086 0.723538 1.202338 0
0.00020865 0.717207 1.202894 0
0.0002087 0.710873 1.203434 0
0.00020875 0.704539 1.203958 0
0.0002088 0.6982 1.204465 0
0.00020885 0.691861 1.204956 0
0.0002089 0.685516 1.20543 0
0.00020895 0.679169 1.205888 0
0.000209 0.67282 1.20633 0
0.00020905 0.666469 1.206756 0
0.0002091 0.660118 1.207165 0
0.00020915 0.653762 1.207558 0
0.0002092 0.647406 1.207934 0
0.00020925 0.641049 1.208294 0
0.0002093 0.634688 1.208638 0
0.00020935 0.628326 1.208966 0
0.0002094 0.621963 1.209278 0
0.00020945 0.615597 1.209573 0
0.0002095 0.609231 1.209836 0
0.00020955 0.602862 1.210099 0
0.0002096 0.596492 1.210345 0
0.00020965 0.59012 1.210576 0
0.0002097 0.583749 1.21079 0
0.00020975 0.577375 1.210988 0
0.0002098 0.571001 1.21117 0
0.00020985 0.564626 1.211336 0
0.0002099 0.558251 1.21147 0
0.00020995 0.551874 1.211604 0
0.00021 0.545496 1.211721 0
0.00021005 0.539119 1.211823 0
0.0002101 0.53274 1.211908 0
0.00021015 0.526362 1.211978 0
0.0002102 0.519983 1.212015 0
0.00021025 0.513604 1.212053 0
0.0002103 0.507225 1.212074 0
0.00021035 0.500845 1.21208 0
0.0002104 0.494466 1.212069 0
0.00021045 0.488087 1.212043 0
0.0002105 0.481708 1.212 0
0.00021055 0.475329 1.211942 0
0.0002106 0.46895 1.211852 0
0.00021065 0.462572 1.211762 0
0.0002107 0.456195 1.211656 0
0.00021075 0.449817 1.211535 0
0.0002108 0.443442 1.211397 0
0.00021085 0.437067 1.211244 0
0.0002109 0.430692 1.211059 0
0.00021095 0.424318 1.210874 0
0.000211 0.417945 1.210674 0
0.00021105 0.411573 1.210457 0
0.0002111 0.405202 1.210225 0
0.00021115 0.398832 1.209978 0
0.0002112 0.392464 1.209714 0
0.00021125 0.386097 1.209435 0
0.0002113 0.379733 1.209141 0
0.00021135 0.373371 1.208831 0
0.0002114 0.36701 1.208505 0
0.00021145 0.36065 1.208164 0
0.0002115 0.354293 1.207807 0
0.00021155 0.347938 1.207434 0
0.0002116 0.341585 1.207046 0
0.00021165 0.335232 1.206643 0
0.0002117 0.328884 1.206224 0
0.00021175 0.322535 1.20579 0
0.0002118 0.316191 1.20534 0
0.00021185 0.30985 1.204875 0
0.0002119 0.303511 1.204395 0
0.00021195 0.297175 1.203899 0
0.000212 0.290841 1.203388 0
0.00021205 0.284507 1.202861 0
0.0002121 0.278179 1.20232 0
0.00021215 0.271851 1.201763 0
0.0002122 0.265526 1.20119 0
0.00021225 0.259204 1.200603 0
0.0002123 0.252885 1.2 0
0.00021235 0.246573 1.199383 0
0.0002124 0.303418 1.19875 1
0.00021245 0.360267 1.19826 1
0.0002125 0.41712 1.197912 1
0.00021255 0.473974 1.197707 1
0.0002126 0.530828 1.197786 1
0.00021265 0.587682 1.197866 1
0.0002127 0.644534 1.198087 1
0.00021275 0.701386 1.198593 1
0.0002128 0.758233 1.199098 1
0.00021285 0.751922 1.199744 0
0.0002129 0.745607 1.200374 0
0.00021295 0.739286 1.200988 0
0.000213 0.732965 1.201585 0
0.00021305 0.726638 1.202166 0
0.0002131 0.720308 1.20273 0
0.00021315 0.713978 1.203278 0
0.0002132 0.707645 1.20381 0
0.00021325 0.701309 1.204325 0
0.0002133 0.694968 1.204823 0
0.00021335 0.688627 1.205306 0
0.0002134 0.682283 1.205772 0
0.00021345 0.675934 1.206222 0
0.0002135 0.669586 1.206655 0
0.00021355 0.663233 1.207072 0
0.0002136 0.656878 1.207473 0
0.00021365 0.650521 1.207857 0
0.0002137 0.644163 1.208225 0
0.00021375 0.637804 1.208577 0
0.0002138 0.631443 1.208913 0
0.00021385 0.625081 1.209232 0
0.0002139 0.618715 1.209535 0
0.00021395 0.612349 1.209822 0
0.000214 0.605981 1.210093 0
0.00021405 0.599611 1.210347 0
0.0002141 0.593241 1.210585 0
0.00021415 0.586869 1.210807 0
0.0002142 0.580497 1.210997 0
0.00021425 0.574122 1.211187 0
0.0002143 0.567747 1.211361 0
0.00021435 0.561371 1.211518 0
0.0002144 0.554994 1.21166 0
0.00021445 0.548616 1.211785 0
0.0002145 0.542237 1.211894 0
0.00021455 0.535859 1.211972 0
0.0002146 0.52948 1.212049 0
0.00021465 0.523101 1.21211 0
0.0002147 0.516721 1.212139 0
0.00021475 0.510341 1.212168 0
0.0002148 0.503961 1.212181 0
0.00021485 0.497582 1.212179 0
0.0002149 0.491202 1.21216 0
0.00021495 0.484822 1.212125 0
0.000215 0.478443 1.212075 0
0.00021505 0.472064 1.212008 0
0.0002151 0.465685 1.211926 0
0.00021515 0.459307 1.211828 0
0.0002152 0.452929 1.211714 0
0.00021525 0.446551 1.211584 0
0.0002153 0.440175 1.211438 0
0.00021535 0.433799 1.211277 0
0.0002154 0.427424 1.211099 0
0.00021545 0.42105 1.210906 0
0.0002155 0.414678 1.210698 0
0.00021555 0.408306 1.210473 0
0.0002156 0.401935 1.210233 0
0.00021565 0.395566 1.209977 0
0.0002157 0.3892 1.209706 0
0.00021575 0.382834 1.209419 0
0.0002158 0.376469 1.209116 0
0.00021585 0.370105 1.208797 0
0.0002159 0.363745 1.208464 0
0.00021595 0.357384 1.208114 0
0.000216 0.351028 1.207749 0
0.00021605 0.344673 1.207369 0
0.0002161 0.338319 1.206973 0
0.00021615 0.331966 1.206561 0
0.0002162 0.325618 1.206134 0
0.00021625 0.319272 1.205692 0
0.0002163 0.312927 1.205218 0
0.00021635 0.306586 1.204745 0
0.0002164 0.300248 1.204257 0
0.00021645 0.293909 1.203753 0
0.0002165 0.287577 1.203234 0
0.00021655 0.281244 1.202699 0
0.0002166 0.274917 1.20215 0
0.00021665 0.268593 1.201585 0
0.0002167 0.262269 1.201005 0
0.00021675 0.255951 1.200409 0
0.0002168 0.249636 1.199799 0
0.00021685 0.306482 1.199173 1
0.0002169 0.363331 1.19869 1
0.00021695 0.42018 1.198492 1
0.000217 0.47703 1.198294 1
0.00021705 0.533881 1.198238 1
0.0002171 0.590733 1.198325 1
0.00021715 0.647584 1.198695 1
0.0002172 0.704433 1.199066 1
0.00021725 0.76128 1.199578 1
0.0002173 0.754963 1.200231 0
0.00021735 0.748646 1.200869 0
0.0002174 0.742325 1.201489 0
0.00021745 0.736002 1.202094 0
0.0002175 0.729675 1.202681 0
0.00021755 0.723342 1.203253 0
0.0002176 0.717006 1.203808 0
0.00021765 0.710667 1.204346 0
0.0002177 0.704326 1.204868 0
0.00021775 0.697982 1.205374 0
0.0002178 0.691635 1.205864 0
0.00021785 0.685289 1.206337 0
0.0002179 0.67894 1.206777 0
0.00021795 0.672586 1.207218 0
0.000218 0.66623 1.207641 0
0.00021805 0.659874 1.208049 0
0.0002181 0.653516 1.208425 0
0.00021815 0.647155 1.2088 0
0.0002182 0.640793 1.209158 0
0.00021825 0.634429 1.209501 0
0.0002183 0.628062 1.209827 0
0.00021835 0.621693 1.210137 0
0.0002184 0.615322 1.21043 0
0.00021845 0.60895 1.210708 0
0.0002185 0.602578 1.210969 0
0.00021855 0.596204 1.211214 0
0.0002186 0.589829 1.211427 0
0.00021865 0.583452 1.21164 0
0.0002187 0.577075 1.21182 0
0.00021875 0.570696 1.212001 0
0.0002188 0.564317 1.212165 0
0.00021885 0.557937 1.212313 0
0.0002189 0.551556 1.212445 0
0.00021895 0.545174 1.212561 0
0.000219 0.538792 1.212661 0
0.00021905 0.532409 1.212745 0
0.0002191 0.526026 1.212812 0
0.00021915 0.519643 1.212864 0
0.0002192 0.513259 1.2129 0
0.00021925 0.506875 1.212919 0
0.0002193 0.500492 1.212923 0
0.00021935 0.494108 1.212911 0
0.0002194 0.487724 1.212883 0
0.00021945 0.481341 1.212839 0
0.0002195 0.474957 1.212779 0
0.00021955 0.468575 1.212703 0
0.0002196 0.462192 1.212611 0
0.00021965 0.45581 1.212503 0
0.0002197 0.449429 1.21238 0
0.00021975 0.443049 1.21224 0
0.0002198 0.436669 1.212085 0
0.00021985 0.430291 1.211914 0
0.0002199 0.423912 1.211728 0
0.00021995 0.417536 1.211525 0
0.00022 0.41116 1.211307 0
0.00022005 0.404786 1.211073 0
0.0002201 0.398412 1.210824 0
0.00022015 0.39204 1.210558 0
0.0002202 0.385668 1.210278 0
0.00022025 0.3793 1.209981 0
0.0002203 0.372932 1.209669 0
0.00022035 0.366565 1.209341 0
0.0002204 0.3602 1.208998 0
0.00022045 0.353839 1.208639 0
0.0002205 0.347477 1.208265 0
0.00022055 0.34112 1.207875 0
0.0002206 0.334763 1.207469 0
0.00022065 0.32841 1.207048 0
0.0002207 0.322057 1.206612 0
0.00022075 0.315709 1.20616 0
0.0002208 0.309361 1.205677 0
0.00022085 0.303018 1.205195 0
0.0002209 0.296675 1.204697 0
0.00022095 0.290334 1.204184 0
0.000221 0.283999 1.203655 0
0.00022105 0.277664 1.203111 0
0.0002211 0.271332 1.202552 0
0.00022115 0.265006 1.201978 0
0.0002212 0.258683 1.201388 0
0.00022125 0.252363 1.200784 0
0.0002213 0.246046 1.200164 0
0.00022135 0.239733 1.199529 0
0.0002214 0.296581 1.198879 1
0.00022145 0.353431 1.198371 1
0.0002215 0.410284 1.198006 1
0.00022155 0.467137 1.197784 1
0.0002216 0.52399 1.197704 1
0.00022165 0.580844 1.197767 1
0.0002217 0.637698 1.197971 1
0.00022175 0.694549 1.198317 1
0.0002218 0.751398 1.198806 1
0.00022185 0.808243 1.199435 1
0.0002219 0.80193 1.200207 0
0.00022195 0.795613 1.200961 0
0.000222 0.789292 1.201699 0
0.00022205 0.782967 1.202421 0
0.0002221 0.776639 1.203126 0
0.00022215 0.770307 1.203814 0
0.0002222 0.763967 1.204486 0
0.00022225 0.757628 1.205141 0
0.0002223 0.751282 1.20578 0
0.00022235 0.744932 1.206402 0
0.0002224 0.73858 1.207007 0
0.00022245 0.732227 1.207581 0
0.0002225 0.725868 1.208153 0
0.00022255 0.719507 1.20871 0
0.0002226 0.713142 1.209249 0
0.00022265 0.706778 1.209773 0
0.0002227 0.70041 1.210279 0
0.00022275 0.69404 1.21077 0
0.0002228 0.687666 1.211243 0
0.00022285 0.681288 1.211701 0
0.0002229 0.674908 1.212142 0
0.00022295 0.668527 1.212567 0
0.000223 0.662142 1.212975 0
0.00022305 0.655758 1.213367 0
0.0002231 0.64937 1.213742 0
0.00022315 0.64298 1.214101 0
0.0002232 0.636588 1.214444 0
0.00022325 0.630195 1.21477 0
0.0002233 0.623801 1.215081 0
0.00022335 0.617405 1.215374 0
0.0002234 0.611008 1.215652 0
0.00022345 0.604608 1.215913 0
0.0002235 0.598209 1.216158 0
0.00022355 0.591808 1.216387 0
0.0002236 0.585405 1.216599 0
0.00022365 0.579002 1.216795 0
0.0002237 0.572597 1.216975 0
0.00022375 0.566191 1.217139 0
0.0002238 0.559785 1.217287 0
0.00022385 0.553377 1.217418 0
0.0002239 0.54697 1.217534 0
0.00022395 0.540561 1.217633 0
0.000224 0.534153 1.217716 0
0.00022405 0.527743 1.217783 0
0.0002241 0.521333 1.217834 0
0.00022415 0.514924 1.217852 0
0.0002242 0.508514 1.217871 0
0.00022425 0.502104 1.217874 0
0.0002243 0.495694 1.21786 0
0.00022435 0.489284 1.217831 0
0.0002244 0.482875 1.217786 0
0.00022445 0.476465 1.217724 0
0.0002245 0.470057 1.217647 0
0.00022455 0.463649 1.217554 0
0.0002246 0.45724 1.217444 0
0.00022465 0.450833 1.217319 0
0.0002247 0.444427 1.217178 0
0.00022475 0.43802 1.217022 0
0.0002248 0.431615 1.216849 0
0.00022485 0.425212 1.21666 0
0.0002249 0.418808 1.21644 0
0.00022495 0.412407 1.21622 0
0.000225 0.406007 1.215984 0
0.00022505 0.399607 1.215732 0
0.0002251 0.39321 1.215465 0
0.00022515 0.386814 1.215182 0
0.0002252 0.38042 1.214883 0
0.00022525 0.374026 1.214569 0
0.0002253 0.367633 1.214239 0
0.00022535 0.361243 1.213877 0
0.0002254 0.354854 1.213516 0
0.00022545 0.348469 1.213139 0
0.0002255 0.342084 1.212746 0
0.00022555 0.335701 1.212338 0
0.0002256 0.329323 1.211914 0
0.00022565 0.322944 1.211475 0
0.0002257 0.31657 1.211021 0
0.00022575 0.310197 1.210551 0
0.0002258 0.303828 1.210065 0
0.00022585 0.297462 1.209564 0
0.0002259 0.291096 1.209032 0
0.00022595 0.284732 1.2085 0
0.000226 0.278375 1.207953 0
0.00022605 0.27202 1.207391 0
0.0002261 0.265665 1.206813 0
0.00022615 0.259317 1.20622 0
0.0002262 0.252971 1.205612 0
0.00022625 0.246626 1.204989 0
0.0002263 0.240287 1.20435 0
0.00022635 0.233949 1.203696 0
0.0002264 0.227613 1.203027 0
0.00022645 0.221282 1.202343 0
0.0002265 0.214954 1.201644 0
0.00022655 0.208633 1.20093 0
0.0002266 0.202316 1.2002 0
0.00022665 0.196003 1.199456 0
0.0002267 0.252852 1.198697 1
0.00022675 0.309701 1.198222 1
0.0002268 0.366553 1.197748 1
0.00022685 0.423408 1.197417 1
0.0002269 0.480264 1.197228 1
0.00022695 0.537121 1.197182 1
0.000227 0.593978 1.197277 1
0.00022705 0.650834 1.197515 1
0.0002271 0.707689 1.197895 1
0.00022715 0.764542 1.198416 1
0.0002272 0.758231 1.199079 0
0.00022725 0.75192 1.199726 0
0.0002273 0.745603 1.200356 0
0.00022735 0.739282 1.20097 0
0.0002274 0.732961 1.201551 0
0.00022745 0.726634 1.202132 0
0.0002275 0.720307 1.202696 0
0.00022755 0.713974 1.203244 0
0.0002276 0.707638 1.203776 0
0.00022765 0.7013 1.204291 0
0.0002277 0.694962 1.20479 0
0.00022775 0.688618 1.205272 0
0.0002278 0.682275 1.205738 0
0.00022785 0.675926 1.206188 0
0.0002279 0.669578 1.206621 0
0.00022795 0.663225 1.207038 0
0.000228 0.656872 1.207439 0
0.00022805 0.650515 1.207823 0
0.0002281 0.644158 1.208192 0
0.00022815 0.637799 1.208543 0
0.0002282 0.631437 1.208879 0
0.00022825 0.625073 1.209198 0
0.0002283 0.618709 1.209501 0
0.00022835 0.612343 1.209788 0
0.0002284 0.605974 1.210059 0
0.00022845 0.599604 1.210313 0
0.0002285 0.593233 1.210552 0
0.00022855 0.586861 1.210774 0
0.0002286 0.580489 1.21098 0
0.00022865 0.574115 1.211169 0
0.0002287 0.567741 1.211343 0
0.00022875 0.561364 1.211501 0
0.0002288 0.554987 1.211642 0
0.00022885 0.54861 1.211767 0
0.0002289 0.542231 1.211877 0
0.00022895 0.535853 1.21197 0
0.000229 0.529474 1.212047 0
0.00022905 0.523095 1.212108 0
0.0002291 0.516715 1.212153 0
0.00022915 0.510335 1.212182 0
0.0002292 0.503955 1.212196 0
0.00022925 0.497575 1.212193 0
0.0002293 0.491195 1.212174 0
0.00022935 0.484816 1.212139 0
0.0002294 0.478436 1.212089 0
0.00022945 0.472057 1.212022 0
0.0002295 0.465679 1.21194 0
0.00022955 0.4593 1.211842 0
0.0002296 0.452922 1.211712 0
0.00022965 0.446545 1.211582 0
0.0002297 0.440169 1.211436 0
0.00022975 0.433793 1.211274 0
0.0002298 0.427418 1.211097 0
0.00022985 0.421045 1.210904 0
0.0002299 0.414672 1.210695 0
0.00022995 0.408301 1.210471 0
0.00023 0.40193 1.210231 0
0.00023005 0.395562 1.209975 0
0.0002301 0.389195 1.209704 0
0.00023015 0.38283 1.209416 0
0.0002302 0.376466 1.209114 0
0.00023025 0.370104 1.208795 0
0.0002303 0.363743 1.208461 0
0.00023035 0.357385 1.208112 0
0.0002304 0.351028 1.207747 0
0.00023045 0.344672 1.207367 0
0.0002305 0.338317 1.206971 0
0.00023055 0.331965 1.206559 0
0.0002306 0.325615 1.206132 0
0.00023065 0.319266 1.20569 0
0.0002307 0.312921 1.205232 0
0.00023075 0.30658 1.204759 0
0.0002308 0.300242 1.20427 0
0.00023085 0.293906 1.203767 0
0.0002309 0.287573 1.203247 0
0.00023095 0.281243 1.202713 0
0.000231 0.274916 1.202163 0
0.00023105 0.268589 1.201598 0
0.0002311 0.262268 1.201018 0
0.00023115 0.255946 1.200423 0
0.0002312 0.249632 1.199812 0
0.00023125 0.306478 1.199186 1
0.0002313 0.363324 1.198703 1
0.00023135 0.420175 1.198363 1
0.0002314 0.477027 1.198165 1
0.00023145 0.533879 1.19811 1
0.0002315 0.590731 1.198196 1
0.00023155 0.647581 1.198425 1
0.0002316 0.704432 1.198796 1
0.00023165 0.761278 1.199308 1
0.0002317 0.754962 1.199962 0
0.00023175 0.748646 1.200599 0
0.0002318 0.742324 1.20122 0
0.00023185 0.736002 1.201825 0
0.0002319 0.729673 1.202413 0
0.00023195 0.723342 1.202985 0
0.000232 0.71701 1.20354 0
0.00023205 0.710673 1.204079 0
0.0002321 0.704333 1.204601 0
0.00023215 0.697993 1.205107 0
0.0002322 0.691648 1.205597 0
0.00023225 0.6853 1.20607 0
0.0002323 0.678952 1.206527 0
0.00023235 0.6726 1.206968 0
0.0002324 0.666248 1.207392 0
0.00023245 0.659893 1.2078 0
0.0002325 0.653534 1.208191 0
0.00023255 0.647173 1.208567 0
0.0002326 0.64081 1.208926 0
0.00023265 0.634446 1.209268 0
0.0002327 0.628081 1.209595 0
0.00023275 0.621713 1.209905 0
0.0002328 0.615345 1.210199 0
0.00023285 0.608976 1.210477 0
0.0002329 0.602605 1.210738 0
0.00023295 0.596233 1.210984 0
0.000233 0.589858 1.211213 0
0.00023305 0.583483 1.211426 0
0.0002331 0.577107 1.211623 0
0.00023315 0.570729 1.211803 0
0.0002332 0.564351 1.211968 0
0.00023325 0.557972 1.212116 0
0.0002333 0.551592 1.212249 0
0.00023335 0.545211 1.212365 0
0.0002334 0.53883 1.212465 0
0.00023345 0.532448 1.212549 0
0.0002335 0.526066 1.212617 0
0.00023355 0.519684 1.212669 0
0.0002336 0.513301 1.212705 0
0.00023365 0.506918 1.212725 0
0.0002337 0.500536 1.212729 0
0.00023375 0.494153 1.212717 0
0.0002338 0.48777 1.212689 0
0.00023385 0.481388 1.212646 0
0.0002339 0.475006 1.212586 0
0.00023395 0.468624 1.21251 0
0.000234 0.462242 1.212419 0
0.00023405 0.455862 1.212311 0
0.0002341 0.449482 1.212188 0
0.00023415 0.443103 1.212049 0
0.0002342 0.436724 1.211894 0
0.00023425 0.430347 1.211724 0
0.0002343 0.423969 1.211538 0
0.00023435 0.417594 1.211335 0
0.0002344 0.411219 1.211118 0
0.00023445 0.404845 1.210884 0
0.0002345 0.398472 1.210635 0
0.00023455 0.3921 1.21037 0
0.0002346 0.385731 1.210089 0
0.00023465 0.379364 1.209793 0
0.0002347 0.372998 1.209481 0
0.00023475 0.366633 1.209154 0
0.0002348 0.360269 1.208811 0
0.00023485 0.353909 1.208453 0
0.0002349 0.34755 1.208079 0
0.00023495 0.341194 1.207689 0
0.000235 0.33484 1.207284 0
0.00023505 0.328488 1.206864 0
0.0002351 0.322136 1.206428 0
0.00023515 0.315786 1.205976 0
0.0002352 0.309439 1.205494 0
0.00023525 0.303097 1.205011 0
0.0002353 0.296757 1.204514 0
0.00023535 0.290421 1.204001 0
0.0002354 0.284084 1.203473 0
0.00023545 0.277753 1.20293 0
0.0002355 0.271424 1.202371 0
0.00023555 0.265099 1.201797 0
0.0002356 0.258777 1.201208 0
0.00023565 0.252455 1.200604 0
0.0002357 0.246139 1.199984 0
0.00023575 0.302985 1.19935 1
0.0002358 0.359833 1.198858 1
0.00023585 0.416681 1.198651 1
0.0002359 0.473531 1.198444 1
0.00023595 0.530382 1.198379 1
0.000236 0.587232 1.198457 1
0.00023605 0.644081 1.198676 1
0.0002361 0.70093 1.199038 1
0.00023615 0.757775 1.199541 1
0.0002362 0.751458 1.200186 0
0.00023625 0.745138 1.200815 0
0.0002363 0.738815 1.201427 0
0.00023635 0.732488 1.202022 0
0.0002364 0.726162 1.202586 0
0.00023645 0.71983 1.203148 0
0.0002365 0.713494 1.203695 0
0.00023655 0.707159 1.204224 0
0.0002366 0.700821 1.204738 0
0.00023665 0.694478 1.205235 0
0.0002367 0.688132 1.205716 0
0.00023675 0.681786 1.206164 0
0.0002368 0.675438 1.206612 0
0.00023685 0.669085 1.207044 0
0.0002369 0.662732 1.207459 0
0.00023695 0.656377 1.207859 0
0.000237 0.65002 1.208241 0
0.00023705 0.643659 1.208608 0
0.0002371 0.637298 1.208942 0
0.00023715 0.630933 1.209276 0
0.0002372 0.624568 1.209594 0
0.00023725 0.618202 1.209895 0
0.0002373 0.611833 1.21018 0
0.00023735 0.605462 1.210449 0
0.0002374 0.599091 1.210702 0
0.00023745 0.592719 1.210923 0
0.0002375 0.586345 1.211143 0
0.00023755 0.57997 1.211347 0
0.0002376 0.573595 1.211535 0
0.00023765 0.567217 1.211707 0
0.0002377 0.560839 1.211863 0
0.00023775 0.554461 1.212003 0
0.0002378 0.548082 1.212127 0
0.00023785 0.541702 1.212234 0
0.0002379 0.535321 1.212326 0
0.00023795 0.52894 1.212385 0
0.000238 0.522559 1.212445 0
0.00023805 0.516178 1.212488 0
0.0002381 0.509797 1.212516 0
0.00023815 0.503415 1.212527 0
0.0002382 0.497033 1.212522 0
0.00023825 0.490652 1.212502 0
0.0002383 0.48427 1.212466 0
0.00023835 0.477889 1.212413 0
0.0002384 0.471508 1.212329 0
0.00023845 0.465128 1.212245 0
0.0002385 0.458747 1.212145 0
0.00023855 0.452368 1.212029 0
0.0002386 0.445989 1.211898 0
0.00023865 0.43961 1.21175 0
0.0002387 0.433233 1.211571 0
0.00023875 0.426857 1.211392 0
0.0002388 0.420481 1.211182 0
0.00023885 0.414108 1.210971 0
0.0002389 0.407735 1.210745 0
0.00023895 0.401364 1.210503 0
0.000239 0.394994 1.210246 0
0.00023905 0.388626 1.209972 0
0.0002391 0.382259 1.209684 0
0.00023915 0.375893 1.209379 0
0.0002392 0.369527 1.209059 0
0.00023925 0.363164 1.208723 0
0.0002393 0.356804 1.208372 0
0.00023935 0.350444 1.208006 0
0.0002394 0.344086 1.207623 0
0.00023945 0.33773 1.207226 0
0.0002395 0.331379 1.206812 0
0.00023955 0.325027 1.206384 0
0.0002396 0.318678 1.20594 0
0.00023965 0.312333 1.20548 0
0.0002397 0.305989 1.205005 0
0.00023975 0.299646 1.204515 0
0.0002398 0.29331 1.204009 0
0.00023985 0.286975 1.203489 0
0.0002399 0.280644 1.202952 0
0.00023995 0.274316 1.202401 0
0.00024 0.267987 1.201834 0
0.00024005 0.261662 1.201252 0
0.0002401 0.255342 1.200655 0
0.00024015 0.249026 1.200043 0
0.0002402 0.24271 1.199415 0
0.00024025 0.236401 1.198773 0
0.0002403 0.293253 1.198115 1
0.00024035 0.350108 1.1976 1
0.0002404 0.406963 1.197228 1
0.00024045 0.463821 1.196998 1
0.0002405 0.520678 1.196911 1
0.00024055 0.577537 1.196966 1
0.0002406 0.634394 1.197163 1
0.00024065 0.691251 1.197644 1
0.0002407 0.748105 1.198124 1
0.00024075 0.804954 1.198747 1
0.0002408 0.798645 1.19951 0
0.00024085 0.792331 1.200257 0
0.0002409 0.78601 1.200988 0
0.00024095 0.779689 1.201702 0
0.000241 0.773361 1.202399 0
0.00024105 0.767029 1.20308 0
0.0002411 0.760697 1.203745 0
0.00024115 0.754358 1.204393 0
0.0002412 0.748019 1.205024 0
0.00024125 0.741677 1.205639 0
0.0002413 0.735331 1.206237 0
0.00024135 0.728983 1.206819 0
0.0002414 0.722628 1.207384 0
0.00024145 0.716271 1.207933 0
0.0002415 0.709913 1.208465 0
0.00024155 0.70355 1.208981 0
0.0002416 0.697187 1.209481 0
0.00024165 0.690821 1.209964 0
0.0002417 0.684451 1.210431 0
0.00024175 0.67808 1.210881 0
0.0002418 0.671707 1.211315 0
0.00024185 0.665329 1.211732 0
0.0002419 0.658952 1.212133 0
0.00024195 0.652572 1.212502 0
0.000242 0.646191 1.212871 0
0.00024205 0.639807 1.213223 0
0.0002421 0.633422 1.213558 0
0.00024215 0.627033 1.213878 0
0.0002422 0.620644 1.214181 0
0.00024225 0.614252 1.214468 0
0.0002423 0.60786 1.214738 0
0.00024235 0.601467 1.214993 0
0.0002424 0.595072 1.215231 0
0.00024245 0.588676 1.215453 0
0.0002425 0.582278 1.215658 0
0.00024255 0.575879 1.215848 0
0.0002426 0.569479 1.216021 0
0.00024265 0.563078 1.216178 0
0.0002427 0.556677 1.216319 0
0.00024275 0.550274 1.216443 0
0.0002428 0.543872 1.216552 0
0.00024285 0.537469 1.216644 0
0.0002429 0.531065 1.216721 0
0.00024295 0.524661 1.216781 0
0.000243 0.518256 1.216825 0
0.00024305 0.511852 1.216853 0
0.0002431 0.505448 1.216865 0
0.00024315 0.499043 1.216861 0
0.0002432 0.492639 1.216841 0
0.00024325 0.486234 1.216805 0
0.0002433 0.47983 1.216753 0
0.00024335 0.473426 1.216686 0
0.0002434 0.467023 1.216602 0
0.00024345 0.46062 1.216502 0
0.0002435 0.454217 1.216386 0
0.00024355 0.447815 1.216255 0
0.0002436 0.441415 1.216107 0
0.00024365 0.435015 1.215944 0
0.0002437 0.428616 1.215765 0
0.00024375 0.422218 1.21557 0
0.0002438 0.415821 1.21536 0
0.00024385 0.409426 1.215133 0
0.0002439 0.403031 1.214891 0
0.00024395 0.396637 1.214633 0
0.000244 0.390246 1.214359 0
0.00024405 0.383854 1.21407 0
0.0002441 0.377466 1.213765 0
0.00024415 0.37108 1.213444 0
0.0002442 0.364695 1.213108 0
0.00024425 0.358312 1.212756 0
0.0002443 0.351931 1.212389 0
0.00024435 0.34555 1.212006 0
0.0002444 0.339173 1.211607 0
0.00024445 0.332796 1.211193 0
0.0002445 0.326424 1.210763 0
0.00024455 0.320051 1.210318 0
0.0002446 0.313681 1.209857 0
0.00024465 0.307314 1.209381 0
0.0002447 0.300948 1.20889 0
0.00024475 0.294586 1.208383 0
0.0002448 0.288226 1.207861 0
0.00024485 0.281872 1.207323 0
0.0002449 0.275517 1.20677 0
0.00024495 0.269169 1.206202 0
0.000245 0.262824 1.205618 0
0.00024505 0.256478 1.205019 0
0.0002451 0.250139 1.204405 0
0.00024515 0.243804 1.203776 0
0.0002452 0.237471 1.203132 0
0.00024525 0.231142 1.202472 0
0.0002453 0.224814 1.201797 0
0.00024535 0.218488 1.201108 0
0.0002454 0.21217 1.200403 0
0.00024545 0.205856 1.199683 0
0.0002455 0.2627 1.198948 1
0.00024555 0.319548 1.198355 1
0.0002456 0.376399 1.198048 1
0.00024565 0.433253 1.197741 1
0.0002457 0.490107 1.197577 1
0.00024575 0.546962 1.197554 1
0.0002458 0.603817 1.197674 1
0.00024585 0.66067 1.197936 1
0.0002459 0.71752 1.19834 1
0.00024595 0.774368 1.198886 1
0.000246 0.768058 1.199573 0
0.00024605 0.761741 1.200243 0
0.0002461 0.755421 1.200898 0
0.00024615 0.7491 1.201535 0
0.0002462 0.742776 1.202156 0
0.00024625 0.736449 1.202761 0
0.0002463 0.730116 1.203349 0
0.00024635 0.72378 1.203921 0
0.0002464 0.71744 1.204476 0
0.00024645 0.711101 1.205015 0
0.0002465 0.704759 1.205538 0
0.00024655 0.698411 1.206044 0
0.0002466 0.692063 1.206534 0
0.00024665 0.685711 1.207007 0
0.0002467 0.679356 1.207464 0
0.00024675 0.673001 1.207905 0
0.0002468 0.666643 1.208329 0
0.00024685 0.660284 1.208737 0
0.0002469 0.65392 1.209128 0
0.00024695 0.647556 1.209504 0
0.000247 0.64119 1.209863 0
0.00024705 0.634822 1.210205 0
0.0002471 0.628453 1.210532 0
0.00024715 0.622082 1.210842 0
0.0002472 0.615707 1.211136 0
0.00024725 0.609333 1.211414 0
0.0002473 0.602956 1.211675 0
0.00024735 0.596578 1.21192 0
0.0002474 0.5902 1.212149 0
0.00024745 0.583819 1.212362 0
0.0002475 0.577438 1.212559 0
0.00024755 0.571056 1.212739 0
0.0002476 0.564673 1.212904 0
0.00024765 0.55829 1.213052 0
0.0002477 0.551905 1.213184 0
0.00024775 0.545519 1.2133 0
0.0002478 0.539134 1.2134 0
0.00024785 0.532747 1.213484 0
0.0002479 0.52636 1.213552 0
0.00024795 0.519973 1.213604 0
0.000248 0.513585 1.213639 0
0.00024805 0.507197 1.213659 0
0.0002481 0.50081 1.213663 0
0.00024815 0.494422 1.213651 0
0.0002482 0.488034 1.213622 0
0.00024825 0.481647 1.213578 0
0.0002483 0.47526 1.213518 0
0.00024835 0.468873 1.213442 0
0.0002484 0.462487 1.213351 0
0.00024845 0.456101 1.213243 0
0.0002485 0.449716 1.213119 0
0.00024855 0.443332 1.21298 0
0.0002486 0.436948 1.212825 0
0.00024865 0.430566 1.212654 0
0.0002487 0.424185 1.212467 0
0.00024875 0.417804 1.212264 0
0.0002488 0.411425 1.212046 0
0.00024885 0.405047 1.211812 0
0.0002489 0.398669 1.211547 0
0.00024895 0.392293 1.211281 0
0.000249 0.385919 1.211 0
0.00024905 0.379547 1.210704 0
0.0002491 0.373176 1.210391 0
0.00024915 0.366806 1.210047 0
0.0002492 0.360437 1.209704 0
0.00024925 0.35407 1.209329 0
0.0002493 0.347707 1.208955 0
0.00024935 0.341347 1.208564 0
0.0002494 0.334986 1.208159 0
0.00024945 0.328627 1.207738 0
0.0002495 0.32227 1.207286 0
0.00024955 0.315916 1.206834 0
0.0002496 0.309565 1.206366 0
0.00024965 0.303215 1.205884 0
0.0002497 0.296869 1.20537 0
0.00024975 0.290524 1.204856 0
0.0002498 0.284183 1.204327 0
0.00024985 0.277845 1.203783 0
0.0002499 0.271509 1.203224 0
0.00024995 0.265179 1.202649 0
0.00025 0.258849 1.20206 0
0.00025005 0.252523 1.201455 0
0.0002501 0.246199 1.200834 0
0.00025015 0.239879 1.200199 0
0.0002502 0.233562 1.199549 0
0.00025025 0.227249 1.198883 0
0.0002503 0.284097 1.198344 1
0.00025035 0.340948 1.197806 1
0.0002504 0.397801 1.197411 1
0.00025045 0.454658 1.197158 1
0.0002505 0.511515 1.19719 1
0.00025055 0.568372 1.197222 1
0.0002506 0.625229 1.197538 1
0.00025065 0.682082 1.197853 1
0.0002507 0.738933 1.198311 1
0.00025075 0.795781 1.19891 1
0.0002508 0.789467 1.19965 0
0.00025085 0.783149 1.200374 0
0.0002509 0.776832 1.201082 0
0.00025095 0.770507 1.201773 0
0.000251 0.764181 1.202447 0
0.00025105 0.757853 1.203105 0
0.0002511 0.751521 1.203747 0
0.00025115 0.745185 1.204371 0
0.0002512 0.738846 1.20498 0
0.00025125 0.732504 1.205572 0
0.0002513 0.726159 1.206147 0
0.00025135 0.719811 1.206706 0
0.0002514 0.713457 1.207249 0
0.00025145 0.707103 1.207775 0
0.0002515 0.700744 1.208285 0
0.00025155 0.694384 1.208778 0
0.0002516 0.68802 1.209255 0
0.00025165 0.681655 1.209715 0
0.0002517 0.675288 1.210159 0
0.00025175 0.668919 1.210587 0
0.0002518 0.662546 1.210998 0
0.00025185 0.656172 1.211393 0
0.0002519 0.649794 1.211771 0
0.00025195 0.643416 1.212134 0
0.000252 0.637037 1.212479 0
0.00025205 0.630655 1.212793 0
0.0002521 0.624271 1.213106 0
0.00025215 0.617886 1.213403 0
0.0002522 0.611499 1.213684 0
0.00025225 0.605112 1.213949 0
0.0002523 0.598721 1.214197 0
0.00025235 0.592329 1.214429 0
0.0002524 0.585936 1.214645 0
0.00025245 0.579543 1.214844 0
0.0002525 0.573148 1.215028 0
0.00025255 0.566752 1.215195 0
0.0002526 0.560355 1.215346 0
0.00025265 0.553959 1.215481 0
0.0002527 0.547562 1.2156 0
0.00025275 0.541164 1.215686 0
0.0002528 0.534765 1.215773 0
0.00025285 0.528366 1.215843 0
0.0002529 0.521967 1.215898 0
0.00025295 0.515568 1.215936 0
0.000253 0.509168 1.215958 0
0.00025305 0.502768 1.215965 0
0.0002531 0.496368 1.215955 0
0.00025315 0.489969 1.215929 0
0.0002532 0.483569 1.215888 0
0.00025325 0.47717 1.21583 0
0.0002533 0.470771 1.215757 0
0.00025335 0.464372 1.215667 0
0.0002534 0.457974 1.215562 0
0.00025345 0.451577 1.21544 0
0.0002535 0.44518 1.215303 0
0.00025355 0.438784 1.21515 0
0.0002536 0.432389 1.214981 0
0.00025365 0.425994 1.214797 0
0.0002537 0.419602 1.214596 0
0.00025375 0.41321 1.21438 0
0.0002538 0.406819 1.214148 0
0.00025385 0.40043 1.213901 0
0.0002539 0.394041 1.213637 0
0.00025395 0.387655 1.213358 0
0.000254 0.38127 1.213063 0
0.00025405 0.374887 1.212753 0
0.0002541 0.368504 1.212427 0
0.00025415 0.362123 1.212085 0
0.0002542 0.355744 1.211728 0
0.00025425 0.349366 1.211355 0
0.0002543 0.342991 1.210951 0
0.00025435 0.336619 1.210547 0
0.0002544 0.33025 1.210127 0
0.00025445 0.323881 1.209692 0
0.0002545 0.317514 1.209242 0
0.00025455 0.31115 1.208776 0
0.0002546 0.304788 1.208295 0
0.00025465 0.298431 1.207798 0
0.0002547 0.292074 1.207286 0
0.00025475 0.28572 1.206759 0
0.0002548 0.279369 1.206216 0
0.00025485 0.27302 1.205658 0
0.0002549 0.266678 1.205085 0
0.00025495 0.260335 1.204496 0
0.000255 0.253996 1.203892 0
0.00025505 0.247663 1.203273 0
0.0002551 0.24133 1.202639 0
0.00025515 0.235004 1.201989 0
0.0002552 0.228681 1.201325 0
0.00025525 0.222358 1.200645 0
0.0002553 0.216039 1.19995 0
0.00025535 0.209723 1.19924 0
0.0002554 0.266569 1.198516 1
0.00025545 0.323422 1.197934 1
0.0002555 0.380275 1.197636 1
0.00025555 0.437131 1.19734 1
0.0002556 0.493988 1.197185 1
0.00025565 0.550845 1.197173 1
0.0002557 0.607702 1.197303 1
0.00025575 0.664557 1.197575 1
0.0002558 0.721412 1.197989 1
0.00025585 0.778262 1.198545 1
0.0002559 0.77195 1.199242 0
0.00025595 0.765638 1.199923 0
0.000256 0.759323 1.200587 0
0.00025605 0.753004 1.201234 0
0.0002561 0.746682 1.201866 0
0.00025615 0.740356 1.20248 0
0.0002562 0.734024 1.203079 0
0.00025625 0.727689 1.203661 0
0.0002563 0.721354 1.204226 0
0.00025635 0.715016 1.204775 0
0.0002564 0.708675 1.205307 0
0.00025645 0.702329 1.205824 0
0.0002565 0.69598 1.206323 0
0.00025655 0.68963 1.206807 0
0.0002566 0.683276 1.207274 0
0.00025665 0.67692 1.207724 0
0.0002567 0.670563 1.208159 0
0.00025675 0.664205 1.208577 0
0.0002568 0.657842 1.208978 0
0.00025685 0.651477 1.209363 0
0.0002569 0.64511 1.209732 0
0.00025695 0.638741 1.210085 0
0.000257 0.63237 1.210421 0
0.00025705 0.625999 1.210741 0
0.0002571 0.619627 1.211045 0
0.00025715 0.613252 1.211333 0
0.0002572 0.606876 1.211604 0
0.00025725 0.600499 1.211859 0
0.0002573 0.594121 1.212098 0
0.00025735 0.587741 1.212321 0
0.0002574 0.58136 1.212527 0
0.00025745 0.574978 1.212718 0
0.0002575 0.568595 1.212892 0
0.00025755 0.56221 1.21305 0
0.0002576 0.555826 1.213192 0
0.00025765 0.54944 1.213318 0
0.0002577 0.543053 1.213427 0
0.00025775 0.536666 1.213521 0
0.0002578 0.530279 1.213599 0
0.00025785 0.523892 1.21366 0
0.0002579 0.517504 1.213706 0
0.00025795 0.511116 1.213735 0
0.000258 0.504728 1.213749 0
0.00025805 0.49834 1.213746 0
0.0002581 0.491952 1.213728 0
0.00025815 0.485564 1.213693 0
0.0002582 0.479177 1.213643 0
0.00025825 0.472789 1.213577 0
0.0002583 0.466402 1.213494 0
0.00025835 0.460015 1.213396 0
0.0002584 0.45363 1.213282 0
0.00025845 0.447245 1.213153 0
0.0002585 0.44086 1.213007 0
0.00025855 0.434477 1.212846 0
0.0002586 0.428095 1.212668 0
0.00025865 0.421713 1.212476 0
0.0002587 0.415332 1.212267 0
0.00025875 0.408953 1.212042 0
0.0002588 0.402575 1.211802 0
0.00025885 0.396198 1.211546 0
0.0002589 0.389821 1.211259 0
0.00025895 0.383446 1.210972 0
0.000259 0.377074 1.210669 0
0.00025905 0.370703 1.21035 0
0.0002591 0.364334 1.210016 0
0.00025915 0.357966 1.209667 0
0.0002592 0.351601 1.209302 0
0.00025925 0.345236 1.208921 0
0.0002593 0.338875 1.208525 0
0.00025935 0.332515 1.208113 0
0.0002594 0.326158 1.207686 0
0.00025945 0.319805 1.207243 0
0.0002595 0.313453 1.206785 0
0.00025955 0.307104 1.206312 0
0.0002596 0.300758 1.205823 0
0.00025965 0.294411 1.205319 0
0.0002597 0.288067 1.204799 0
0.00025975 0.281726 1.204265 0
0.0002598 0.275388 1.203714 0
0.00025985 0.269053 1.203149 0
0.0002599 0.26272 1.202568 0
0.00025995 0.256391 1.201972 0
0.00026 0.250068 1.201361 0
0.00026005 0.243749 1.200735 0
0.0002601 0.237432 1.200094 0
0.00026015 0.231119 1.199437 0
0.0002602 0.287968 1.198766 1
0.00026025 0.344817 1.198379 1
0.0002603 0.401669 1.197993 1
0.00026035 0.458523 1.197749 1
0.0002604 0.515378 1.197648 1
0.00026045 0.572232 1.197688 1
0.0002605 0.629086 1.197871 1
0.00026055 0.685938 1.198196 1
0.0002606 0.742789 1.198663 1
0.00026065 0.799639 1.199272 1
0.0002607 0.793323 1.200021 0
0.00026075 0.787003 1.200755 0
0.0002608 0.780679 1.201471 0
0.00026085 0.774356 1.202172 0
0.0002609 0.768029 1.202855 0
0.00026095 0.761694 1.203522 0
0.000261 0.75536 1.204173 0
0.00026105 0.749019 1.204807 0
0.0002611 0.742675 1.205424 0
0.00026115 0.736327 1.206025 0
0.0002612 0.72998 1.20661 0
0.00026125 0.723629 1.207178 0
0.0002613 0.717275 1.20773 0
0.00026135 0.710919 1.208265 0
0.0002614 0.704557 1.208783 0
0.00026145 0.698195 1.209286 0
0.0002615 0.691828 1.209772 0
0.00026155 0.68546 1.210241 0
0.0002616 0.679091 1.210694 0
0.00026165 0.672719 1.21113 0
0.0002617 0.666344 1.211551 0
0.00026175 0.659966 1.211955 0
0.0002618 0.653587 1.212342 0
0.00026185 0.647206 1.212713 0
0.0002619 0.640822 1.213068 0
0.00026195 0.634437 1.213406 0
0.000262 0.628049 1.213728 0
0.00026205 0.621659 1.214034 0
0.0002621 0.61527 1.214324 0
0.00026215 0.608877 1.214597 0
0.0002622 0.602484 1.214854 0
0.00026225 0.596089 1.215095 0
0.0002623 0.589694 1.215319 0
0.00026235 0.583296 1.215528 0
0.0002624 0.576898 1.21572 0
0.00026245 0.570499 1.215895 0
0.0002625 0.564099 1.216055 0
0.00026255 0.557699 1.216199 0
0.0002626 0.551297 1.216326 0
0.00026265 0.544895 1.216437 0
0.0002627 0.538492 1.216532 0
0.00026275 0.532089 1.216611 0
0.0002628 0.525686 1.216674 0
0.00026285 0.519282 1.216721 0
0.0002629 0.512878 1.216752 0
0.00026295 0.506474 1.216767 0
0.000263 0.50007 1.216765 0
0.00026305 0.493666 1.216748 0
0.0002631 0.487263 1.216715 0
0.00026315 0.480859 1.21665 0
0.0002632 0.474456 1.216584 0
0.00026325 0.468053 1.216503 0
0.0002633 0.46165 1.216406 0
0.00026335 0.455248 1.216293 0
0.0002634 0.448847 1.216164 0
0.00026345 0.442447 1.21602 0
0.0002635 0.436047 1.215859 0
0.00026355 0.429648 1.215683 0
0.0002636 0.42325 1.215491 0
0.00026365 0.416853 1.215282 0
0.0002637 0.410458 1.215059 0
0.00026375 0.404065 1.214819 0
0.0002638 0.397672 1.214564 0
0.00026385 0.391281 1.214293 0
0.0002639 0.384892 1.214006 0
0.00026395 0.378504 1.213704 0
0.000264 0.372118 1.213386 0
0.00026405 0.365733 1.213052 0
0.0002641 0.359349 1.212687 0
0.00026415 0.352966 1.212322 0
0.0002642 0.346587 1.211942 0
0.00026425 0.340211 1.211546 0
0.0002643 0.333836 1.211134 0
0.00026435 0.327462 1.210707 0
0.0002644 0.321092 1.210265 0
0.00026445 0.314722 1.209807 0
0.0002645 0.308355 1.209333 0
0.00026455 0.301993 1.208845 0
0.0002646 0.295633 1.20834 0
0.00026465 0.289276 1.207821 0
0.0002647 0.282919 1.20727 0
0.00026475 0.276568 1.20672 0
0.0002648 0.27022 1.206154 0
0.00026485 0.263875 1.205573 0
0.0002649 0.257529 1.204977 0
0.00026495 0.251191 1.204366 0
0.000265 0.244855 1.203739 0
0.00026505 0.238523 1.203097 0
0.0002651 0.232191 1.20244 0
0.00026515 0.225866 1.201768 0
0.0002652 0.219544 1.201081 0
0.00026525 0.213227 1.200379 0
0.0002653 0.206913 1.199662 0
0.00026535 0.26376 1.198929 1
0.0002654 0.320608 1.19834 1
0.00026545 0.377461 1.197893 1
0.0002655 0.434315 1.197589 1
0.00026555 0.491169 1.197427 1
0.0002656 0.548025 1.197408 1
0.00026565 0.60488 1.19753 1
0.0002657 0.661735 1.197795 1
0.00026575 0.718587 1.198202 1
0.0002658 0.775436 1.19875 1
0.00026585 0.769126 1.19944 0
0.0002659 0.76281 1.200114 0
0.00026595 0.756494 1.20077 0
0.000266 0.75017 1.201411 0
0.00026605 0.743847 1.202035 0
0.0002661 0.737517 1.202642 0
0.00026615 0.731188 1.203233 0
0.0002662 0.724852 1.203808 0
0.00026625 0.718513 1.204366 0
0.0002663 0.712172 1.204908 0
0.00026635 0.70583 1.205433 0
0.0002664 0.699483 1.205942 0
0.00026645 0.693136 1.206435 0
0.0002665 0.686784 1.206911 0
0.00026655 0.680431 1.20737 0
0.0002666 0.674077 1.207814 0
0.00026665 0.66772 1.208241 0
0.0002667 0.661361 1.208652 0
0.00026675 0.654997 1.209046 0
0.0002668 0.648632 1.209424 0
0.00026685 0.642265 1.209786 0
0.0002669 0.635897 1.210131 0
0.00026695 0.629527 1.210461 0
0.000267 0.623156 1.210773 0
0.00026705 0.616783 1.21107 0
0.0002671 0.610409 1.211351 0
0.00026715 0.604032 1.211615 0
0.0002672 0.597655 1.211863 0
0.00026725 0.591277 1.212095 0
0.0002673 0.584897 1.21231 0
0.00026735 0.578516 1.21251 0
0.0002674 0.572134 1.212693 0
0.00026745 0.565752 1.21286 0
0.0002675 0.559367 1.213011 0
0.00026755 0.552983 1.213146 0
0.0002676 0.546598 1.213265 0
0.00026765 0.540211 1.213367 0
0.0002677 0.533825 1.213454 0
0.00026775 0.527439 1.213524 0
0.0002678 0.521052 1.213579 0
0.00026785 0.514664 1.213617 0
0.0002679 0.508277 1.213624 0
0.00026795 0.501889 1.21363 0
0.000268 0.495502 1.213621 0
0.00026805 0.489114 1.213595 0
0.0002681 0.482727 1.213554 0
0.00026815 0.47634 1.213497 0
0.0002682 0.469953 1.213424 0
0.00026825 0.463567 1.213334 0
0.0002683 0.457182 1.213229 0
0.00026835 0.450797 1.213109 0
0.0002684 0.444412 1.212972 0
0.00026845 0.438029 1.21282 0
0.0002685 0.431647 1.212651 0
0.00026855 0.425265 1.212467 0
0.0002686 0.418885 1.212267 0
0.00026865 0.412505 1.212052 0
0.0002687 0.406125 1.21182 0
0.00026875 0.399749 1.211573 0
0.0002688 0.393372 1.211295 0
0.00026885 0.386997 1.211017 0
0.0002689 0.380625 1.210723 0
0.00026895 0.374254 1.210413 0
0.000269 0.367885 1.210088 0
0.00026905 0.361518 1.209747 0
0.0002691 0.355153 1.209391 0
0.00026915 0.34879 1.209019 0
0.0002692 0.342428 1.208631 0
0.00026925 0.336069 1.208228 0
0.0002693 0.329712 1.20781 0
0.00026935 0.323358 1.207376 0
0.0002694 0.317003 1.206927 0
0.00026945 0.310651 1.206462 0
0.0002695 0.304301 1.205982 0
0.00026955 0.297956 1.205487 0
0.0002696 0.291614 1.204976 0
0.00026965 0.285275 1.20445 0
0.0002697 0.278939 1.203908 0
0.00026975 0.272605 1.203351 0
0.0002698 0.266272 1.202779 0
0.00026985 0.259942 1.202192 0
0.0002699 0.253617 1.20159 0
0.00026995 0.247297 1.200972 0
0.00027 0.240979 1.200339 0
0.00027005 0.234665 1.199691 0
0.0002701 0.291509 1.199028 1
0.00027015 0.348359 1.198508 1
0.0002702 0.405208 1.198131 1
0.00027025 0.46206 1.197896 1
0.0002703 0.518914 1.197803 1
0.00027035 0.575767 1.197853 1
0.0002704 0.63262 1.198044 1
0.00027045 0.689471 1.198378 1
0.0002705 0.746321 1.198853 1
0.00027055 0.803169 1.19947 1
0.0002706 0.796856 1.200229 0
0.00027065 0.790535 1.200971 0
0.0002707 0.784211 1.201696 0
0.00027075 0.777882 1.202405 0
0.0002708 0.771554 1.203097 0
0.00027085 0.765222 1.203772 0
0.0002709 0.758886 1.204432 0
0.00027095 0.752547 1.205074 0
0.000271 0.746204 1.2057 0
0.00027105 0.739859 1.20631 0
0.0002711 0.73351 1.206903 0
0.00027115 0.727158 1.20748 0
0.0002712 0.720802 1.20804 0
0.00027125 0.714441 1.208583 0
0.0002713 0.70808 1.20911 0
0.00027135 0.701717 1.209605 0
0.0002714 0.695348 1.2101 0
0.00027145 0.688976 1.210577 0
0.0002715 0.682602 1.211039 0
0.00027155 0.676229 1.211484 0
0.0002716 0.669852 1.211912 0
0.00027165 0.663474 1.212325 0
0.0002717 0.657091 1.21272 0
0.00027175 0.650706 1.2131 0
0.0002718 0.64432 1.213463 0
0.00027185 0.637933 1.21381 0
0.0002719 0.631545 1.21414 0
0.00027195 0.625154 1.214454 0
0.000272 0.618763 1.214752 0
0.00027205 0.612368 1.215034 0
0.0002721 0.605971 1.215299 0
0.00027215 0.599574 1.215548 0
0.0002722 0.593176 1.215781 0
0.00027225 0.586776 1.215997 0
0.0002723 0.580376 1.216198 0
0.00027235 0.573974 1.216382 0
0.0002724 0.567571 1.216549 0
0.00027245 0.561167 1.216701 0
0.0002725 0.554763 1.216837 0
0.00027255 0.548359 1.216956 0
0.0002726 0.541954 1.217059 0
0.00027265 0.535548 1.217146 0
0.0002727 0.529141 1.217217 0
0.00027275 0.522735 1.217256 0
0.0002728 0.516328 1.217295 0
0.00027285 0.509921 1.217318 0
0.0002729 0.503514 1.217309 0
0.00027295 0.497107 1.217299 0
0.000273 0.4907 1.217258 0
0.00027305 0.484294 1.217217 0
0.0002731 0.477888 1.21716 0
0.00027315 0.471482 1.217087 0
0.0002732 0.465076 1.216998 0
0.00027325 0.458671 1.216893 0
0.0002733 0.452267 1.216772 0
0.00027335 0.445863 1.216619 0
0.0002734 0.43946 1.216466 0
0.00027345 0.433059 1.216298 0
0.0002735 0.426657 1.216113 0
0.00027355 0.420258 1.215913 0
0.0002736 0.413859 1.215697 0
0.00027365 0.407461 1.215466 0
0.0002737 0.401065 1.215218 0
0.00027375 0.394671 1.214955 0
0.0002738 0.388276 1.214676 0
0.00027385 0.381885 1.214381 0
0.0002739 0.375493 1.214071 0
0.00027395 0.369105 1.213745 0
0.000274 0.362719 1.213404 0
0.00027405 0.356334 1.213046 0
0.0002741 0.349952 1.212674 0
0.00027415 0.343569 1.212285 0
0.0002742 0.337191 1.211882 0
0.00027425 0.330813 1.211462 0
0.0002743 0.324439 1.211027 0
0.00027435 0.318067 1.210577 0
0.0002744 0.311696 1.210111 0
0.00027445 0.305327 1.209614 0
0.0002745 0.298963 1.209117 0
0.00027455 0.292602 1.208605 0
0.0002746 0.286241 1.208062 0
0.00027465 0.279885 1.207519 0
0.0002747 0.273533 1.206961 0
0.00027475 0.267181 1.206387 0
0.0002748 0.260831 1.205799 0
0.00027485 0.254485 1.205179 0
0.0002749 0.248142 1.20456 0
0.00027495 0.241805 1.203925 0
0.000275 0.235469 1.20326 0
0.00027505 0.22914 1.202595 0
0.0002751 0.222814 1.201915 0
0.00027515 0.216491 1.20122 0
0.0002752 0.210169 1.20051 0
0.00027525 0.203855 1.199785 0
0.0002753 0.260698 1.199045 1
0.00027535 0.317548 1.198448 1
0.0002754 0.374401 1.197993 1
0.00027545 0.431253 1.197681 1
0.0002755 0.488109 1.197512 1
0.00027555 0.544964 1.197485 1
0.0002756 0.601819 1.1976 1
0.00027565 0.658673 1.197857 1
0.0002757 0.715527 1.198256 1
0.00027575 0.772378 1.198796 1
0.0002758 0.766065 1.199478 0
0.00027585 0.759752 1.200144 0
0.0002759 0.753432 1.200793 0
0.00027595 0.747109 1.201426 0
0.000276 0.740785 1.202042 0
0.00027605 0.734456 1.202642 0
0.0002761 0.728126 1.203226 0
0.00027615 0.721793 1.203793 0
0.0002762 0.715455 1.204343 0
0.00027625 0.709116 1.204877 0
0.0002763 0.702774 1.205395 0
0.00027635 0.696428 1.205896 0
0.0002764 0.690078 1.206381 0
0.00027645 0.683729 1.20685 0
0.0002765 0.677377 1.207302 0
0.00027655 0.67102 1.207738 0
0.0002766 0.664664 1.208157 0
0.00027665 0.658305 1.20856 0
0.0002767 0.651942 1.208947 0
0.00027675 0.645578 1.209318 0
0.0002768 0.639213 1.209672 0
0.00027685 0.632846 1.21001 0
0.0002769 0.626476 1.210332 0
0.00027695 0.620104 1.210637 0
0.000277 0.613732 1.210926 0
0.00027705 0.607359 1.211199 0
0.0002771 0.600984 1.211456 0
0.00027715 0.594608 1.211697 0
0.0002772 0.58823 1.211921 0
0.00027725 0.581851 1.212129 0
0.0002773 0.57547 1.212321 0
0.00027735 0.56909 1.212497 0
0.0002774 0.562707 1.212657 0
0.00027745 0.556325 1.2128 0
0.0002775 0.549941 1.212928 0
0.00027755 0.543557 1.213039 0
0.0002776 0.537172 1.213134 0
0.00027765 0.530787 1.213214 0
0.0002777 0.524402 1.213261 0
0.00027775 0.518016 1.213308 0
0.0002778 0.51163 1.213339 0
0.00027785 0.505244 1.213354 0
0.0002779 0.498858 1.213354 0
0.00027795 0.492472 1.213321 0
0.000278 0.486086 1.213288 0
0.00027805 0.479701 1.213224 0
0.0002781 0.473316 1.213159 0
0.00027815 0.466931 1.213079 0
0.0002782 0.460546 1.212982 0
0.00027825 0.454162 1.21287 0
0.0002783 0.447779 1.212742 0
0.00027835 0.441397 1.212598 0
0.0002784 0.435016 1.212439 0
0.00027845 0.428634 1.212263 0
0.0002785 0.422254 1.212072 0
0.00027855 0.415875 1.211849 0
0.0002786 0.409497 1.211611 0
0.00027865 0.403121 1.211372 0
0.0002787 0.396747 1.211118 0
0.00027875 0.390372 1.210849 0
0.0002788 0.383999 1.210563 0
0.00027885 0.377628 1.210246 0
0.0002789 0.37126 1.20993 0
0.00027895 0.364894 1.209597 0
0.000279 0.358529 1.20925 0
0.00027905 0.352165 1.20887 0
0.0002791 0.345802 1.208492 0
0.00027915 0.339444 1.208097 0
0.0002792 0.333085 1.207687 0
0.00027925 0.326729 1.207246 0
0.0002793 0.320375 1.206806 0
0.00027935 0.314026 1.206349 0
0.0002794 0.307679 1.205878 0
0.00027945 0.301335 1.205391 0
0.0002795 0.294991 1.204889 0
0.00027955 0.28865 1.204371 0
0.0002796 0.282311 1.203838 0
0.00027965 0.275978 1.20329 0
0.0002797 0.269647 1.202726 0
0.00027975 0.26332 1.202148 0
0.0002798 0.256996 1.201554 0
0.00027985 0.250672 1.200945 0
0.0002799 0.244355 1.20032 0
0.00027995 0.238041 1.199681 0
0.00028 0.294885 1.199026 1
0.00028005 0.351732 1.198514 1
0.0002801 0.408582 1.198145 1
0.00028015 0.465434 1.197919 1
0.0002802 0.522287 1.197835 1
0.00028025 0.57914 1.197892 1
0.0002803 0.635993 1.198093 1
0.00028035 0.692844 1.198434 1
0.0002804 0.749692 1.198918 1
0.00028045 0.806536 1.199544 1
0.0002805 0.800219 1.20031 0
0.00028055 0.793897 1.201061 0
0.0002806 0.787572 1.201794 0
0.00028065 0.781247 1.202511 0
0.0002807 0.774918 1.203212 0
0.00028075 0.768582 1.203896 0
0.0002808 0.762245 1.204563 0
0.00028085 0.755902 1.205214 0
0.0002809 0.749559 1.205848 0
0.00028095 0.743209 1.206466 0
0.000281 0.736859 1.207067 0
0.00028105 0.730503 1.207652 0
0.0002811 0.724144 1.208221 0
0.00028115 0.717785 1.208772 0
0.0002812 0.71142 1.209308 0
0.00028125 0.705053 1.209827 0
0.0002813 0.698683 1.210329 0
0.00028135 0.692312 1.210799 0
0.0002814 0.685937 1.211268 0
0.00028145 0.679562 1.211722 0
0.0002815 0.673185 1.212158 0
0.00028155 0.666805 1.212579 0
0.0002816 0.660421 1.212982 0
0.00028165 0.654037 1.21337 0
0.0002817 0.647649 1.213741 0
0.00028175 0.641259 1.214096 0
0.0002818 0.634867 1.214434 0
0.00028185 0.628475 1.214757 0
0.0002819 0.62208 1.215062 0
0.00028195 0.615685 1.215336 0
0.000282 0.609287 1.215609 0
0.00028205 0.602888 1.215866 0
0.0002821 0.596488 1.216107 0
0.00028215 0.590087 1.216331 0
0.0002822 0.583684 1.216539 0
0.00028225 0.57728 1.216731 0
0.0002823 0.570876 1.216907 0
0.00028235 0.564471 1.217067 0
0.0002824 0.558066 1.21721 0
0.00028245 0.551659 1.217337 0
0.0002825 0.545252 1.217448 0
0.00028255 0.538845 1.217543 0
0.0002826 0.532436 1.217622 0
0.00028265 0.526027 1.217685 0
0.0002827 0.519618 1.217732 0
0.00028275 0.513209 1.217762 0
0.0002828 0.5068 1.217777 0
0.00028285 0.50039 1.217775 0
0.0002829 0.493981 1.217758 0
0.00028295 0.487572 1.217724 0
0.000283 0.481163 1.217675 0
0.00028305 0.474754 1.217609 0
0.0002831 0.468346 1.217528 0
0.00028315 0.461938 1.21743 0
0.0002832 0.455531 1.217317 0
0.00028325 0.449125 1.217188 0
0.0002833 0.442719 1.217043 0
0.00028335 0.436313 1.216882 0
0.0002834 0.429909 1.216689 0
0.00028345 0.423505 1.216496 0
0.0002835 0.417102 1.216272 0
0.00028355 0.410702 1.216048 0
0.0002836 0.404302 1.215808 0
0.00028365 0.397904 1.215552 0
0.0002837 0.391507 1.215281 0
0.00028375 0.385112 1.214993 0
0.0002838 0.378719 1.214691 0
0.00028385 0.372326 1.214372 0
0.0002839 0.365936 1.214038 0
0.00028395 0.359546 1.213688 0
0.000284 0.353158 1.213323 0
0.00028405 0.346773 1.212926 0
0.0002841 0.340391 1.212529 0
0.00028415 0.334011 1.212117 0
0.0002842 0.327632 1.21169 0
0.00028425 0.321257 1.211246 0
0.0002843 0.314884 1.210788 0
0.00028435 0.308512 1.210314 0
0.0002844 0.302144 1.209824 0
0.00028445 0.295777 1.20932 0
0.0002845 0.289414 1.208799 0
0.00028455 0.283055 1.208264 0
0.0002846 0.276699 1.207713 0
0.00028465 0.270342 1.207146 0
0.0002847 0.263989 1.206565 0
0.00028475 0.257642 1.205968 0
0.0002848 0.251295 1.205356 0
0.00028485 0.244951 1.204728 0
0.0002849 0.238613 1.204086 0
0.00028495 0.232276 1.203428 0
0.000285 0.225942 1.202739 0
0.00028505 0.219616 1.202051 0
0.0002851 0.213289 1.201348 0
0.00028515 0.206966 1.20063 0
0.0002852 0.200651 1.199897 0
0.00028525 0.257494 1.199149 1
0.0002853 0.314343 1.198543 1
0.00028535 0.371193 1.198081 1
0.0002854 0.428045 1.197761 1
0.00028545 0.484899 1.197583 1
0.0002855 0.541754 1.197548 1
0.00028555 0.598608 1.197655 1
0.0002856 0.655462 1.197904 1
0.00028565 0.712313 1.198295 1
0.0002857 0.769161 1.198827 1
0.00028575 0.762848 1.199501 0
0.0002858 0.756535 1.200159 0
0.00028585 0.750218 1.2008 0
0.0002859 0.743895 1.201425 0
0.00028595 0.737571 1.202033 0
0.000286 0.731242 1.202625 0
0.00028605 0.724909 1.2032 0
0.0002861 0.718574 1.203759 0
0.00028615 0.712235 1.204302 0
0.0002862 0.705894 1.204828 0
0.00028625 0.699553 1.205338 0
0.0002863 0.693206 1.205831 0
0.00028635 0.68686 1.206308 0
0.0002864 0.680511 1.206768 0
0.00028645 0.674159 1.207213 0
0.0002865 0.667803 1.20764 0
0.00028655 0.661447 1.208052 0
0.0002866 0.655089 1.208447 0
0.00028665 0.648727 1.208826 0
0.0002867 0.642363 1.209189 0
0.00028675 0.635999 1.209535 0
0.0002868 0.629631 1.209865 0
0.00028685 0.623263 1.210179 0
0.0002869 0.616894 1.210477 0
0.00028695 0.610523 1.210758 0
0.000287 0.604151 1.211023 0
0.00028705 0.597777 1.211272 0
0.0002871 0.591402 1.211489 0
0.00028715 0.585024 1.211705 0
0.0002872 0.578646 1.211906 0
0.00028725 0.572267 1.21209 0
0.0002873 0.565888 1.212258 0
0.00028735 0.559508 1.21241 0
0.0002874 0.553126 1.212546 0
0.00028745 0.546744 1.212665 0
0.0002875 0.540362 1.212769 0
0.00028755 0.533979 1.212857 0
0.0002876 0.527595 1.212928 0
0.00028765 0.521211 1.212984 0
0.0002877 0.514827 1.213023 0
0.00028775 0.508442 1.213047 0
0.0002878 0.502058 1.213054 0
0.00028785 0.495673 1.213046 0
0.0002879 0.489289 1.213021 0
0.00028795 0.482905 1.212981 0
0.000288 0.47652 1.212925 0
0.00028805 0.470137 1.212853 0
0.0002881 0.463754 1.212765 0
0.00028815 0.457371 1.212661 0
0.0002882 0.450989 1.212541 0
0.00028825 0.444608 1.212405 0
0.0002883 0.438228 1.212254 0
0.00028835 0.431849 1.212087 0
0.0002884 0.42547 1.211904 0
0.00028845 0.419093 1.211705 0
0.0002885 0.412716 1.211491 0
0.00028855 0.406341 1.21126 0
0.0002886 0.399968 1.211015 0
0.00028865 0.393595 1.210753 0
0.0002887 0.387224 1.210476 0
0.00028875 0.380853 1.210183 0
0.0002888 0.374486 1.209874 0
0.00028885 0.36812 1.20955 0
0.0002889 0.361754 1.209211 0
0.00028895 0.355391 1.208855 0
0.000289 0.349031 1.208485 0
0.00028905 0.342672 1.208098 0
0.0002891 0.336316 1.207697 0
0.00028915 0.32996 1.207279 0
0.0002892 0.323608 1.206847 0
0.00028925 0.317256 1.206399 0
0.0002893 0.310907 1.205935 0
0.00028935 0.30456 1.205456 0
0.0002894 0.298218 1.204962 0
0.00028945 0.291876 1.204452 0
0.0002895 0.285536 1.203927 0
0.00028955 0.279203 1.203387 0
0.0002896 0.272872 1.202832 0
0.00028965 0.266541 1.202261 0
0.0002897 0.260217 1.201675 0
0.00028975 0.253892 1.201058 0
0.0002898 0.247574 1.200441 0
0.00028985 0.241256 1.19981 0
0.0002899 0.234945 1.199163 0
0.00028995 0.291791 1.198502 1
0.00029 0.348641 1.197983 1
0.00029005 0.405496 1.197606 1
0.0002901 0.462352 1.197372 1
0.00029015 0.519208 1.197423 1
0.0002902 0.576063 1.197474 1
0.00029025 0.632919 1.197667 1
0.0002903 0.689773 1.198001 1
0.00029035 0.746623 1.198478 1
0.0002904 0.803473 1.199096 1
0.00029045 0.797158 1.199856 0
0.0002905 0.790843 1.200599 0
0.00029055 0.78452 1.201325 0
0.0002906 0.778198 1.202035 0
0.00029065 0.771871 1.202729 0
0.0002907 0.765537 1.203405 0
0.00029075 0.7592 1.204066 0
0.0002908 0.752863 1.204709 0
0.00029085 0.746522 1.205337 0
0.0002909 0.740179 1.205932 0
0.00029095 0.733831 1.206526 0
0.000291 0.727481 1.207104 0
0.00029105 0.721128 1.207665 0
0.0002911 0.714769 1.20821 0
0.00029115 0.708407 1.208738 0
0.0002912 0.702043 1.20925 0
0.00029125 0.695676 1.209746 0
0.0002913 0.689309 1.210225 0
0.00029135 0.682937 1.210687 0
0.0002914 0.676565 1.211133 0
0.00029145 0.670188 1.211563 0
0.0002915 0.663809 1.211977 0
0.00029155 0.65743 1.212374 0
0.0002916 0.651047 1.212754 0
0.00029165 0.644665 1.213119 0
0.0002917 0.638278 1.213467 0
0.00029175 0.631889 1.213798 0
0.0002918 0.625501 1.214114 0
0.00029185 0.619109 1.214413 0
0.0002919 0.612716 1.214696 0
0.00029195 0.606323 1.214962 0
0.000292 0.599929 1.215212 0
0.00029205 0.593532 1.215446 0
0.0002921 0.587133 1.215664 0
0.00029215 0.580735 1.215865 0
0.0002922 0.574335 1.216051 0
0.00029225 0.567934 1.21622 0
0.0002923 0.561532 1.216373 0
0.00029235 0.55513 1.21651 0
0.0002924 0.548726 1.21663 0
0.00029245 0.542323 1.216735 0
0.0002925 0.535918 1.216823 0
0.00029255 0.529514 1.216895 0
0.0002926 0.523109 1.216952 0
0.00029265 0.516704 1.216992 0
0.0002927 0.510298 1.217 0
0.00029275 0.503893 1.216992 0
0.0002928 0.497488 1.216984 0
0.00029285 0.491083 1.21696 0
0.0002929 0.484678 1.21692 0
0.00029295 0.478273 1.216864 0
0.000293 0.471869 1.216792 0
0.00029305 0.465465 1.216704 0
0.0002931 0.459062 1.216601 0
0.00029315 0.45266 1.216481 0
0.0002932 0.446257 1.216345 0
0.00029325 0.439856 1.216194 0
0.0002933 0.433455 1.216027 0
0.00029335 0.427055 1.215844 0
0.0002934 0.420657 1.215645 0
0.00029345 0.41426 1.21543 0
0.0002935 0.407863 1.2152 0
0.00029355 0.401467 1.214954 0
0.0002936 0.395072 1.214692 0
0.00029365 0.388681 1.214414 0
0.0002937 0.382289 1.214121 0
0.00029375 0.375899 1.213812 0
0.0002938 0.36951 1.213487 0
0.00029385 0.363124 1.213147 0
0.0002939 0.356739 1.212791 0
0.00029395 0.350356 1.212419 0
0.000294 0.343974 1.212032 0
0.00029405 0.337595 1.21163 0
0.0002941 0.331221 1.211212 0
0.00029415 0.324848 1.210778 0
0.0002942 0.318478 1.210329 0
0.00029425 0.31211 1.209864 0
0.0002943 0.305742 1.209384 0
0.00029435 0.29938 1.208889 0
0.0002944 0.29302 1.208378 0
0.00029445 0.28666 1.207852 0
0.0002945 0.280306 1.20731 0
0.00029455 0.273955 1.206754 0
0.0002946 0.267606 1.206181 0
0.00029465 0.261258 1.205578 0
0.0002947 0.254916 1.204975 0
0.00029475 0.248574 1.204358 0
0.0002948 0.242235 1.203724 0
0.00029485 0.2359 1.20306 0
0.0002949 0.229571 1.202397 0
0.00029495 0.223247 1.201718 0
0.000295 0.216925 1.201025 0
0.00029505 0.210608 1.200316 0
0.0002951 0.204294 1.199592 0
0.00029515 0.261139 1.198853 1
0.0002952 0.31799 1.198257 1
0.00029525 0.374843 1.197804 1
0.0002953 0.431699 1.197493 1
0.00029535 0.488554 1.197325 1
0.0002954 0.54541 1.1973 1
0.00029545 0.602266 1.197416 1
0.0002955 0.659122 1.197674 1
0.00029555 0.715974 1.198074 1
0.0002956 0.772823 1.198616 1
0.00029565 0.766511 1.1993 0
0.0002957 0.760199 1.199967 0
0.00029575 0.75388 1.200617 0
0.0002958 0.747558 1.201251 0
0.00029585 0.741235 1.201869 0
0.0002959 0.734907 1.20247 0
0.00029595 0.728578 1.203039 0
0.000296 0.722246 1.203607 0
0.00029605 0.715908 1.204159 0
0.0002961 0.709571 1.204679 0
0.00029615 0.70323 1.205198 0
0.0002962 0.696884 1.205701 0
0.00029625 0.690536 1.206187 0
0.0002963 0.684188 1.206657 0
0.00029635 0.677834 1.20711 0
0.0002964 0.671481 1.207547 0
0.00029645 0.665126 1.207968 0
0.0002965 0.658768 1.208373 0
0.00029655 0.652406 1.208761 0
0.0002966 0.646044 1.209133 0
0.00029665 0.63968 1.209488 0
0.0002967 0.633313 1.209828 0
0.00029675 0.626945 1.210151 0
0.0002968 0.620576 1.210458 0
0.00029685 0.614204 1.210748 0
0.0002969 0.60783 1.211022 0
0.00029695 0.601455 1.211281 0
0.000297 0.595078 1.211522 0
0.00029705 0.588702 1.211748 0
0.0002971 0.582324 1.211958 0
0.00029715 0.575945 1.212151 0
0.0002972 0.569565 1.212328 0
0.00029725 0.563183 1.212489 0
0.0002973 0.556801 1.212634 0
0.00029735 0.550418 1.212763 0
0.0002974 0.544035 1.212876 0
0.00029745 0.537652 1.212973 0
0.0002975 0.531267 1.213053 0
0.00029755 0.524882 1.213118 0
0.0002976 0.518497 1.213166 0
0.00029765 0.512112 1.213199 0
0.0002977 0.505727 1.213215 0
0.00029775 0.499342 1.213216 0
0.0002978 0.492956 1.2132 0
0.00029785 0.486571 1.213169 0
0.0002979 0.480186 1.213122 0
0.00029795 0.473802 1.213059 0
0.000298 0.467417 1.212979 0
0.00029805 0.461034 1.212885 0
0.0002981 0.45465 1.212774 0
0.00029815 0.448268 1.212647 0
0.0002982 0.441885 1.212504 0
0.00029825 0.435504 1.212346 0
0.0002983 0.429125 1.212172 0
0.00029835 0.422746 1.211982 0
0.0002984 0.416368 1.211777 0
0.00029845 0.409991 1.211555 0
0.0002985 0.403616 1.211318 0
0.00029855 0.397241 1.211065 0
0.0002986 0.390867 1.210797 0
0.00029865 0.384494 1.210497 0
0.0002987 0.378125 1.210197 0
0.00029875 0.371757 1.209882 0
0.0002988 0.365389 1.209551 0
0.00029885 0.359025 1.209205 0
0.0002989 0.352661 1.208843 0
0.00029895 0.346298 1.208465 0
0.000299 0.33994 1.208072 0
0.00029905 0.333584 1.207663 0
0.0002991 0.327228 1.207239 0
0.00029915 0.320876 1.2068 0
0.0002992 0.314527 1.206345 0
0.00029925 0.30818 1.205875 0
0.0002993 0.301833 1.205373 0
0.00029935 0.295489 1.204872 0
0.0002994 0.289151 1.204356 0
0.00029945 0.282812 1.203824 0
0.0002995 0.276479 1.203277 0
0.00029955 0.270146 1.202715 0
0.0002996 0.263819 1.202138 0
0.00029965 0.257492 1.201545 0
0.0002997 0.251168 1.200937 0
0.00029975 0.244847 1.200314 0
0.0002998 0.23853 1.199676 0
0.00029985 0.232219 1.199022 0
0.0002999 0.28907 1.198354 1
0.00029995 0.345921 1.197828 1
0.0003 0.402774 1.197445 1
0.00030005 0.459631 1.197205 1
0.0003001 0.516488 1.197107 1
0.00030015 0.573346 1.197293 1
0.0003002 0.630202 1.19748 1
0.00030025 0.687057 1.197808 1
0.0003003 0.743911 1.198278 1
0.00030035 0.800759 1.198889 1
0.0003004 0.794449 1.199642 0
0.00030045 0.788135 1.200379 0
0.0003005 0.781817 1.201099 0
0.00030055 0.775492 1.201802 0
0.0003006 0.769163 1.202489 0
0.00030065 0.762834 1.203159 0
0.0003007 0.756502 1.203813 0
0.00030075 0.750163 1.20445 0
0.0003008 0.743823 1.205071 0
0.00030085 0.737481 1.205675 0
0.0003009 0.731132 1.206263 0
0.00030095 0.72478 1.206834 0
0.000301 0.718429 1.207389 0
0.00030105 0.712071 1.207928 0
0.0003011 0.705711 1.20845 0
0.00030115 0.699351 1.208955 0
0.0003012 0.692985 1.209444 0
0.00030125 0.686617 1.209917 0
0.0003013 0.680247 1.210373 0
0.00030135 0.673876 1.210813 0
0.0003014 0.667501 1.211236 0
0.00030145 0.661124 1.211643 0
0.0003015 0.654745 1.212034 0
0.00030155 0.648364 1.212408 0
0.0003016 0.641981 1.212766 0
0.00030165 0.635596 1.213108 0
0.0003017 0.62921 1.213433 0
0.00030175 0.622822 1.213742 0
0.0003018 0.616434 1.214035 0
0.00030185 0.610043 1.214311 0
0.0003019 0.60365 1.214572 0
0.00030195 0.597258 1.214816 0
0.000302 0.590863 1.215043 0
0.00030205 0.584468 1.215255 0
0.0003021 0.578071 1.21545 0
0.00030215 0.571673 1.215629 0
0.0003022 0.565275 1.215792 0
0.00030225 0.558876 1.215939 0
0.0003023 0.552476 1.216069 0
0.00030235 0.546075 1.216184 0
0.0003024 0.539674 1.216282 0
0.00030245 0.533272 1.216364 0
0.0003025 0.52687 1.216431 0
0.00030255 0.520468 1.216481 0
0.0003026 0.514065 1.216515 0
0.00030265 0.507663 1.216533 0
0.0003027 0.50126 1.216518 0
0.00030275 0.494857 1.216504 0
0.0003028 0.488455 1.216474 0
0.00030285 0.482052 1.216428 0
0.0003029 0.47565 1.216366 0
0.00030295 0.469249 1.216288 0
0.000303 0.462847 1.216195 0
0.00030305 0.456447 1.216085 0
0.0003031 0.450047 1.215959 0
0.00030315 0.443647 1.215818 0
0.0003032 0.437249 1.21566 0
0.00030325 0.430851 1.215487 0
0.0003033 0.424454 1.215298 0
0.00030335 0.418059 1.215093 0
0.0003034 0.411664 1.214873 0
0.00030345 0.405272 1.214636 0
0.0003035 0.398879 1.214384 0
0.00030355 0.392489 1.214117 0
0.0003036 0.386099 1.213833 0
0.00030365 0.37971 1.213534 0
0.0003037 0.373323 1.213219 0
0.00030375 0.366939 1.212889 0
0.0003038 0.360556 1.212543 0
0.00030385 0.354174 1.212165 0
0.0003039 0.347796 1.211788 0
0.00030395 0.34142 1.211395 0
0.000304 0.335045 1.210987 0
0.00030405 0.328673 1.210563 0
0.0003041 0.322302 1.210123 0
0.00030415 0.315935 1.209669 0
0.0003042 0.309571 1.209198 0
0.00030425 0.303209 1.208713 0
0.0003043 0.29685 1.208212 0
0.00030435 0.290491 1.207695 0
0.0003044 0.284135 1.207163 0
0.00030445 0.277784 1.206616 0
0.0003045 0.271434 1.206054 0
0.00030455 0.265086 1.205476 0
0.0003046 0.258742 1.204883 0
0.00030465 0.2524 1.204275 0
0.0003047 0.246065 1.203652 0
0.00030475 0.23973 1.203013 0
0.0003048 0.233402 1.202359 0
0.00030485 0.227077 1.20169 0
0.0003049 0.220756 1.201006 0
0.00030495 0.214435 1.200307 0
0.000305 0.208121 1.199593 0
0.00030505 0.264969 1.198863 1
0.0003051 0.321821 1.198277 1
0.00030515 0.378672 1.197833 1
0.0003052 0.435525 1.197532 1
0.00030525 0.492381 1.197374 1
0.0003053 0.549237 1.197357 1
0.00030535 0.606092 1.197483 1
0.0003054 0.662948 1.197751 1
0.00030545 0.719802 1.198161 1
0.0003055 0.776654 1.198854 1
0.00030555 0.770344 1.199547 0
0.0003056 0.76403 1.200223 0
0.00030565 0.75771 1.200883 0
0.0003057 0.751386 1.201527 0
0.00030575 0.745059 1.202154 0
0.0003058 0.738732 1.202764 0
0.00030585 0.732398 1.203358 0
0.0003059 0.726062 1.203935 0
0.00030595 0.719722 1.204496 0
0.000306 0.71338 1.205041 0
0.00030605 0.707038 1.205569 0
0.0003061 0.700693 1.206081 0
0.00030615 0.694345 1.206561 0
0.0003062 0.687995 1.20704 0
0.00030625 0.681642 1.207502 0
0.0003063 0.675286 1.207949 0
0.00030635 0.668929 1.208379 0
0.0003064 0.662567 1.208792 0
0.00030645 0.656203 1.209189 0
0.0003065 0.649836 1.20957 0
0.00030655 0.64347 1.209935 0
0.0003066 0.637102 1.210283 0
0.00030665 0.630732 1.210615 0
0.0003067 0.624361 1.210931 0
0.00030675 0.617986 1.211231 0
0.0003068 0.611611 1.211498 0
0.00030685 0.605233 1.211765 0
0.0003069 0.598855 1.212016 0
0.00030695 0.592475 1.21225 0
0.000307 0.586095 1.212453 0
0.00030705 0.579714 1.212655 0
0.0003071 0.573331 1.212825 0
0.00030715 0.566948 1.212995 0
0.0003072 0.560564 1.213149 0
0.00030725 0.554178 1.213287 0
0.0003073 0.547792 1.213408 0
0.00030735 0.541405 1.213514 0
0.0003074 0.535018 1.213603 0
0.00030745 0.52863 1.213677 0
0.0003075 0.522242 1.213734 0
0.00030755 0.515854 1.213775 0
0.0003076 0.509466 1.213801 0
0.00030765 0.503077 1.21381 0
0.0003077 0.496689 1.213803 0
0.00030775 0.4903 1.213781 0
0.0003078 0.483912 1.213742 0
0.00030785 0.477524 1.213687 0
0.0003079 0.471137 1.213617 0
0.00030795 0.464749 1.213531 0
0.000308 0.458363 1.213428 0
0.00030805 0.451977 1.21331 0
0.0003081 0.445592 1.213176 0
0.00030815 0.439207 1.213027 0
0.0003082 0.432824 1.212861 0
0.00030825 0.42644 1.21268 0
0.0003083 0.420058 1.212483 0
0.00030835 0.413676 1.21227 0
0.0003084 0.407296 1.212025 0
0.00030845 0.400917 1.211781 0
0.0003085 0.394539 1.211521 0
0.00030855 0.388164 1.211245 0
0.0003086 0.381789 1.210954 0
0.00030865 0.375417 1.210647 0
0.0003087 0.369047 1.210325 0
0.00030875 0.362677 1.209971 0
0.0003088 0.356311 1.209617 0
0.00030885 0.349944 1.209232 0
0.0003089 0.343582 1.208847 0
0.00030895 0.337222 1.208447 0
0.000309 0.330864 1.208031 0
0.00030905 0.324508 1.2076 0
0.0003091 0.318154 1.207153 0
0.00030915 0.311801 1.206691 0
0.0003092 0.305452 1.206214 0
0.00030925 0.299107 1.205721 0
0.0003093 0.292761 1.205212 0
0.00030935 0.286417 1.204689 0
0.0003094 0.28008 1.20415 0
0.00030945 0.273742 1.203596 0
0.0003095 0.267407 1.203027 0
0.00030955 0.261079 1.202442 0
0.0003096 0.25475 1.201842 0
0.00030965 0.248425 1.201227 0
0.0003097 0.242102 1.200597 0
0.00030975 0.235784 1.199952 0
0.0003098 0.229471 1.199291 0
0.00030985 0.286321 1.198615 1
0.0003099 0.343173 1.198083 1
0.00030995 0.400027 1.197693 1
0.00031 0.456883 1.197445 1
0.00031005 0.513738 1.19734 1
0.0003101 0.570595 1.197377 1
0.00031015 0.62745 1.197556 1
0.0003102 0.684304 1.197877 1
0.00031025 0.741157 1.19834 1
0.0003103 0.798005 1.198945 1
0.00031035 0.791694 1.199691 0
0.0003104 0.785376 1.200421 0
0.00031045 0.779058 1.201134 0
0.0003105 0.772737 1.201814 0
0.00031055 0.766411 1.202479 0
0.0003106 0.760082 1.203142 0
0.00031065 0.75375 1.203789 0
0.0003107 0.747414 1.204419 0
0.00031075 0.741072 1.205033 0
0.0003108 0.734727 1.205631 0
0.00031085 0.728381 1.206212 0
0.0003109 0.72203 1.206776 0
0.00031095 0.715678 1.207324 0
0.000311 0.709324 1.207856 0
0.00031105 0.702964 1.208371 0
0.0003111 0.696604 1.208854 0
0.00031115 0.690239 1.209336 0
0.0003112 0.683874 1.209802 0
0.00031125 0.677505 1.210251 0
0.0003113 0.671135 1.210684 0
0.00031135 0.664761 1.211101 0
0.0003114 0.658384 1.211501 0
0.00031145 0.652008 1.211885 0
0.0003115 0.64563 1.212237 0
0.00031155 0.639248 1.212588 0
0.0003116 0.632866 1.212923 0
0.00031165 0.62648 1.213242 0
0.0003117 0.620093 1.213545 0
0.00031175 0.613706 1.213815 0
0.0003118 0.607316 1.214085 0
0.00031185 0.600926 1.214338 0
0.0003119 0.594535 1.214576 0
0.00031195 0.588142 1.214797 0
0.000312 0.581749 1.214986 0
0.00031205 0.575353 1.215174 0
0.0003121 0.568957 1.215331 0
0.00031215 0.562561 1.215487 0
0.0003122 0.556164 1.215628 0
0.00031225 0.549766 1.215752 0
0.0003123 0.543367 1.21586 0
0.00031235 0.536967 1.215952 0
0.0003124 0.530567 1.216028 0
0.00031245 0.524167 1.216087 0
0.0003125 0.517766 1.216115 0
0.00031255 0.511366 1.216143 0
0.0003126 0.504965 1.216154 0
0.00031265 0.498564 1.21615 0
0.0003127 0.492164 1.216129 0
0.00031275 0.485763 1.216093 0
0.0003128 0.479363 1.216041 0
0.00031285 0.472963 1.215972 0
0.0003129 0.466563 1.215888 0
0.00031295 0.460163 1.215788 0
0.000313 0.453765 1.215672 0
0.00031305 0.447366 1.21554 0
0.0003131 0.440969 1.215392 0
0.00031315 0.434573 1.215229 0
0.0003132 0.428177 1.215049 0
0.00031325 0.421783 1.214854 0
0.0003133 0.415389 1.214643 0
0.00031335 0.408997 1.214416 0
0.0003134 0.402606 1.214174 0
0.00031345 0.396215 1.213915 0
0.0003135 0.389826 1.213641 0
0.00031355 0.383439 1.213352 0
0.0003136 0.377052 1.213046 0
0.00031365 0.37067 1.212725 0
0.0003137 0.364289 1.212389 0
0.00031375 0.35791 1.212037 0
0.0003138 0.351532 1.211669 0
0.00031385 0.345155 1.211286 0
0.0003139 0.33878 1.210887 0
0.00031395 0.332407 1.210472 0
0.000314 0.326036 1.210042 0
0.00031405 0.319667 1.209597 0
0.0003141 0.313303 1.209136 0
0.00031415 0.30694 1.20866 0
0.0003142 0.300578 1.208168 0
0.00031425 0.294219 1.207645 0
0.0003143 0.287863 1.207123 0
0.00031435 0.281513 1.206585 0
0.0003144 0.275165 1.206032 0
0.00031445 0.268821 1.205464 0
0.0003145 0.262476 1.20488 0
0.00031455 0.256135 1.204281 0
0.0003146 0.2498 1.203667 0
0.00031465 0.243465 1.203038 0
0.0003147 0.237133 1.202393 0
0.00031475 0.230808 1.201734 0
0.0003148 0.224487 1.201059 0
0.00031485 0.218169 1.200369 0
0.0003149 0.211855 1.199664 0
0.00031495 0.268703 1.198944 1
0.000315 0.262395 1.198367 0
0.00031505 0.319249 1.197774 1
0.0003151 0.376103 1.197325 1
0.00031515 0.432959 1.197018 1
0.0003152 0.489818 1.196853 1
0.00031525 0.546676 1.196831 1
0.0003153 0.603535 1.196951 1
0.00031535 0.660393 1.197213 1
0.0003154 0.71725 1.197759 1
0.00031545 0.774104 1.198305 1
0.0003155 0.767794 1.198992 0
0.00031555 0.76148 1.199662 0
0.0003156 0.755166 1.200316 0
0.00031565 0.748845 1.200954 0
0.0003157 0.742524 1.201575 0
0.00031575 0.736197 1.20218 0
0.0003158 0.729866 1.202768 0
0.00031585 0.723536 1.20334 0
0.0003159 0.717203 1.203895 0
0.00031595 0.710866 1.204434 0
0.000316 0.704524 1.204957 0
0.00031605 0.69818 1.205463 0
0.0003161 0.691835 1.205953 0
0.00031615 0.685486 1.206426 0
0.0003162 0.679134 1.206883 0
0.00031625 0.672779 1.207324 0
0.0003163 0.666425 1.207748 0
0.00031635 0.660069 1.208156 0
0.0003164 0.65371 1.208548 0
0.00031645 0.647349 1.208923 0
0.0003165 0.640986 1.209282 0
0.00031655 0.63462 1.209625 0
0.0003166 0.628253 1.209951 0
0.00031665 0.621884 1.210262 0
0.0003167 0.615512 1.210556 0
0.00031675 0.609141 1.210833 0
0.0003168 0.602767 1.211095 0
0.00031685 0.596391 1.21134 0
0.0003169 0.590015 1.21157 0
0.00031695 0.583638 1.211783 0
0.000317 0.577259 1.211979 0
0.00031705 0.57088 1.21216 0
0.0003171 0.5645 1.212325 0
0.00031715 0.558119 1.212457 0
0.0003172 0.551737 1.212589 0
0.00031725 0.545354 1.212706 0
0.0003173 0.538971 1.212806 0
0.00031735 0.532588 1.21289 0
0.0003174 0.526204 1.212958 0
0.00031745 0.51982 1.21301 0
0.0003175 0.513435 1.213046 0
0.00031755 0.507051 1.213066 0
0.0003176 0.500666 1.21307 0
0.00031765 0.494282 1.213058 0
0.0003177 0.487897 1.21303 0
0.00031775 0.481513 1.21297 0
0.0003178 0.475129 1.21291 0
0.00031785 0.468746 1.212835 0
0.0003179 0.462363 1.212743 0
0.00031795 0.45598 1.212636 0
0.000318 0.449598 1.212513 0
0.00031805 0.443216 1.212374 0
0.0003181 0.436835 1.212203 0
0.00031815 0.430455 1.212032 0
0.0003182 0.424077 1.211846 0
0.00031825 0.417699 1.211644 0
0.0003183 0.411323 1.211426 0
0.00031835 0.404948 1.211192 0
0.0003184 0.398575 1.210943 0
0.00031845 0.392203 1.210678 0
0.0003185 0.385833 1.210397 0
0.00031855 0.379464 1.210101 0
0.0003186 0.373096 1.209789 0
0.00031865 0.366731 1.209462 0
0.0003187 0.360367 1.209119 0
0.00031875 0.354005 1.20876 0
0.0003188 0.347643 1.208386 0
0.00031885 0.341285 1.207997 0
0.0003189 0.334927 1.207591 0
0.00031895 0.328574 1.207171 0
0.000319 0.32222 1.206719 0
0.00031905 0.315872 1.206267 0
0.0003191 0.309525 1.205801 0
0.00031915 0.303179 1.205318 0
0.0003192 0.296835 1.204821 0
0.00031925 0.290494 1.204308 0
0.0003193 0.284155 1.20378 0
0.00031935 0.277823 1.203236 0
0.0003194 0.271493 1.202677 0
0.00031945 0.265166 1.202103 0
0.0003195 0.258842 1.201514 0
0.00031955 0.252518 1.200909 0
0.0003196 0.246201 1.20029 0
0.00031965 0.239887 1.199655 0
0.0003197 0.296734 1.199005 1
0.00031975 0.353582 1.198498 1
0.0003198 0.410434 1.198133 1
0.00031985 0.467287 1.197911 1
0.0003199 0.52414 1.197832 1
0.00031995 0.580994 1.197894 1
0.00032 0.637847 1.198099 1
0.00032005 0.694699 1.198446 1
0.0003201 0.751547 1.198934 1
0.00032015 0.808391 1.199564 1
0.0003202 0.802078 1.200336 0
0.00032025 0.795756 1.20109 0
0.0003203 0.789435 1.201829 0
0.00032035 0.783106 1.20255 0
0.0003204 0.776776 1.203255 0
0.00032045 0.770443 1.203944 0
0.0003205 0.764107 1.204616 0
0.00032055 0.757767 1.205271 0
0.0003206 0.751423 1.20591 0
0.00032065 0.745073 1.206533 0
0.0003207 0.738723 1.207139 0
0.00032075 0.73237 1.207728 0
0.0003208 0.726013 1.208301 0
0.00032085 0.719651 1.208857 0
0.0003209 0.713285 1.209397 0
0.00032095 0.70692 1.209921 0
0.000321 0.700552 1.210428 0
0.00032105 0.694181 1.210918 0
0.0003211 0.687806 1.211392 0
0.00032115 0.68143 1.211834 0
0.0003212 0.675052 1.212275 0
0.00032125 0.668669 1.2127 0
0.0003213 0.662284 1.213108 0
0.00032135 0.6559 1.2135 0
0.0003214 0.649513 1.213876 0
0.00032145 0.643122 1.214235 0
0.0003215 0.63673 1.214578 0
0.00032155 0.630335 1.214905 0
0.0003216 0.62394 1.215215 0
0.00032165 0.617544 1.215509 0
0.0003217 0.611146 1.215771 0
0.00032175 0.604746 1.216033 0
0.0003218 0.598346 1.216278 0
0.00032185 0.591943 1.216507 0
0.0003219 0.585541 1.216703 0
0.00032195 0.579137 1.2169 0
0.000322 0.572731 1.21708 0
0.00032205 0.566325 1.217228 0
0.0003221 0.559918 1.217376 0
0.00032215 0.553511 1.217508 0
0.0003222 0.547102 1.217623 0
0.00032225 0.540694 1.217722 0
0.0003223 0.534284 1.217806 0
0.00032235 0.527875 1.217873 0
0.0003224 0.521464 1.217924 0
0.00032245 0.515054 1.217959 0
0.0003225 0.508644 1.217978 0
0.00032255 0.502233 1.217981 0
0.0003226 0.495823 1.217968 0
0.00032265 0.489413 1.217938 0
0.0003227 0.483003 1.217893 0
0.00032275 0.476593 1.217832 0
0.0003228 0.470183 1.217755 0
0.00032285 0.463774 1.217662 0
0.0003229 0.457366 1.217553 0
0.00032295 0.450958 1.217428 0
0.000323 0.444551 1.217287 0
0.00032305 0.438145 1.217131 0
0.0003231 0.431739 1.216958 0
0.00032315 0.425334 1.21677 0
0.0003232 0.418931 1.216566 0
0.00032325 0.412529 1.216346 0
0.0003233 0.406127 1.21611 0
0.00032335 0.399728 1.215859 0
0.0003234 0.393328 1.215592 0
0.00032345 0.386932 1.215309 0
0.0003235 0.380537 1.21501 0
0.00032355 0.374142 1.214696 0
0.0003236 0.367749 1.214366 0
0.00032365 0.361358 1.21402 0
0.0003237 0.354968 1.213659 0
0.00032375 0.348583 1.213282 0
0.0003238 0.342197 1.21289 0
0.00032385 0.335813 1.212482 0
0.0003239 0.329432 1.212058 0
0.00032395 0.323055 1.211619 0
0.000324 0.316678 1.211149 0
0.00032405 0.310306 1.210679 0
0.0003241 0.303934 1.210194 0
0.00032415 0.297567 1.209693 0
0.0003242 0.291203 1.209177 0
0.00032425 0.284839 1.208645 0
0.0003243 0.278481 1.208098 0
0.00032435 0.272122 1.207536 0
0.0003244 0.265767 1.206959 0
0.00032445 0.259417 1.206366 0
0.0003245 0.253068 1.205758 0
0.00032455 0.246722 1.205134 0
0.0003246 0.240383 1.204496 0
0.00032465 0.234047 1.203842 0
0.0003247 0.227711 1.203173 0
0.00032475 0.221378 1.202489 0
0.0003248 0.215049 1.20179 0
0.00032485 0.208724 1.201076 0
0.0003249 0.202403 1.200331 0
0.00032495 0.196085 1.199586 0
0.000325 0.189775 1.198827 0
0.00032505 0.246628 1.198053 1
0.0003251 0.303483 1.197421 1
0.00032515 0.360342 1.196933 1
0.0003252 0.4172 1.196587 1
0.00032525 0.47406 1.196525 1
0.0003253 0.53092 1.196464 1
0.00032535 0.587781 1.196545 1
0.0003254 0.64464 1.196768 1
0.00032545 0.701497 1.197133 1
0.0003255 0.758354 1.19764 1
0.00032555 0.752047 1.198288 0
0.0003256 0.745737 1.19892 0
0.00032565 0.739424 1.199536 0
0.0003257 0.733107 1.200135 0
0.00032575 0.726791 1.200717 0
0.0003258 0.720468 1.201283 0
0.00032585 0.714146 1.201833 0
0.0003259 0.70782 1.202367 0
0.00032595 0.701489 1.202884 0
0.000326 0.695156 1.203385 0
0.00032605 0.68882 1.203869 0
0.0003261 0.682481 1.204337 0
0.00032615 0.67614 1.204789 0
0.0003262 0.669797 1.205224 0
0.00032625 0.663451 1.205643 0
0.0003263 0.657104 1.206046 0
0.00032635 0.650754 1.206432 0
0.0003264 0.644402 1.206802 0
0.00032645 0.638051 1.207156 0
0.0003265 0.631696 1.207494 0
0.00032655 0.62534 1.207815 0
0.0003266 0.618982 1.208121 0
0.00032665 0.612623 1.20841 0
0.0003267 0.606262 1.208682 0
0.00032675 0.5999 1.208939 0
0.0003268 0.593536 1.20918 0
0.00032685 0.587172 1.209404 0
0.0003269 0.580806 1.209612 0
0.00032695 0.574438 1.209804 0
0.000327 0.56807 1.20998 0
0.00032705 0.561701 1.21014 0
0.0003271 0.555332 1.210283 0
0.00032715 0.548961 1.210411 0
0.0003272 0.54259 1.210522 0
0.00032725 0.536218 1.210618 0
0.0003273 0.529846 1.210697 0
0.00032735 0.523474 1.210761 0
0.0003274 0.517101 1.210808 0
0.00032745 0.510728 1.21084 0
0.0003275 0.504356 1.210855 0
0.00032755 0.497983 1.210855 0
0.0003276 0.49161 1.210839 0
0.00032765 0.485237 1.210806 0
0.0003277 0.478864 1.210758 0
0.00032775 0.472492 1.210694 0
0.0003278 0.466121 1.210614 0
0.00032785 0.45975 1.210519 0
0.0003279 0.453378 1.210407 0
0.00032795 0.447009 1.21028 0
0.000328 0.440639 1.210136 0
0.00032805 0.434271 1.209977 0
0.0003281 0.427904 1.209803 0
0.00032815 0.421537 1.209612 0
0.0003282 0.415171 1.209406 0
0.00032825 0.408807 1.209184 0
0.0003283 0.402444 1.208947 0
0.00032835 0.396081 1.208693 0
0.0003284 0.38972 1.208425 0
0.00032845 0.383361 1.20814 0
0.0003285 0.377002 1.20784 0
0.00032855 0.370647 1.207524 0
0.0003286 0.364291 1.207193 0
0.00032865 0.357938 1.206846 0
0.0003287 0.351588 1.206484 0
0.00032875 0.34524 1.206106 0
0.0003288 0.338892 1.205713 0
0.00032885 0.332546 1.205288 0
0.0003289 0.326205 1.204864 0
0.00032895 0.319866 1.204425 0
0.000329 0.313529 1.20397 0
0.00032905 0.307192 1.2035 0
0.0003291 0.300861 1.203014 0
0.00032915 0.294529 1.202497 0
0.0003292 0.288203 1.201981 0
0.00032925 0.281877 1.201449 0
0.0003293 0.275553 1.200902 0
0.00032935 0.269236 1.20034 0
0.0003294 0.262918 1.199763 0
0.00032945 0.256604 1.199171 0
0.0003295 0.31345 1.198705 1
0.00032955 0.370301 1.19824 1
0.0003296 0.427154 1.197918 1
0.00032965 0.484008 1.197738 1
0.0003297 0.540863 1.1977 1
0.00032975 0.597716 1.197805 1
0.0003298 0.65457 1.198051 1
0.00032985 0.71142 1.19844 1
0.0003299 0.768271 1.19897 1
0.00032995 0.76196 1.199642 0
0.00033 0.755643 1.200297 0
0.00033005 0.749326 1.200936 0
0.0003301 0.743005 1.201558 0
0.00033015 0.736681 1.202164 0
0.0003302 0.730354 1.202753 0
0.00033025 0.72402 1.203326 0
0.0003303 0.717684 1.203883 0
0.00033035 0.711348 1.204423 0
0.0003304 0.705009 1.204947 0
0.00033045 0.698664 1.205454 0
0.0003305 0.69232 1.205945 0
0.00033055 0.685973 1.20642 0
0.0003306 0.679621 1.206878 0
0.00033065 0.673269 1.20732 0
0.0003307 0.666912 1.207745 0
0.00033075 0.660556 1.208155 0
0.0003308 0.654195 1.208548 0
0.00033085 0.647832 1.208924 0
0.0003309 0.641469 1.209284 0
0.00033095 0.635103 1.209628 0
0.000331 0.628736 1.209956 0
0.00033105 0.622368 1.210252 0
0.0003311 0.615999 1.210547 0
0.00033115 0.609626 1.210826 0
0.0003312 0.603252 1.211089 0
0.00033125 0.596876 1.211335 0
0.0003313 0.590499 1.211566 0
0.00033135 0.584123 1.21178 0
0.0003314 0.577745 1.211978 0
0.00033145 0.571365 1.21216 0
0.0003315 0.564985 1.212326 0
0.00033155 0.558603 1.212475 0
0.0003316 0.552221 1.212609 0
0.00033165 0.545838 1.212726 0
0.0003317 0.539455 1.212828 0
0.00033175 0.533071 1.212913 0
0.0003318 0.526687 1.212982 0
0.00033185 0.520303 1.213035 0
0.0003319 0.513918 1.213072 0
0.00033195 0.507534 1.213094 0
0.000332 0.501149 1.213099 0
0.00033205 0.494764 1.213088 0
0.0003321 0.488379 1.213045 0
0.00033215 0.481995 1.213003 0
0.0003322 0.475611 1.212944 0
0.00033225 0.469227 1.21287 0
0.0003323 0.462844 1.212779 0
0.00033235 0.456461 1.212673 0
0.0003324 0.450079 1.212551 0
0.00033245 0.443698 1.212413 0
0.0003325 0.437317 1.21226 0
0.00033255 0.430937 1.21209 0
0.0003326 0.424558 1.211905 0
0.00033265 0.41818 1.211704 0
0.0003327 0.411804 1.211487 0
0.00033275 0.405429 1.211255 0
0.0003328 0.399055 1.211006 0
0.00033285 0.392682 1.210727 0
0.0003329 0.386309 1.210447 0
0.00033295 0.37994 1.210152 0
0.000333 0.373573 1.209841 0
0.00033305 0.367205 1.209515 0
0.0003331 0.360839 1.209173 0
0.00033315 0.354477 1.208816 0
0.0003332 0.348117 1.208443 0
0.00033325 0.341759 1.208054 0
0.0003333 0.335403 1.20765 0
0.00033335 0.329049 1.207231 0
0.0003334 0.322695 1.206796 0
0.00033345 0.316346 1.206345 0
0.0003335 0.309996 1.20588 0
0.00033355 0.30365 1.205399 0
0.0003336 0.297308 1.204902 0
0.00033365 0.290967 1.20439 0
0.0003337 0.284628 1.203863 0
0.00033375 0.278294 1.203321 0
0.0003338 0.271961 1.202747 0
0.00033385 0.265634 1.202174 0
0.0003339 0.259307 1.201586 0
0.00033395 0.252986 1.200983 0
0.000334 0.246668 1.200364 0
0.00033405 0.24035 1.19973 0
0.0003341 0.234039 1.199081 0
0.00033415 0.29089 1.198418 1
0.0003342 0.34774 1.197896 1
0.00033425 0.404595 1.197518 1
0.0003343 0.461451 1.197424 1
0.00033435 0.518307 1.19733 1
0.0003344 0.575163 1.197379 1
0.00033445 0.632018 1.19757 1
0.0003345 0.688873 1.197902 1
0.00033455 0.745727 1.198377 1
0.0003346 0.802577 1.198993 1
0.00033465 0.796267 1.19975 0
0.0003347 0.789952 1.200491 0
0.00033475 0.78363 1.201215 0
0.0003348 0.777304 1.201923 0
0.00033485 0.770978 1.202614 0
0.0003349 0.764649 1.203289 0
0.00033495 0.758312 1.203947 0
0.000335 0.751972 1.204589 0
0.00033505 0.745629 1.205214 0
0.0003351 0.739286 1.205823 0
0.00033515 0.732936 1.206415 0
0.0003352 0.726587 1.206991 0
0.00033525 0.720231 1.20755 0
0.0003353 0.713873 1.208093 0
0.00033535 0.707514 1.208619 0
0.0003354 0.701153 1.209129 0
0.00033545 0.694789 1.209622 0
0.0003355 0.688423 1.210083 0
0.00033555 0.682054 1.210544 0
0.0003356 0.67568 1.210988 0
0.00033565 0.669305 1.211415 0
0.0003357 0.662929 1.211827 0
0.00033575 0.656549 1.212222 0
0.0003358 0.650166 1.2126 0
0.00033585 0.643782 1.212963 0
0.0003359 0.637397 1.213309 0
0.00033595 0.631011 1.213638 0
0.000336 0.624622 1.213952 0
0.00033605 0.618231 1.214249 0
0.0003361 0.611838 1.214529 0
0.00033615 0.605445 1.214794 0
0.0003362 0.59905 1.215042 0
0.00033625 0.592654 1.215274 0
0.0003363 0.586256 1.21549 0
0.00033635 0.579858 1.215689 0
0.0003364 0.57346 1.215873 0
0.00033645 0.56706 1.21604 0
0.0003365 0.56066 1.216191 0
0.00033655 0.554258 1.216325 0
0.0003366 0.547857 1.216428 0
0.00033665 0.541454 1.216531 0
0.0003367 0.535051 1.216617 0
0.00033675 0.528648 1.216687 0
0.0003368 0.522244 1.216742 0
0.00033685 0.51584 1.21678 0
0.0003369 0.509436 1.216802 0
0.00033695 0.503032 1.216808 0
0.000337 0.496628 1.216798 0
0.00033705 0.490224 1.216772 0
0.0003371 0.48382 1.21673 0
0.00033715 0.477416 1.216672 0
0.0003372 0.471013 1.216598 0
0.00033725 0.46461 1.216509 0
0.0003373 0.458207 1.216387 0
0.00033735 0.451805 1.216265 0
0.0003374 0.445403 1.216128 0
0.00033745 0.439004 1.215975 0
0.0003375 0.432604 1.215806 0
0.00033755 0.426205 1.215605 0
0.0003376 0.419808 1.215404 0
0.00033765 0.413412 1.215187 0
0.0003377 0.407016 1.214955 0
0.00033775 0.400623 1.214707 0
0.0003378 0.394231 1.214443 0
0.00033785 0.387841 1.214164 0
0.0003379 0.381452 1.213869 0
0.00033795 0.375064 1.213542 0
0.000338 0.368676 1.213199 0
0.00033805 0.362293 1.212857 0
0.0003381 0.355911 1.2125 0
0.00033815 0.349532 1.212127 0
0.0003382 0.343154 1.211738 0
0.00033825 0.336779 1.211333 0
0.0003383 0.330406 1.210914 0
0.00033835 0.324032 1.210478 0
0.0003384 0.317664 1.210027 0
0.00033845 0.311295 1.209561 0
0.0003385 0.304932 1.209079 0
0.00033855 0.298568 1.208582 0
0.0003386 0.292207 1.20807 0
0.00033865 0.285852 1.207542 0
0.0003387 0.279496 1.206999 0
0.00033875 0.273144 1.20644 0
0.0003388 0.266794 1.20585 0
0.00033885 0.260447 1.205261 0
0.0003389 0.254107 1.204657 0
0.00033895 0.24777 1.204037 0
0.000339 0.241436 1.203402 0
0.00033905 0.235106 1.202752 0
0.0003391 0.228779 1.202087 0
0.00033915 0.222456 1.201407 0
0.0003392 0.216136 1.200712 0
0.00033925 0.209821 1.200001 0
0.0003393 0.203505 1.199276 0
0.00033935 0.197193 1.198536 0
0.0003394 0.254043 1.19778 1
0.00033945 0.310896 1.197167 1
0.0003395 0.367753 1.196698 1
0.00033955 0.424613 1.19637 1
0.0003396 0.481475 1.196186 1
0.00033965 0.538338 1.196143 1
0.0003397 0.595199 1.196243 1
0.00033975 0.652061 1.196485 1
0.0003398 0.70892 1.196869 1
0.00033985 0.765778 1.197537 1
0.0003399 0.759472 1.198204 0
0.00033995 0.753162 1.198854 0
0.00034 0.746853 1.199488 0
0.00034005 0.74054 1.200106 0
0.0003401 0.73422 1.200707 0
0.00034015 0.727897 1.201292 0
0.0003402 0.721572 1.20186 0
0.00034025 0.715243 1.202412 0
0.0003403 0.708912 1.202948 0
0.00034035 0.702578 1.203467 0
0.0003404 0.696241 1.20397 0
0.00034045 0.689905 1.204457 0
0.0003405 0.683565 1.204927 0
0.00034055 0.677224 1.20538 0
0.0003406 0.670877 1.205818 0
0.00034065 0.664529 1.206239 0
0.0003407 0.658178 1.206644 0
0.00034075 0.651827 1.207032 0
0.0003408 0.645472 1.207405 0
0.00034085 0.639116 1.207761 0
0.0003409 0.632759 1.2081 0
0.00034095 0.626399 1.208424 0
0.000341 0.620037 1.208731 0
0.00034105 0.613675 1.209022 0
0.0003411 0.607312 1.209297 0
0.00034115 0.600947 1.209555 0
0.0003412 0.594581 1.209798 0
0.00034125 0.588214 1.210024 0
0.0003413 0.581844 1.210234 0
0.00034135 0.575474 1.210428 0
0.0003414 0.569103 1.210606 0
0.00034145 0.562731 1.210768 0
0.0003415 0.556358 1.210913 0
0.00034155 0.549985 1.211043 0
0.0003416 0.54361 1.211156 0
0.00034165 0.537236 1.211254 0
0.0003417 0.530861 1.211335 0
0.00034175 0.524485 1.2114 0
0.0003418 0.51811 1.211434 0
0.00034185 0.511734 1.211467 0
0.0003419 0.505357 1.211485 0
0.00034195 0.498981 1.211486 0
0.000342 0.492605 1.211471 0
0.00034205 0.486229 1.211441 0
0.0003421 0.479853 1.211395 0
0.00034215 0.473477 1.211332 0
0.0003422 0.467102 1.211254 0
0.00034225 0.460727 1.21116 0
0.0003423 0.454353 1.211051 0
0.00034235 0.447979 1.210925 0
0.0003424 0.441606 1.210783 0
0.00034245 0.435234 1.210626 0
0.0003425 0.428862 1.210437 0
0.00034255 0.422492 1.210249 0
0.0003426 0.416122 1.210044 0
0.00034265 0.409755 1.209824 0
0.0003427 0.403387 1.209572 0
0.00034275 0.397023 1.209321 0
0.0003428 0.390658 1.209054 0
0.00034285 0.384296 1.208771 0
0.0003429 0.377934 1.208472 0
0.00034295 0.371573 1.208158 0
0.000343 0.365215 1.207829 0
0.00034305 0.35886 1.207484 0
0.0003431 0.352504 1.207123 0
0.00034315 0.346153 1.206747 0
0.0003432 0.339802 1.206355 0
0.00034325 0.333455 1.205948 0
0.0003433 0.32711 1.205526 0
0.00034335 0.320765 1.205088 0
0.0003434 0.314425 1.204634 0
0.00034345 0.308085 1.204165 0
0.0003435 0.301749 1.203681 0
0.00034355 0.295417 1.203182 0
0.0003436 0.289084 1.202667 0
0.00034365 0.282755 1.202137 0
0.0003437 0.27643 1.201592 0
0.00034375 0.270109 1.201031 0
0.0003438 0.263788 1.200455 0
0.00034385 0.257473 1.199864 0
0.0003439 0.314316 1.199258 1
0.00034395 0.371164 1.198795 1
0.000344 0.428013 1.198474 1
0.00034405 0.484863 1.198438 1
0.0003441 0.541713 1.198401 1
0.00034415 0.598564 1.198507 1
0.0003442 0.655412 1.198755 1
0.00034425 0.712261 1.199145 1
0.0003443 0.769108 1.199677 1
0.00034435 0.762794 1.200334 0
0.0003444 0.756473 1.200991 0
0.00034445 0.750152 1.201631 0
0.0003445 0.743827 1.202254 0
0.00034455 0.737496 1.202862 0
0.0003446 0.731165 1.203452 0
0.00034465 0.724832 1.204027 0
0.0003447 0.718495 1.204585 0
0.00034475 0.712155 1.205126 0
0.0003448 0.705809 1.205651 0
0.00034485 0.699464 1.20616 0
0.0003449 0.693113 1.206652 0
0.00034495 0.686759 1.207128 0
0.000345 0.680406 1.207587 0
0.00034505 0.67405 1.20803 0
0.0003451 0.667692 1.208457 0
0.00034515 0.661332 1.208868 0
0.0003452 0.654968 1.209262 0
0.00034525 0.648601 1.20964 0
0.0003453 0.642233 1.210001 0
0.00034535 0.635862 1.210346 0
0.0003454 0.629492 1.210675 0
0.00034545 0.62312 1.210988 0
0.0003455 0.616747 1.211284 0
0.00034555 0.610371 1.211564 0
0.0003456 0.603993 1.211828 0
0.00034565 0.597614 1.212076 0
0.0003457 0.591235 1.212307 0
0.00034575 0.584854 1.212522 0
0.0003458 0.578472 1.212706 0
0.00034585 0.572089 1.212888 0
0.0003459 0.565705 1.213055 0
0.00034595 0.55932 1.213206 0
0.000346 0.552934 1.21334 0
0.00034605 0.546548 1.213459 0
0.0003461 0.540161 1.213561 0
0.00034615 0.533774 1.213648 0
0.0003462 0.527386 1.213718 0
0.00034625 0.520998 1.213772 0
0.0003463 0.514609 1.21381 0
0.00034635 0.508221 1.213832 0
0.0003464 0.501832 1.213838 0
0.00034645 0.495444 1.213829 0
0.0003465 0.489055 1.213787 0
0.00034655 0.482667 1.213729 0
0.0003466 0.476279 1.213655 0
0.00034665 0.469891 1.213582 0
0.0003467 0.463505 1.213492 0
0.00034675 0.457118 1.213387 0
0.0003468 0.450733 1.213266 0
0.00034685 0.444348 1.213129 0
0.0003469 0.437963 1.212976 0
0.00034695 0.431579 1.212808 0
0.000347 0.425196 1.212623 0
0.00034705 0.418813 1.212423 0
0.0003471 0.412432 1.212207 0
0.00034715 0.406053 1.211976 0
0.0003472 0.399675 1.211728 0
0.00034725 0.393297 1.211465 0
0.0003473 0.386922 1.211186 0
0.00034735 0.380548 1.210876 0
0.0003474 0.374175 1.21055 0
0.00034745 0.367805 1.210225 0
0.0003475 0.361437 1.209884 0
0.00034755 0.35507 1.209511 0
0.0003476 0.348704 1.209139 0
0.00034765 0.342342 1.208751 0
0.0003477 0.335982 1.208348 0
0.00034775 0.329622 1.207929 0
0.0003478 0.323267 1.207495 0
0.00034785 0.316912 1.207045 0
0.0003479 0.310559 1.20658 0
0.00034795 0.304209 1.2061 0
0.000348 0.297863 1.205604 0
0.00034805 0.291518 1.205093 0
0.0003481 0.285175 1.204566 0
0.00034815 0.278836 1.204024 0
0.0003482 0.272502 1.203467 0
0.00034825 0.266171 1.202895 0
0.0003483 0.259843 1.202307 0
0.00034835 0.253518 1.201704 0
0.0003484 0.247196 1.201086 0
0.00034845 0.240875 1.200453 0
0.0003485 0.234557 1.199805 0
0.00034855 0.228242 1.199142 0
0.0003486 0.285092 1.198463 1
0.00034865 0.341942 1.197927 1
0.0003487 0.398797 1.197534 1
0.00034875 0.455654 1.197284 1
0.0003488 0.51251 1.197318 1
0.00034885 0.569366 1.197352 1
0.0003489 0.626221 1.197528 1
0.00034895 0.683075 1.197847 1
0.000349 0.739928 1.198306 1
0.00034905 0.796779 1.198908 1
0.0003491 0.790465 1.199651 0
0.00034915 0.784151 1.200362 0
0.0003492 0.77783 1.201072 0
0.00034925 0.771505 1.201765 0
0.0003493 0.76518 1.202442 0
0.00034935 0.758851 1.203103 0
0.0003494 0.752519 1.203731 0
0.00034945 0.746184 1.204358 0
0.0003495 0.739842 1.204969 0
0.00034955 0.7335 1.205563 0
0.0003496 0.727152 1.206141 0
0.00034965 0.7208 1.206703 0
0.0003497 0.714449 1.207248 0
0.00034975 0.708095 1.207777 0
0.0003498 0.701736 1.208289 0
0.00034985 0.695374 1.208784 0
0.0003499 0.68901 1.209264 0
0.00034995 0.682645 1.209727 0
0.00035 0.676278 1.210173 0
0.00035005 0.669906 1.210603 0
0.0003501 0.663535 1.211017 0
0.00035015 0.657161 1.211414 0
0.0003502 0.650783 1.211795 0
0.00035025 0.644403 1.21216 0
0.0003503 0.638022 1.212508 0
0.00035035 0.631638 1.21284 0
0.0003504 0.625255 1.213156 0
0.00035045 0.618868 1.213455 0
0.0003505 0.61248 1.213739 0
0.00035055 0.606092 1.214005 0
0.0003506 0.599703 1.214256 0
0.00035065 0.593311 1.21449 0
0.0003507 0.586919 1.214709 0
0.00035075 0.580525 1.214895 0
0.0003508 0.574131 1.21508 0
0.00035085 0.567735 1.21525 0
0.0003509 0.561339 1.215404 0
0.00035095 0.554942 1.215541 0
0.000351 0.548545 1.215662 0
0.00035105 0.542146 1.215767 0
0.0003511 0.535748 1.215856 0
0.00035115 0.529348 1.215929 0
0.0003512 0.522948 1.215986 0
0.00035125 0.516548 1.216026 0
0.0003513 0.510148 1.216051 0
0.00035135 0.503748 1.21606 0
0.0003514 0.497348 1.216052 0
0.00035145 0.490947 1.216029 0
0.0003515 0.484547 1.21599 0
0.00035155 0.478147 1.215934 0
0.0003516 0.471748 1.215863 0
0.00035165 0.465349 1.215776 0
0.0003517 0.45895 1.215673 0
0.00035175 0.452552 1.215554 0
0.0003518 0.446155 1.215419 0
0.00035185 0.439759 1.215268 0
0.0003519 0.433364 1.215102 0
0.00035195 0.426968 1.21492 0
0.000352 0.420574 1.214721 0
0.00035205 0.414182 1.214508 0
0.0003521 0.40779 1.214262 0
0.00035215 0.401399 1.214017 0
0.0003522 0.395011 1.213755 0
0.00035225 0.388623 1.213479 0
0.0003523 0.382236 1.213186 0
0.00035235 0.375852 1.212878 0
0.0003524 0.36947 1.212554 0
0.00035245 0.36309 1.212215 0
0.0003525 0.356712 1.21186 0
0.00035255 0.350334 1.211489 0
0.0003526 0.343958 1.211103 0
0.00035265 0.337586 1.210701 0
0.0003527 0.331213 1.210284 0
0.00035275 0.324844 1.209852 0
0.0003528 0.318476 1.209403 0
0.00035285 0.312113 1.20894 0
0.0003529 0.30575 1.208461 0
0.00035295 0.299392 1.207966 0
0.000353 0.293037 1.207457 0
0.00035305 0.286685 1.206931 0
0.0003531 0.280336 1.206391 0
0.00035315 0.273986 1.205835 0
0.0003532 0.26764 1.205248 0
0.00035325 0.2613 1.204662 0
0.0003533 0.254962 1.20406 0
0.00035335 0.248625 1.203443 0
0.0003534 0.242295 1.202811 0
0.00035345 0.235964 1.202164 0
0.0003535 0.229637 1.201502 0
0.00035355 0.223313 1.200824 0
0.0003536 0.216993 1.200116 0
0.00035365 0.210677 1.199408 0
0.0003537 0.204368 1.198686 0
0.00035375 0.261221 1.197948 1
0.0003538 0.318074 1.197353 1
0.00035385 0.374932 1.196901 1
0.0003539 0.431792 1.196592 1
0.00035395 0.488652 1.196425 1
0.000354 0.545513 1.1964 1
0.00035405 0.602374 1.196517 1
0.0003541 0.659234 1.196777 1
0.00035415 0.716094 1.197178 1
0.0003542 0.77295 1.197722 1
0.00035425 0.766643 1.198406 0
0.0003543 0.760332 1.199075 0
0.00035435 0.754018 1.199726 0
0.0003544 0.7477 1.200362 0
0.00035445 0.741379 1.200981 0
0.0003545 0.735058 1.201583 0
0.00035455 0.728731 1.202169 0
0.0003546 0.722404 1.202739 0
0.00035465 0.716071 1.203292 0
0.0003547 0.709738 1.203829 0
0.00035475 0.703399 1.204349 0
0.0003548 0.697058 1.204853 0
0.00035485 0.690714 1.20534 0
0.0003549 0.68437 1.205812 0
0.00035495 0.678021 1.206267 0
0.000355 0.67167 1.206705 0
0.00035505 0.665319 1.207127 0
0.0003551 0.658963 1.207533 0
0.00035515 0.652606 1.207923 0
0.0003552 0.646248 1.208296 0
0.00035525 0.639887 1.208653 0
0.0003553 0.633526 1.208994 0
0.00035535 0.627163 1.209318 0
0.0003554 0.620798 1.209626 0
0.00035545 0.614431 1.209918 0
0.0003555 0.608063 1.210194 0
0.00035555 0.601694 1.210454 0
0.0003556 0.595323 1.210697 0
0.00035565 0.58895 1.210924 0
0.0003557 0.582575 1.211135 0
0.00035575 0.5762 1.21133 0
0.0003558 0.569824 1.211509 0
0.00035585 0.563447 1.211671 0
0.0003559 0.55707 1.211818 0
0.00035595 0.550691 1.211948 0
0.000356 0.544313 1.212062 0
0.00035605 0.537933 1.21216 0
0.0003561 0.531553 1.212243 0
0.00035615 0.525173 1.212309 0
0.0003562 0.518792 1.212359 0
0.00035625 0.512412 1.212393 0
0.0003563 0.506031 1.212411 0
0.00035635 0.499649 1.212413 0
0.0003564 0.493268 1.212399 0
0.00035645 0.486887 1.21237 0
0.0003565 0.480507 1.212324 0
0.00035655 0.474126 1.212262 0
0.0003566 0.467746 1.212185 0
0.00035665 0.461366 1.212092 0
0.0003567 0.454987 1.211983 0
0.00035675 0.448609 1.211857 0
0.0003568 0.44223 1.211717 0
0.00035685 0.435854 1.21156 0
0.0003569 0.429478 1.211388 0
0.00035695 0.423103 1.211199 0
0.000357 0.41673 1.210996 0
0.00035705 0.410357 1.210776 0
0.0003571 0.403986 1.210541 0
0.00035715 0.397616 1.21029 0
0.0003572 0.391247 1.210023 0
0.00035725 0.384879 1.209741 0
0.0003573 0.378513 1.209443 0
0.00035735 0.37215 1.209129 0
0.0003574 0.365786 1.208784 0
0.00035745 0.359424 1.208439 0
0.0003575 0.353063 1.208079 0
0.00035755 0.346705 1.207703 0
0.0003576 0.340351 1.207312 0
0.00035765 0.333999 1.206905 0
0.0003577 0.327647 1.206483 0
0.00035775 0.321297 1.206046 0
0.0003578 0.314949 1.205592 0
0.00035785 0.308606 1.205124 0
0.0003579 0.302264 1.20464 0
0.00035795 0.295923 1.204141 0
0.000358 0.289586 1.203627 0
0.00035805 0.283251 1.203097 0
0.0003581 0.276922 1.202552 0
0.00035815 0.270592 1.201991 0
0.0003582 0.264269 1.201416 0
0.00035825 0.257946 1.200809 0
0.0003583 0.251629 1.200203 0
0.00035835 0.245312 1.199566 0
0.0003584 0.239002 1.19893 0
0.00035845 0.295853 1.198278 1
0.0003585 0.352704 1.19777 1
0.00035855 0.40956 1.197404 1
0.0003586 0.466416 1.197181 1
0.00035865 0.523273 1.1971 1
0.0003587 0.58013 1.197161 1
0.00035875 0.636987 1.197364 1
0.0003588 0.693843 1.197709 1
0.00035885 0.750695 1.198196 1
0.0003589 0.807546 1.198967 1
0.00035895 0.801232 1.199737 0
0.000359 0.794917 1.20049 0
0.00035905 0.788595 1.201227 0
0.0003591 0.782269 1.201947 0
0.00035915 0.775939 1.202651 0
0.0003592 0.769606 1.203338 0
0.00035925 0.763269 1.204009 0
0.0003593 0.756932 1.204663 0
0.00035935 0.750592 1.2053 0
0.0003594 0.744245 1.205921 0
0.00035945 0.737895 1.206525 0
0.0003595 0.731542 1.207113 0
0.00035955 0.725185 1.207685 0
0.0003596 0.718829 1.208224 0
0.00035965 0.712467 1.208762 0
0.0003597 0.706105 1.209284 0
0.00035975 0.699741 1.20979 0
0.0003598 0.693373 1.210279 0
0.00035985 0.687003 1.210752 0
0.0003599 0.680631 1.211192 0
0.00035995 0.674254 1.211632 0
0.00036 0.667877 1.212056 0
0.00036005 0.661496 1.212463 0
0.0003601 0.655112 1.212854 0
0.00036015 0.648729 1.213212 0
0.0003602 0.642343 1.213554 0
0.00036025 0.635955 1.213896 0
0.0003603 0.629564 1.214221 0
0.00036035 0.623173 1.21453 0
0.0003604 0.616779 1.214823 0
0.00036045 0.610384 1.2151 0
0.0003605 0.603989 1.215344 0
0.00036055 0.597591 1.215588 0
0.0003606 0.591193 1.215816 0
0.00036065 0.584794 1.216027 0
0.0003607 0.578394 1.216222 0
0.00036075 0.571993 1.216386 0
0.0003608 0.56559 1.216548 0
0.00036085 0.559187 1.216695 0
0.0003609 0.552783 1.216826 0
0.00036095 0.546378 1.21694 0
0.000361 0.539972 1.217039 0
0.00036105 0.533567 1.217121 0
0.0003611 0.527161 1.217187 0
0.00036115 0.520754 1.217237 0
0.0003612 0.514348 1.217271 0
0.00036125 0.507941 1.217289 0
0.0003613 0.501534 1.21729 0
0.00036135 0.495127 1.21726 0
0.0003614 0.488721 1.21723 0
0.00036145 0.482314 1.217184 0
0.0003615 0.475908 1.217122 0
0.00036155 0.469503 1.217044 0
0.0003616 0.463098 1.21695 0
0.00036165 0.456694 1.21684 0
0.0003617 0.45029 1.216714 0
0.00036175 0.443886 1.216572 0
0.0003618 0.437483 1.216415 0
0.00036185 0.431082 1.216241 0
0.0003619 0.424681 1.216052 0
0.00036195 0.418282 1.215847 0
0.000362 0.411883 1.215626 0
0.00036205 0.405486 1.21539 0
0.0003621 0.399089 1.215137 0
0.00036215 0.392694 1.214869 0
0.0003622 0.3863 1.214586 0
0.00036225 0.379909 1.214286 0
0.0003623 0.37352 1.213971 0
0.00036235 0.36713 1.21364 0
0.0003624 0.360745 1.213294 0
0.00036245 0.354361 1.212932 0
0.0003625 0.347977 1.212538 0
0.00036255 0.341597 1.212145 0
0.0003626 0.335217 1.211737 0
0.00036265 0.328842 1.211313 0
0.0003627 0.322467 1.210857 0
0.00036275 0.316096 1.210402 0
0.0003628 0.309728 1.209931 0
0.00036285 0.303363 1.209445 0
0.0003629 0.296997 1.208944 0
0.00036295 0.290637 1.208427 0
0.000363 0.284277 1.207895 0
0.00036305 0.277922 1.207347 0
0.0003631 0.271571 1.206784 0
0.00036315 0.265222 1.206206 0
0.0003632 0.258877 1.205613 0
0.00036325 0.252532 1.205004 0
0.0003633 0.24619 1.20438 0
0.00036335 0.239851 1.203725 0
0.0003634 0.233515 1.203071 0
0.00036345 0.227187 1.202402 0
0.0003635 0.220859 1.201717 0
0.00036355 0.214537 1.201017 0
0.0003636 0.208216 1.200303 0
0.00036365 0.201899 1.199573 0
0.0003637 0.195585 1.198812 0
0.00036375 0.252434 1.198053 1
0.0003638 0.309286 1.197436 1
0.00036385 0.366142 1.196962 1
0.0003639 0.423002 1.19663 1
0.00036395 0.479862 1.196441 1
0.000364 0.536723 1.196394 1
0.00036405 0.593585 1.19649 1
0.0003641 0.650445 1.196728 1
0.00036415 0.707304 1.197107 1
0.0003642 0.764159 1.197628 1
0.00036425 0.757852 1.198291 0
0.0003643 0.751545 1.198938 0
0.00036435 0.745232 1.199568 0
0.0003644 0.738918 1.200181 0
0.00036445 0.732602 1.200778 0
0.0003645 0.726282 1.201359 0
0.00036455 0.719956 1.201923 0
0.0003646 0.713627 1.202471 0
0.00036465 0.707295 1.203003 0
0.0003647 0.700964 1.203502 0
0.00036475 0.694627 1.204001 0
0.0003648 0.688288 1.204483 0
0.00036485 0.681946 1.204949 0
0.0003649 0.675604 1.205383 0
0.00036495 0.669258 1.205816 0
0.000365 0.662909 1.206234 0
0.00036505 0.65656 1.206634 0
0.0003651 0.650208 1.207019 0
0.00036515 0.643853 1.207387 0
0.0003652 0.637496 1.207739 0
0.00036525 0.63114 1.208075 0
0.0003653 0.62478 1.208394 0
0.00036535 0.618418 1.208697 0
0.0003654 0.612055 1.208984 0
0.00036545 0.605691 1.209255 0
0.0003655 0.599325 1.20951 0
0.00036555 0.592958 1.209748 0
0.0003656 0.58659 1.20997 0
0.00036565 0.58022 1.210176 0
0.0003657 0.57385 1.210366 0
0.00036575 0.567479 1.21054 0
0.0003658 0.561107 1.210698 0
0.00036585 0.554735 1.210839 0
0.0003659 0.548362 1.210965 0
0.00036595 0.541988 1.211075 0
0.000366 0.535613 1.211168 0
0.00036605 0.529239 1.211245 0
0.0003661 0.522864 1.211307 0
0.00036615 0.516488 1.211336 0
0.0003662 0.510113 1.211366 0
0.00036625 0.503737 1.211363 0
0.0003663 0.497362 1.211345 0
0.00036635 0.490986 1.211326 0
0.0003664 0.484611 1.211292 0
0.00036645 0.478235 1.211242 0
0.0003665 0.47186 1.211176 0
0.00036655 0.465486 1.211094 0
0.0003666 0.459113 1.210996 0
0.00036665 0.45274 1.210882 0
0.0003667 0.446366 1.210753 0
0.00036675 0.439995 1.210607 0
0.0003668 0.433623 1.210446 0
0.00036685 0.427253 1.210269 0
0.0003669 0.420885 1.210077 0
0.00036695 0.414516 1.209869 0
0.000367 0.408149 1.209645 0
0.00036705 0.401784 1.209405 0
0.0003671 0.39542 1.20915 0
0.00036715 0.389057 1.208879 0
0.0003672 0.382696 1.208592 0
0.00036725 0.376335 1.20829 0
0.0003673 0.369978 1.207972 0
0.00036735 0.363622 1.207639 0
0.0003674 0.357266 1.20729 0
0.00036745 0.350913 1.206925 0
0.0003675 0.344563 1.206545 0
0.00036755 0.338215 1.20615 0
0.0003676 0.331867 1.205739 0
0.00036765 0.325521 1.205313 0
0.0003677 0.319177 1.204871 0
0.00036775 0.312836 1.204414 0
0.0003678 0.306497 1.203941 0
0.00036785 0.30016 1.203454 0
0.0003679 0.293829 1.20295 0
0.00036795 0.287498 1.202432 0
0.000368 0.281169 1.201898 0
0.00036805 0.274843 1.201349 0
0.0003681 0.268523 1.200785 0
0.00036815 0.262203 1.200205 0
0.0003682 0.25589 1.19961 0
0.00036825 0.312734 1.199001 1
0.0003683 0.369584 1.198533 1
0.00036835 0.426433 1.198209 1
0.0003684 0.483285 1.198027 1
0.00036845 0.540137 1.197987 1
0.0003685 0.59699 1.19809 1
0.00036855 0.653842 1.198334 1
0.0003686 0.710693 1.19872 1
0.00036865 0.767539 1.199248 1
0.0003687 0.761224 1.199918 0
0.00036875 0.754909 1.200571 0
0.0003688 0.748586 1.201208 0
0.00036885 0.742261 1.201828 0
0.0003689 0.735932 1.202432 0
0.00036895 0.729601 1.203019 0
0.000369 0.723269 1.20359 0
0.00036905 0.716934 1.204129 0
0.0003691 0.710594 1.204667 0
0.00036915 0.704254 1.205188 0
0.0003692 0.697911 1.205694 0
0.00036925 0.691562 1.206182 0
0.0003693 0.685214 1.206655 0
0.00036935 0.678863 1.207111 0
0.0003694 0.672508 1.207551 0
0.00036945 0.666152 1.207974 0
0.0003695 0.659792 1.208381 0
0.00036955 0.653432 1.208772 0
0.0003696 0.64707 1.209146 0
0.00036965 0.640704 1.209505 0
0.0003697 0.634337 1.209846 0
0.00036975 0.627967 1.210172 0
0.0003698 0.621597 1.210481 0
0.00036985 0.615226 1.210774 0
0.0003699 0.608853 1.211051 0
0.00036995 0.602479 1.211312 0
0.00037 0.596103 1.211556 0
0.00037005 0.589726 1.211784 0
0.0003701 0.583347 1.211996 0
0.00037015 0.576968 1.212192 0
0.0003702 0.570588 1.212372 0
0.00037025 0.564207 1.212536 0
0.0003703 0.557825 1.212683 0
0.00037035 0.551442 1.212814 0
0.0003704 0.545059 1.21293 0
0.00037045 0.538675 1.213029 0
0.0003705 0.532291 1.213112 0
0.00037055 0.525906 1.213163 0
0.0003706 0.519521 1.213214 0
0.00037065 0.513135 1.213249 0
0.0003707 0.50675 1.213268 0
0.00037075 0.500364 1.213255 0
0.0003708 0.493979 1.213242 0
0.00037085 0.487593 1.213214 0
0.0003709 0.481208 1.213169 0
0.00037095 0.474823 1.213108 0
0.000371 0.468439 1.213032 0
0.00037105 0.462055 1.212939 0
0.0003711 0.455671 1.212831 0
0.00037115 0.449288 1.212707 0
0.0003712 0.442905 1.212567 0
0.00037125 0.436523 1.212411 0
0.0003713 0.430142 1.212239 0
0.00037135 0.423763 1.212052 0
0.0003714 0.417385 1.211849 0
0.00037145 0.411008 1.21163 0
0.0003715 0.404632 1.211395 0
0.00037155 0.398258 1.211145 0
0.0003716 0.391885 1.210879 0
0.00037165 0.385512 1.210597 0
0.0003717 0.37914 1.2103 0
0.00037175 0.37277 1.209987 0
0.0003718 0.366403 1.209659 0
0.00037185 0.360037 1.209314 0
0.0003719 0.353674 1.208955 0
0.00037195 0.347313 1.20858 0
0.000372 0.340954 1.208189 0
0.00037205 0.334597 1.207783 0
0.0003721 0.328241 1.207361 0
0.00037215 0.321886 1.206924 0
0.0003722 0.315534 1.206472 0
0.00037225 0.309186 1.206004 0
0.0003723 0.302842 1.205521 0
0.00037235 0.296499 1.205022 0
0.0003724 0.29016 1.204508 0
0.00037245 0.28382 1.203979 0
0.0003725 0.277484 1.203434 0
0.00037255 0.271153 1.202874 0
0.0003726 0.264822 1.202299 0
0.00037265 0.258494 1.201709 0
0.0003727 0.252172 1.201103 0
0.00037275 0.245854 1.200482 0
0.0003728 0.239539 1.199847 0
0.00037285 0.296382 1.199196 1
0.0003729 0.353228 1.198687 1
0.00037295 0.410077 1.198322 1
0.000373 0.466928 1.198099 1
0.00037305 0.523781 1.198018 1
0.0003731 0.580633 1.19808 1
0.00037315 0.637484 1.198283 1
0.0003732 0.694333 1.198629 1
0.00037325 0.75118 1.199116 1
0.0003733 0.808027 1.199887 1
0.00037335 0.801712 1.200657 0
0.0003734 0.795392 1.201411 0
0.00037345 0.789065 1.202148 0
0.0003735 0.782734 1.202868 0
0.00037355 0.776404 1.203556 0
0.0003736 0.770065 1.204243 0
0.00037365 0.763727 1.204914 0
0.0003737 0.757386 1.205568 0
0.00037375 0.751037 1.206206 0
0.0003738 0.744689 1.206827 0
0.00037385 0.738337 1.207432 0
0.0003739 0.731982 1.208004 0
0.00037395 0.725624 1.20856 0
0.000374 0.719263 1.209115 0
0.00037405 0.712897 1.209654 0
0.0003741 0.706527 1.210176 0
0.00037415 0.700158 1.210681 0
0.0003742 0.693783 1.211171 0
0.00037425 0.687409 1.211644 0
0.0003743 0.681032 1.2121 0
0.00037435 0.674652 1.21254 0
0.0003744 0.668271 1.212948 0
0.00037445 0.661884 1.213355 0
0.0003745 0.655496 1.213746 0
0.00037455 0.649108 1.21412 0
0.0003746 0.642718 1.214478 0
0.00037465 0.636324 1.21482 0
0.0003747 0.629931 1.215145 0
0.00037475 0.623535 1.215454 0
0.0003748 0.617138 1.215747 0
0.00037485 0.610739 1.216023 0
0.0003749 0.604338 1.216283 0
0.00037495 0.597936 1.216511 0
0.000375 0.591534 1.216739 0
0.00037505 0.58513 1.216934 0
0.0003751 0.578725 1.21713 0
0.00037515 0.572318 1.217309 0
0.0003752 0.565911 1.217471 0
0.00037525 0.559502 1.217618 0
0.0003753 0.553094 1.217748 0
0.00037535 0.546685 1.217863 0
0.0003754 0.540274 1.217961 0
0.00037545 0.533864 1.218043 0
0.0003755 0.527453 1.218108 0
0.00037555 0.521042 1.218158 0
0.0003756 0.514631 1.218192 0
0.00037565 0.508219 1.21821 0
0.0003757 0.501808 1.218211 0
0.00037575 0.495396 1.218197 0
0.0003758 0.488985 1.218166 0
0.00037585 0.482573 1.21812 0
0.0003759 0.476163 1.218057 0
0.00037595 0.469752 1.217979 0
0.000376 0.463342 1.217885 0
0.00037605 0.456932 1.217774 0
0.0003761 0.450523 1.217632 0
0.00037615 0.444114 1.21749 0
0.0003762 0.437706 1.217332 0
0.00037625 0.4313 1.217158 0
0.0003763 0.424894 1.216969 0
0.00037635 0.418489 1.216763 0
0.0003764 0.412085 1.216542 0
0.00037645 0.405682 1.216305 0
0.0003765 0.39928 1.216052 0
0.00037655 0.392882 1.215784 0
0.0003766 0.386483 1.215499 0
0.00037665 0.380087 1.2152 0
0.0003767 0.373691 1.214884 0
0.00037675 0.367299 1.214553 0
0.0003768 0.360906 1.21419 0
0.00037685 0.354516 1.213811 0
0.0003769 0.348129 1.213433 0
0.00037695 0.341745 1.213039 0
0.000377 0.335363 1.21263 0
0.00037705 0.32898 1.212206 0
0.0003771 0.3226 1.211765 0
0.00037715 0.316223 1.211294 0
0.0003772 0.30985 1.210822 0
0.00037725 0.30348 1.210336 0
0.0003773 0.297112 1.209834 0
0.00037735 0.290745 1.209316 0
0.0003774 0.28438 1.208783 0
0.00037745 0.278021 1.208235 0
0.0003775 0.271665 1.207672 0
0.00037755 0.265311 1.207093 0
0.0003776 0.258961 1.206499 0
0.00037765 0.252615 1.205889 0
0.0003777 0.246268 1.205265 0
0.00037775 0.239924 1.204625 0
0.0003778 0.233584 1.20397 0
0.00037785 0.227251 1.2033 0
0.0003779 0.220918 1.202614 0
0.00037795 0.214588 1.201914 0
0.000378 0.208263 1.201198 0
0.00037805 0.201944 1.200468 0
0.0003781 0.195626 1.199722 0
0.00037815 0.189312 1.198962 0
0.0003782 0.246159 1.198186 1
0.00037825 0.303014 1.197553 1
0.0003783 0.359869 1.197205 1
0.00037835 0.416728 1.196858 1
0.0003784 0.473587 1.196653 1
0.00037845 0.530447 1.196591 1
0.0003785 0.587306 1.19667 1
0.00037855 0.644166 1.196892 1
0.0003786 0.701022 1.197256 1
0.00037865 0.757876 1.197761 1
0.0003787 0.751572 1.198408 0
0.00037875 0.745265 1.199023 0
0.0003788 0.738954 1.199637 0
0.00037885 0.73264 1.200235 0
0.0003789 0.726323 1.200816 0
0.00037895 0.72 1.201381 0
0.000379 0.713674 1.20193 0
0.00037905 0.707346 1.202462 0
0.0003791 0.701017 1.202978 0
0.00037915 0.694685 1.203477 0
0.0003792 0.688351 1.20396 0
0.00037925 0.682015 1.204427 0
0.0003793 0.675673 1.204877 0
0.00037935 0.669332 1.205311 0
0.0003794 0.662986 1.205729 0
0.00037945 0.656638 1.206131 0
0.0003795 0.65029 1.2065 0
0.00037955 0.643938 1.206869 0
0.0003796 0.637586 1.207206 0
0.00037965 0.63123 1.207542 0
0.0003797 0.624873 1.207863 0
0.00037975 0.618514 1.208167 0
0.0003798 0.612156 1.208454 0
0.00037985 0.605794 1.208726 0
0.0003799 0.599432 1.208981 0
0.00037995 0.593068 1.209221 0
0.00038 0.586702 1.209444 0
0.00038005 0.580337 1.209651 0
0.0003801 0.57397 1.209841 0
0.00038015 0.567602 1.210016 0
0.0003802 0.561232 1.210175 0
0.00038025 0.554862 1.210317 0
0.0003803 0.548492 1.210443 0
0.00038035 0.54212 1.210554 0
0.0003804 0.535749 1.210632 0
0.00038045 0.529377 1.21071 0
0.0003805 0.523005 1.210773 0
0.00038055 0.516632 1.210819 0
0.0003806 0.51026 1.210849 0
0.00038065 0.503887 1.210864 0
0.0003807 0.497514 1.210862 0
0.00038075 0.491141 1.210845 0
0.0003808 0.484768 1.210811 0
0.00038085 0.478395 1.210762 0
0.0003809 0.472023 1.210697 0
0.00038095 0.465651 1.210615 0
0.000381 0.45928 1.210519 0
0.00038105 0.452909 1.210406 0
0.0003811 0.446538 1.210277 0
0.00038115 0.440169 1.210133 0
0.0003812 0.4338 1.209973 0
0.00038125 0.427433 1.209797 0
0.0003813 0.421066 1.209605 0
0.00038135 0.414701 1.209398 0
0.0003814 0.408336 1.209175 0
0.00038145 0.401973 1.208936 0
0.0003815 0.395612 1.208682 0
0.00038155 0.38925 1.208412 0
0.0003816 0.382892 1.208126 0
0.00038165 0.376533 1.207825 0
0.0003817 0.370176 1.207508 0
0.00038175 0.363822 1.207176 0
0.0003818 0.357469 1.206812 0
0.00038185 0.351119 1.206448 0
0.0003819 0.344771 1.20607 0
0.00038195 0.338426 1.205675 0
0.000382 0.33208 1.205265 0
0.00038205 0.325737 1.204824 0
0.0003821 0.319395 1.204383 0
0.00038215 0.313057 1.203912 0
0.0003822 0.30672 1.20344 0
0.00038225 0.300386 1.202953 0
0.0003823 0.294055 1.202435 0
0.00038235 0.287729 1.201918 0
0.0003824 0.281406 1.201385 0
0.00038245 0.275083 1.200837 0
0.0003825 0.268763 1.200274 0
0.00038255 0.262449 1.199696 0
0.0003826 0.319295 1.199102 1
0.00038265 0.376142 1.198651 1
0.0003827 0.432993 1.198343 1
0.00038275 0.489844 1.198177 1
0.0003828 0.546696 1.198154 1
0.00038285 0.603547 1.198273 1
0.0003829 0.660398 1.198533 1
0.00038295 0.717248 1.198936 1
0.000383 0.774093 1.19948 1
0.00038305 0.76778 1.200166 0
0.0003831 0.761463 1.200835 0
0.00038315 0.755143 1.201472 0
0.0003832 0.748819 1.202108 0
0.00038325 0.742489 1.202728 0
0.0003833 0.736156 1.203332 0
0.00038335 0.729819 1.203919 0
0.0003834 0.72348 1.204489 0
0.00038345 0.71714 1.205043 0
0.0003835 0.710798 1.205581 0
0.00038355 0.704453 1.206102 0
0.0003836 0.698102 1.206607 0
0.00038365 0.691752 1.207095 0
0.0003837 0.685396 1.207567 0
0.00038375 0.679041 1.208023 0
0.0003838 0.672683 1.208462 0
0.00038385 0.66632 1.208885 0
0.0003839 0.659955 1.209291 0
0.00038395 0.653591 1.209681 0
0.000384 0.647224 1.210055 0
0.00038405 0.640855 1.210413 0
0.0003841 0.634483 1.210754 0
0.00038415 0.62811 1.211079 0
0.0003842 0.621736 1.211388 0
0.00038425 0.615359 1.21168 0
0.0003843 0.608982 1.211957 0
0.00038435 0.602602 1.212217 0
0.0003844 0.59622 1.21246 0
0.00038445 0.589839 1.212688 0
0.0003845 0.583456 1.212899 0
0.00038455 0.577073 1.213079 0
0.0003846 0.570687 1.213258 0
0.00038465 0.564302 1.213421 0
0.0003847 0.557915 1.213567 0
0.00038475 0.551527 1.213698 0
0.0003848 0.545139 1.213813 0
0.00038485 0.53875 1.213911 0
0.0003849 0.532361 1.213993 0
0.00038495 0.525972 1.21406 0
0.000385 0.519581 1.21411 0
0.00038505 0.513191 1.214144 0
0.0003851 0.506801 1.214163 0
0.00038515 0.500411 1.214165 0
0.0003852 0.49402 1.214151 0
0.00038525 0.48763 1.214121 0
0.0003853 0.48124 1.214076 0
0.00038535 0.474851 1.214014 0
0.0003854 0.468461 1.213937 0
0.00038545 0.462072 1.213843 0
0.0003855 0.455684 1.213734 0
0.00038555 0.449296 1.213609 0
0.0003856 0.442909 1.213468 0
0.00038565 0.436522 1.213311 0
0.0003857 0.430136 1.213139 0
0.00038575 0.423751 1.21295 0
0.0003858 0.417369 1.212746 0
0.00038585 0.410987 1.212526 0
0.0003859 0.404606 1.212291 0
0.00038595 0.398227 1.21204 0
0.000386 0.39185 1.211773 0
0.00038605 0.385473 1.21149 0
0.0003861 0.379097 1.211192 0
0.00038615 0.372722 1.210878 0
0.0003862 0.366349 1.210548 0
0.00038625 0.359978 1.210203 0
0.0003863 0.35361 1.209842 0
0.00038635 0.347243 1.209466 0
0.0003864 0.340877 1.209074 0
0.00038645 0.334514 1.208667 0
0.0003865 0.328152 1.208244 0
0.00038655 0.321795 1.207806 0
0.0003866 0.315441 1.207353 0
0.00038665 0.309089 1.206884 0
0.0003867 0.302739 1.206399 0
0.00038675 0.296393 1.205899 0
0.0003868 0.290048 1.205384 0
0.00038685 0.283704 1.204838 0
0.0003869 0.277363 1.204276 0
0.00038695 0.271025 1.203715 0
0.000387 0.264689 1.203139 0
0.00038705 0.25836 1.202547 0
0.0003871 0.252034 1.20194 0
0.00038715 0.245711 1.201319 0
0.0003872 0.239389 1.200681 0
0.00038725 0.233073 1.200029 0
0.0003873 0.226757 1.199362 0
0.00038735 0.220444 1.198679 0
0.0003874 0.277293 1.197982 1
0.00038745 0.334149 1.197427 1
0.0003875 0.391005 1.197015 1
0.00038755 0.447863 1.196746 1
0.0003876 0.504722 1.196619 1
0.00038765 0.561582 1.196634 1
0.0003877 0.618442 1.196792 1
0.00038775 0.6753 1.197091 1
0.0003878 0.732155 1.197532 1
0.00038785 0.789007 1.198115 1
0.0003879 0.782697 1.19884 0
0.00038795 0.776384 1.199548 0
0.000388 0.77007 1.200223 0
0.00038805 0.763753 1.200898 0
0.0003881 0.757433 1.201557 0
0.00038815 0.751105 1.202199 0
0.0003882 0.744778 1.202808 0
0.00038825 0.738447 1.203418 0
0.0003883 0.73211 1.20401 0
0.00038835 0.725774 1.204586 0
0.0003884 0.719434 1.205146 0
0.00038845 0.713088 1.205689 0
0.0003885 0.706742 1.206216 0
0.00038855 0.700394 1.206726 0
0.0003886 0.69404 1.20722 0
0.00038865 0.687684 1.207698 0
0.0003887 0.681327 1.208159 0
0.00038875 0.674969 1.208604 0
0.0003888 0.668605 1.209032 0
0.00038885 0.66224 1.209444 0
0.0003889 0.655874 1.20984 0
0.00038895 0.649507 1.21022 0
0.000389 0.643135 1.210583 0
0.00038905 0.636764 1.210914 0
0.0003891 0.630389 1.211244 0
0.00038915 0.624014 1.211558 0
0.0003892 0.617637 1.211856 0
0.00038925 0.611259 1.212138 0
0.0003893 0.604878 1.212404 0
0.00038935 0.598495 1.212653 0
0.0003894 0.592113 1.212886 0
0.00038945 0.585728 1.213103 0
0.0003895 0.579343 1.213303 0
0.00038955 0.572956 1.213488 0
0.0003896 0.566568 1.213656 0
0.00038965 0.56018 1.213808 0
0.0003897 0.553792 1.213929 0
0.00038975 0.547403 1.214049 0
0.0003898 0.541013 1.214152 0
0.00038985 0.534622 1.21424 0
0.0003899 0.528232 1.214312 0
0.00038995 0.52184 1.214368 0
0.00039 0.515449 1.214407 0
0.00039005 0.509057 1.214415 0
0.0003901 0.502666 1.214423 0
0.00039015 0.496274 1.214414 0
0.0003902 0.489882 1.21439 0
0.00039025 0.483491 1.21435 0
0.0003903 0.477099 1.214293 0
0.00039035 0.470709 1.214221 0
0.0003904 0.464319 1.214133 0
0.00039045 0.457929 1.214029 0
0.0003905 0.45154 1.213909 0
0.00039055 0.445152 1.213774 0
0.0003906 0.438764 1.213622 0
0.00039065 0.432378 1.213455 0
0.0003907 0.425991 1.213272 0
0.00039075 0.419606 1.213073 0
0.0003908 0.413222 1.212859 0
0.00039085 0.40684 1.212628 0
0.0003909 0.400457 1.212382 0
0.00039095 0.394078 1.21212 0
0.000391 0.387698 1.211843 0
0.00039105 0.38132 1.21155 0
0.0003911 0.374945 1.211241 0
0.00039115 0.36857 1.210917 0
0.0003912 0.362197 1.210561 0
0.00039125 0.355826 1.210205 0
0.0003913 0.349456 1.209834 0
0.00039135 0.343091 1.209448 0
0.0003914 0.336725 1.20903 0
0.00039145 0.330362 1.208612 0
0.0003915 0.324003 1.208179 0
0.00039155 0.317644 1.207731 0
0.0003916 0.311288 1.207267 0
0.00039165 0.304934 1.206771 0
0.0003917 0.298585 1.206277 0
0.00039175 0.292239 1.205767 0
0.0003918 0.285895 1.205241 0
0.00039185 0.279555 1.2047 0
0.0003919 0.273214 1.204144 0
0.00039195 0.266877 1.203557 0
0.000392 0.260542 1.202971 0
0.00039205 0.254214 1.202369 0
0.0003921 0.247886 1.201736 0
0.00039215 0.241561 1.201104 0
0.0003922 0.235242 1.200457 0
0.00039225 0.228924 1.199795 0
0.0003923 0.222609 1.199101 0
0.00039235 0.27946 1.198409 1
0.0003924 0.33631 1.197859 1
0.00039245 0.393166 1.197452 1
0.0003925 0.450023 1.197188 1
0.00039255 0.50688 1.197066 1
0.0003926 0.563737 1.197086 1
0.00039265 0.620594 1.197248 1
0.0003927 0.67745 1.197695 1
0.00039275 0.734302 1.198141 1
0.0003928 0.791154 1.198871 1
0.00039285 0.784844 1.199584 0
0.0003929 0.778531 1.200296 0
0.00039295 0.772213 1.200992 0
0.000393 0.765889 1.201672 0
0.00039305 0.759561 1.202335 0
0.0003931 0.753229 1.202981 0
0.00039315 0.746894 1.203611 0
0.0003932 0.740556 1.204225 0
0.00039325 0.734215 1.204822 0
0.0003933 0.727871 1.205402 0
0.00039335 0.721524 1.205966 0
0.0003934 0.715177 1.206498 0
0.00039345 0.708824 1.207029 0
0.0003935 0.702471 1.207544 0
0.00039355 0.696113 1.208042 0
0.0003936 0.689755 1.208524 0
0.00039365 0.683394 1.20899 0
0.0003937 0.677031 1.209439 0
0.00039375 0.670663 1.209872 0
0.0003938 0.664296 1.210288 0
0.00039385 0.657924 1.210688 0
0.0003939 0.651549 1.211072 0
0.00039395 0.645175 1.211439 0
0.000394 0.638798 1.21179 0
0.00039405 0.632418 1.212125 0
0.0003941 0.626037 1.212443 0
0.00039415 0.619654 1.212745 0
0.0003942 0.613269 1.213031 0
0.00039425 0.606884 1.213301 0
0.0003943 0.600498 1.213554 0
0.00039435 0.594109 1.213791 0
0.0003944 0.587721 1.214012 0
0.00039445 0.58133 1.214217 0
0.0003945 0.574939 1.214405 0
0.00039455 0.568547 1.214578 0
0.0003946 0.562154 1.214734 0
0.00039465 0.555761 1.214874 0
0.0003947 0.549366 1.214998 0
0.00039475 0.542971 1.215106 0
0.0003948 0.536576 1.215197 0
0.00039485 0.53018 1.215273 0
0.0003949 0.523784 1.215332 0
0.00039495 0.517387 1.215376 0
0.000395 0.51099 1.215403 0
0.00039505 0.504593 1.215415 0
0.0003951 0.498196 1.21541 0
0.00039515 0.4918 1.21539 0
0.0003952 0.485403 1.215353 0
0.00039525 0.479006 1.215301 0
0.0003953 0.47261 1.215232 0
0.00039535 0.466215 1.215148 0
0.0003954 0.45982 1.215048 0
0.00039545 0.453425 1.214932 0
0.0003955 0.447031 1.2148 0
0.00039555 0.440637 1.214652 0
0.0003956 0.434245 1.214488 0
0.00039565 0.427854 1.214309 0
0.0003957 0.421463 1.214113 0
0.00039575 0.415073 1.213902 0
0.0003958 0.408684 1.213675 0
0.00039585 0.402297 1.213433 0
0.0003959 0.395912 1.213175 0
0.00039595 0.389528 1.212901 0
0.000396 0.383145 1.212611 0
0.00039605 0.376762 1.212306 0
0.0003961 0.370382 1.211985 0
0.00039615 0.364003 1.211648 0
0.0003962 0.357626 1.211296 0
0.00039625 0.351251 1.210929 0
0.0003963 0.344879 1.210545 0
0.00039635 0.338508 1.210147 0
0.0003964 0.332141 1.209732 0
0.00039645 0.325776 1.209302 0
0.0003965 0.319414 1.208857 0
0.00039655 0.313052 1.208397 0
0.0003966 0.306694 1.20792 0
0.00039665 0.300339 1.207429 0
0.0003967 0.293987 1.206922 0
0.00039675 0.287637 1.2064 0
0.0003968 0.281291 1.205862 0
0.00039685 0.274947 1.205309 0
0.0003969 0.268603 1.204741 0
0.00039695 0.262263 1.204158 0
0.000397 0.255928 1.203559 0
0.00039705 0.249594 1.202929 0
0.0003971 0.243266 1.2023 0
0.00039715 0.236941 1.201656 0
0.0003972 0.230617 1.200997 0
0.00039725 0.224299 1.200322 0
0.0003973 0.217982 1.199633 0
0.00039735 0.211668 1.198928 0
0.0003974 0.268519 1.198208 1
0.00039745 0.325371 1.197631 1
0.0003975 0.382228 1.197197 1
0.00039755 0.439086 1.196906 1
0.0003976 0.495945 1.196757 1
0.00039765 0.552805 1.19675 1
0.0003977 0.609663 1.196885 1
0.00039775 0.66652 1.197163 1
0.0003978 0.723377 1.197582 1
0.00039785 0.780229 1.198143 1
0.0003979 0.773923 1.19883 0
0.00039795 0.767613 1.199516 0
0.000398 0.761297 1.200185 0
0.00039805 0.754976 1.200838 0
0.0003981 0.748656 1.201475 0
0.00039815 0.742329 1.202095 0
0.0003982 0.735999 1.202699 0
0.00039825 0.729666 1.203286 0
0.0003983 0.723333 1.203857 0
0.00039835 0.716997 1.204411 0
0.0003984 0.710658 1.204949 0
0.00039845 0.704316 1.20547 0
0.0003985 0.697972 1.205975 0
0.00039855 0.691624 1.206464 0
0.0003986 0.685275 1.206936 0
0.00039865 0.67892 1.207392 0
0.0003987 0.672565 1.207832 0
0.00039875 0.666208 1.208255 0
0.0003988 0.659847 1.208662 0
0.00039885 0.653483 1.209053 0
0.0003989 0.647118 1.209427 0
0.00039895 0.640751 1.209785 0
0.000399 0.634383 1.210127 0
0.00039905 0.628013 1.210452 0
0.0003991 0.621642 1.210761 0
0.00039915 0.615269 1.211054 0
0.0003992 0.608895 1.211331 0
0.00039925 0.60252 1.211591 0
0.0003993 0.596142 1.211835 0
0.00039935 0.589763 1.212063 0
0.0003994 0.583383 1.212259 0
0.00039945 0.577002 1.212455 0
0.0003995 0.570621 1.212635 0
0.00039955 0.564238 1.212798 0
0.0003996 0.557854 1.212945 0
0.00039965 0.55147 1.213076 0
0.0003997 0.545085 1.213191 0
0.00039975 0.5387 1.213274 0
0.0003998 0.532314 1.213357 0
0.00039985 0.525927 1.213424 0
0.0003999 0.519541 1.213475 0
0.00039995 0.513154 1.21351 0


==> plots/dat/p-cpn-duty-physical.dat <==
time vo iL u
0 0.063158 0 1
5e-08 0.126316 0.000158 1
1e-07 0.189471 0.000473 1
1.5e-07 0.252627 0.000946 1
2e-07 0.31578 0.001575 1
2.5e-07 0.378925 0.00236 1
3e-07 0.44207 0.003302 1
3.5e-07 0.505211 0.004399 1
4e-07 0.568339 0.005651 1
4.5e-07 0.63146 0.007058 1
5e-07 0.694581 0.008619 1
5.5e-07 0.757684 0.010333 1
6e-07 0.820788 0.012202 1
6.5e-07 0.883881 0.014381 1
7e-07 0.946952 0.016555 1
7.5e-07 1.010011 0.018881 1
8e-07 1.073069 0.021359 1
8.5e-07 1.136101 0.023988 1
9e-07 1.199118 0.026768 1
9.5e-07 1.262119 0.029699 1
1e-06 1.325105 0.03278 1
1.05e-06 1.388073 0.036011 1
1.1e-06 1.451024 0.039391 1
1.15e-06 1.513956 0.04292 1
1.2e-06 1.576868 0.046598 1
1.25e-06 1.639761 0.050423 1
1.3e-06 1.702632 0.054397 1
1.35e-06 1.765482 0.058517 1
1.4e-06 1.82831 0.062785 1
1.45e-06 1.891114 0.067199 1
1.5e-06 1.953894 0.071758 1
1.55e-06 2.01665 0.076464 1
1.6e-06 2.079405 0.081314 1
1.65e-06 2.142135 0.086466 1
1.7e-06 2.204838 0.091762 1
1.75e-06 2.267485 0.097045 1
1.8e-06 2.330132 0.102471 1
1.85e-06 2.392751 0.10804 1
1.9e-06 2.45531 0.113752 1
1.95e-06 2.517869 0.119606 1
2e-06 2.580397 0.125601 1
2.05e-06 2.642894 0.131738 1
2.1e-06 2.705326 0.138016 1
2.15e-06 2.767724 0.144435 1
2.2e-06 2.830121 0.150993 1
2.25e-06 2.892484 0.157691 1
2.3e-06 2.954812 0.164528 1
2.35e-06 3.017068 0.171503 1
2.4e-06 3.079323 0.178617 1
2.45e-06 3.141502 0.185869 1
2.5e-06 3.140524 0.193258 0
2.55e-06 3.139507 0.200624 0
2.6e-06 3.138451 0.207971 0
2.65e-06 3.137357 0.215297 0
2.7e-06 3.136223 0.222602 0
2.75e-06 3.135052 0.229886 0
2.8e-06 3.133804 0.237149 0
2.85e-06 3.132556 0.244391 0
2.9e-06 3.131269 0.251611 0
2.95e-06 3.129945 0.25881 0
3e-06 3.128545 0.265988 0
3.05e-06 3.127145 0.273145 0
3.1e-06 3.125708 0.28028 0
3.15e-06 3.124232 0.287393 0
3.2e-06 3.122682 0.294485 0
3.25e-06 3.121133 0.301556 0
3.3e-06 3.119508 0.308605 0
3.35e-06 3.117847 0.315632 0
3.4e-06 3.116186 0.322638 0
3.45e-06 3.114451 0.329621 0
3.5e-06 3.112716 0.336584 0
3.55e-06 3.110908 0.343524 0
3.6e-06 3.109064 0.350442 0
3.65e-06 3.107183 0.357339 0
3.7e-06 3.105266 0.364213 0
3.75e-06 3.103313 0.371066 0
3.8e-06 3.101324 0.377897 0
3.85e-06 3.099299 0.384705 0
3.9e-06 3.097239 0.391492 0
3.95e-06 3.095143 0.398256 0
4e-06 3.093047 0.404998 0
4.05e-06 3.090915 0.411718 0
4.1e-06 3.088713 0.418416 0
4.15e-06 3.086511 0.425087 0
4.2e-06 3.084273 0.43174 0
4.25e-06 3.081966 0.438372 0
4.3e-06 3.079624 0.444981 0
4.35e-06 3.077248 0.451567 0
4.4e-06 3.074836 0.458131 0
4.45e-06 3.072425 0.464673 0
4.5e-06 3.069945 0.471193 0
4.55e-06 3.067431 0.477689 0
4.6e-06 3.064917 0.484164 0
4.65e-06 3.062369 0.490616 0
4.7e-06 3.059753 0.497045 0
4.75e-06 3.057103 0.503452 0
4.8e-06 3.05442 0.509836 0
4.85e-06 3.051703 0.516197 0
4.9e-06 3.048953 0.522536 0
4.95e-06 3.046169 0.528852 0
5e-06 3.043386 0.535145 0
5.05e-06 3.103727 0.541416 1
5.1e-06 3.164035 0.547822 1
5.15e-06 3.22431 0.554362 1
5.2e-06 3.284515 0.561037 1
5.25e-06 3.344684 0.567846 1
5.3e-06 3.404853 0.574788 1
5.35e-06 3.464986 0.581863 1
5.4e-06 3.525082 0.589071 1
5.45e-06 3.585139 0.596561 1
5.5e-06 3.645157 0.604033 1
5.55e-06 3.705096 0.611635 1
5.6e-06 3.764994 0.619369 1
5.65e-06 3.824892 0.627233 1
5.7e-06 3.884707 0.635227 1
5.75e-06 3.944479 0.643351 1
5.8e-06 4.004207 0.651604 1
5.85e-06 4.063935 0.659985 1
5.9e-06 4.12362 0.668495 1
5.95e-06 4.183214 0.677133 1
6e-06 4.242808 0.685898 1
6.05e-06 4.302356 0.69479 1
6.1e-06 4.361809 0.703809 1
6.15e-06 4.421263 0.712954 1
6.2e-06 4.48062 0.722225 1
6.25e-06 4.539976 0.731621 1
6.3e-06 4.599284 0.741142 1
6.35e-06 4.65849 0.750787 1
6.4e-06 4.717696 0.760557 1
6.45e-06 4.776851 0.77045 1
6.5e-06 4.835901 0.780466 1
6.55e-06 4.894898 0.790604 1
6.6e-06 4.953895 0.801012 1
6.65e-06 5.012783 0.811395 1
6.7e-06 5.07167 0.821898 1
6.75e-06 5.130502 0.832522 1
6.8e-06 5.189278 0.843267 1
6.85e-06 5.247941 0.854132 1
6.9e-06 5.306545 0.865117 1
6.95e-06 5.365092 0.876221 1
7e-06 5.423579 0.887443 1
7.05e-06 5.482066 0.898783 1
7.1e-06 5.540433 0.910241 1
7.15e-06 5.5988 0.921817 1
7.2e-06 5.657045 0.933509 1
7.25e-06 5.715227 0.945318 1
7.3e-06 5.77341 0.957243 1
7.35e-06 5.831466 0.969283 1
7.4e-06 5.889523 0.981439 1
7.45e-06 5.947451 0.993709 1
7.5e-06 5.942155 1.006093 0
7.55e-06 5.93686 1.018433 0
7.6e-06 5.931435 1.030729 0
7.65e-06 5.92601 1.042968 0
7.7e-06 5.920521 1.055162 0
7.75e-06 5.914904 1.067325 0
7.8e-06 5.909286 1.079444 0
7.85e-06 5.903605 1.091518 0
7.9e-06 5.897797 1.103549 0
7.95e-06 5.891988 1.115534 0
8e-06 5.886117 1.127461 0
8.05e-06 5.880183 1.139357 0
8.1e-06 5.874187 1.151209 0
8.15e-06 5.868128 1.163002 0
8.2e-06 5.861945 1.174765 0
8.25e-06 5.8557 1.186483 0
8.3e-06 5.849455 1.198156 0
8.35e-06 5.843149 1.209784 0
8.4e-06 5.836721 1.221367 0
8.45e-06 5.830293 1.232906 0
8.5e-06 5.823804 1.244399 0
8.55e-06 5.817194 1.255848 0
8.6e-06 5.810524 1.267251 0
8.65e-06 5.803855 1.278609 0
8.7e-06 5.797065 1.289922 0
8.75e-06 5.790217 1.30119 0
8.8e-06 5.78331 1.312413 0
8.85e-06 5.776402 1.32359 0
8.9e-06 5.769377 1.334722 0
8.95e-06 5.762353 1.345809 0
9e-06 5.755269 1.35685 0
9.05e-06 5.748128 1.367846 0
9.1e-06 5.740871 1.378797 0
9.15e-06 5.733557 1.389702 0
9.2e-06 5.726243 1.400562 0
9.25e-06 5.718871 1.411376 0
9.3e-06 5.711443 1.422144 0
9.35e-06 5.703902 1.432868 0
9.4e-06 5.69636 1.443545 0
9.45e-06 5.688763 1.454177 0
9.5e-06 5.681109 1.464764 0
9.55e-06 5.6734 1.475305 0
9.6e-06 5.665635 1.4858 0
9.65e-06 5.657815 1.49625 0
9.7e-06 5.649885 1.506653 0
9.75e-06 5.641956 1.517012 0
9.8e-06 5.633917 1.527324 0
9.85e-06 5.625824 1.53759 0
9.9e-06 5.617732 1.547811 0
9.95e-06 5.609585 1.557986 0
1e-05 5.66449 1.568115 1
1.005e-05 5.719341 1.578356 1
1.01e-05 5.774192 1.588708 1
1.015e-05 5.828988 1.599172 1
1.02e-05 5.883729 1.609746 1
1.025e-05 5.938415 1.620431 1
1.03e-05 5.992987 1.631226 1
1.035e-05 6.04756 1.642131 1
1.04e-05 6.102017 1.653144 1
1.045e-05 6.156474 1.664266 1
1.05e-05 6.210873 1.675497 1
1.055e-05 6.265212 1.686835 1
1.06e-05 6.319492 1.698281 1
1.065e-05 6.373651 1.709834 1
1.07e-05 6.427809 1.721629 1
1.075e-05 6.481844 1.733395 1
1.08e-05 6.535816 1.745266 1
1.085e-05 6.589789 1.757242 1
1.09e-05 6.643634 1.769324 1
1.095e-05 6.69748 1.781644 1
1.1e-05 6.751261 1.793934 1
1.105e-05 6.804912 1.806327 1
1.11e-05 6.858563 1.818823 1
1.115e-05 6.912081 1.831423 1
1.12e-05 6.9656 1.844124 1
1.125e-05 7.018985 1.856928 1
1.13e-05 7.072302 1.869833 1
1.135e-05 7.12555 1.882839 1
1.14e-05 7.178729 1.895946 1
1.145e-05 7.231839 1.909153 1
1.15e-05 7.284948 1.92246 1
1.155e-05 7.337988 1.935866 1
1.16e-05 7.390886 1.949371 1
1.165e-05 7.443713 1.962975 1
1.17e-05 7.496539 1.976809 1
1.175e-05 7.549293 1.990608 1
1.18e-05 7.601974 2.004505 1
1.185e-05 7.654582 2.018499 1
1.19e-05 7.707116 2.032589 1
1.195e-05 7.759501 2.046775 1
1.2e-05 7.811811 2.061057 1
1.205e-05 7.864046 2.075434 1
1.21e-05 7.916204 2.089906 1
1.215e-05 7.968286 2.104471 1
1.22e-05 8.020291 2.119131 1
1.225e-05 8.072295 2.133884 1
1.23e-05 8.124144 2.14873 1
1.235e-05 8.175914 2.163668 1
1.24e-05 8.227684 2.178699 1
1.245e-05 8.279296 2.193821 1
1.25e-05 8.267669 2.209035 0
1.255e-05 8.256043 2.224182 0
1.26e-05 8.244337 2.239261 0
1.265e-05 8.232551 2.254274 0
1.27e-05 8.220686 2.26922 0
1.275e-05 8.208665 2.284098 0
1.28e-05 8.196643 2.29891 0
1.285e-05 8.184466 2.313654 0
1.29e-05 8.172212 2.328331 0
1.295e-05 8.159881 2.342941 0
1.3e-05 8.147549 2.357483 0
1.305e-05 8.135065 2.371958 0
1.31e-05 8.122581 2.386366 0
1.315e-05 8.109946 2.400707 0
1.32e-05 8.097311 2.41498 0
1.325e-05 8.0846 2.429154 0
1.33e-05 8.071741 2.443292 0
1.335e-05 8.058881 2.457364 0
1.34e-05 8.045874 2.471367 0
1.345e-05 8.032867 2.485304 0
1.35e-05 8.019786 2.499172 0
1.355e-05 8.00656 2.512974 0
1.36e-05 7.993262 2.526708 0
1.365e-05 7.979963 2.540374 0
1.37e-05 7.966593 2.553973 0
1.375e-05 7.95308 2.567505 0
1.38e-05 7.939496 2.580969 0
1.385e-05 7.925912 2.594365 0
1.39e-05 7.912257 2.60766 0
1.395e-05 7.898463 2.620921 0
1.4e-05 7.884668 2.634115 0
1.405e-05 7.870805 2.647242 0
1.41e-05 7.856872 2.660301 0
1.415e-05 7.842802 2.673292 0
1.42e-05 7.828664 2.686216 0
1.425e-05 7.814458 2.699072 0
1.43e-05 7.800253 2.71186 0
1.435e-05 7.78598 2.724581 0
1.44e-05 7.771573 2.737235 0
1.445e-05 7.7571 2.749821 0
1.45e-05 7.742562 2.762339 0
1.455e-05 7.727958 2.774789 0
1.46e-05 7.713354 2.787136 0
1.465e-05 7.698684 2.799451 0
1.47e-05 7.68395 2.811699 0
1.475e-05 7.669088 2.82388 0
1.48e-05 7.654225 2.835956 0
1.485e-05 7.639299 2.848002 0
1.49e-05 7.62431 2.85998 0
1.495e-05 7.609257 2.871891 0
1.5e-05 7.594142 2.883734 0
1.505e-05 7.642122 2.89551 1
1.51e-05 7.689978 2.907377 1
1.515e-05 7.737834 2.919333 1
1.52e-05 7.785564 2.931379 1
1.525e-05 7.83323 2.943515 1
1.53e-05 7.880895 2.955739 1
1.535e-05 7.928497 2.968052 1
1.54e-05 7.976033 2.980453 1
1.545e-05 8.023505 2.992942 1
1.55e-05 8.07091 3.005518 1
1.555e-05 8.118183 3.018182 1
1.56e-05 8.165456 3.030932 1
1.565e-05 8.212594 3.043768 1
1.57e-05 8.259732 3.05669 1
1.575e-05 8.306802 3.069698 1
1.58e-05 8.353734 3.082791 1
1.585e-05 8.400667 3.096085 1
1.59e-05 8.44753 3.109347 1
1.595e-05 8.494323 3.122692 1
1.6e-05 8.541045 3.136121 1
1.605e-05 8.587626 3.149634 1
1.61e-05 8.634207 3.163345 1
1.615e-05 8.680644 3.177022 1
1.62e-05 8.727081 3.190781 1
1.625e-05 8.773445 3.204622 1
1.63e-05 8.819663 3.218544 1
1.635e-05 8.865808 3.232547 1
1.64e-05 8.911878 3.24663 1
1.645e-05 8.957874 3.260793 1
1.65e-05 9.003795 3.275036 1
1.655e-05 9.04964 3.289358 1
1.66e-05 9.09541 3.303759 1
1.665e-05 9.141103 3.318238 1
1.67e-05 9.18672 3.332795 1
1.675e-05 9.232337 3.34743 1
1.68e-05 9.277799 3.362142 1
1.685e-05 9.323184 3.376931 1
1.69e-05 9.368569 3.391797 1
1.695e-05 9.413796 3.406739 1
1.7e-05 9.459024 3.421756 1
1.705e-05 9.504173 3.436849 1
1.71e-05 9.549162 3.452018 1
1.715e-05 9.594071 3.467261 1
1.72e-05 9.63898 3.482578 1
1.725e-05 9.683728 3.497969 1
1.73e-05 9.728394 3.513433 1
1.735e-05 9.772978 3.52897 1
1.74e-05 9.817563 3.54458 1
1.745e-05 9.862065 3.560374 1
1.75e-05 9.843326 3.576128 0
1.755e-05 9.824422 3.591796 0
1.76e-05 9.805436 3.607378 0
1.765e-05 9.786449 3.622873 0
1.77e-05 9.767301 3.638282 0
1.775e-05 9.748152 3.653605 0
1.78e-05 9.728922 3.668841 0
1.785e-05 9.709613 3.683991 0
1.79e-05 9.690144 3.699055 0
1.795e-05 9.670675 3.714033 0
1.8e-05 9.651128 3.728925 0
1.805e-05 9.631502 3.74373 0
1.81e-05 9.61172 3.758449 0
1.815e-05 9.591939 3.773083 0
1.82e-05 9.572004 3.78763 0
1.825e-05 9.552069 3.802091 0
1.83e-05 9.531983 3.816466 0
1.835e-05 9.511821 3.830754 0
1.84e-05 9.491584 3.844957 0
1.845e-05 9.471273 3.859074 0
1.85e-05 9.450888 3.873104 0
1.855e-05 9.43043 3.887049 0
1.86e-05 9.409899 3.900907 0
1.865e-05 9.389296 3.91468 0
1.87e-05 9.36862 3.928366 0
1.875e-05 9.347944 3.941967 0
1.88e-05 9.327126 3.955482 0
1.885e-05 9.306308 3.968859 0
1.89e-05 9.285419 3.98215 0
1.895e-05 9.26446 3.995408 0
1.9e-05 9.243363 4.008581 0
1.905e-05 9.222265 4.021668 0
1.91e-05 9.201098 4.034616 0
1.915e-05 9.179863 4.047533 0
1.92e-05 9.15856 4.060364 0
1.925e-05 9.137123 4.073109 0
1.93e-05 9.115686 4.085769 0
1.935e-05 9.094182 4.09829 0
1.94e-05 9.072612 4.11078 0
1.945e-05 9.050976 4.123184 0
1.95e-05 9.029275 4.135504 0
1.955e-05 9.007509 4.147738 0
1.96e-05 8.985679 4.159833 0
1.965e-05 8.963785 4.171843 0
1.97e-05 8.941828 4.183823 0
1.975e-05 8.919808 4.195718 0
1.98e-05 8.897725 4.207528 0
1.985e-05 8.87558 4.219254 0
1.99e-05 8.853374 4.230894 0
1.995e-05 8.831106 4.242451 0
2e-05 8.871875 4.253922 1
2.005e-05 8.912583 4.265467 1
2.01e-05 8.95323 4.277085 1
2.015e-05 8.993815 4.288775 1
2.02e-05 9.0344 4.300639 1
2.025e-05 9.074923 4.312474 1
2.03e-05 9.115321 4.32438 1
2.035e-05 9.155719 4.336458 1
2.04e-05 9.196054 4.348506 1
2.045e-05 9.236325 4.360625 1
2.05e-05 9.276532 4.372915 1
2.055e-05 9.316675 4.385174 1
2.06e-05 9.356688 4.397503 1
2.065e-05 9.396701 4.410001 1
2.07e-05 9.436648 4.422468 1
2.075e-05 9.47653 4.435003 1
2.08e-05 9.51628 4.447607 1
2.085e-05 9.555962 4.460279 1
2.09e-05 9.595578 4.473018 1
2.095e-05 9.635126 4.485824 1
2.1e-05 9.674607 4.498697 1
2.105e-05 9.714019 4.511637 1
2.11e-05 9.753432 4.524643 1
2.115e-05 9.792707 4.537715 1
2.12e-05 9.831982 4.550853 1
2.125e-05 9.871119 4.564055 1
2.13e-05 9.910255 4.577323 1
2.135e-05 9.949322 4.590655 1
2.14e-05 9.988318 4.60415 1
2.145e-05 10.027244 4.61761 1
2.15e-05 10.066027 4.631134 1
2.155e-05 10.104811 4.644721 1
2.16e-05 10.143451 4.658371 1
2.165e-05 10.182019 4.672084 1
2.17e-05 10.220515 4.685859 1
2.175e-05 10.25901 4.699696 1
2.18e-05 10.29736 4.713594 1
2.185e-05 10.335709 4.727649 1
2.19e-05 10.373985 4.741669 1
2.195e-05 10.412186 4.75575 1
2.2e-05 10.450314 4.769891 1
2.205e-05 10.488292 4.784092 1
2.21e-05 10.526271 4.798353 1
2.215e-05 10.564174 4.812673 1
2.22e-05 10.601927 4.827051 1
2.225e-05 10.639679 4.841489 1
2.23e-05 10.677279 4.855984 1
2.235e-05 10.714803 4.870537 1
2.24e-05 10.752326 4.885148 1
2.245e-05 10.789773 4.899816 1
2.25e-05 10.763907 4.914541 0
2.255e-05 10.737964 4.929164 0
2.26e-05 10.711944 4.943686 0
2.265e-05 10.685849 4.958107 0
2.27e-05 10.659678 4.972426 0
2.275e-05 10.633433 4.986644 0
2.28e-05 10.607113 5.000761 0
2.285e-05 10.580719 5.014777 0
2.29e-05 10.554326 5.028692 0
2.295e-05 10.527786 5.042506 0
2.3e-05 10.501175 5.056219 0
2.305e-05 10.474563 5.069832 0
2.31e-05 10.447809 5.083344 0
2.315e-05 10.420984 5.096755 0
2.32e-05 10.394159 5.110065 0
2.325e-05 10.367194 5.123275 0
2.33e-05 10.340229 5.136318 0
2.335e-05 10.313196 5.149328 0
2.34e-05 10.286094 5.16217 0
2.345e-05 10.258858 5.174979 0
2.35e-05 10.231554 5.187689 0
2.355e-05 10.204184 5.200299 0
2.36e-05 10.176814 5.21274 0
2.365e-05 10.149379 5.22515 0
2.37e-05 10.121878 5.237461 0
2.375e-05 10.094248 5.249672 0
2.38e-05 10.066554 5.261783 0
2.385e-05 10.038861 5.273795 0
2.39e-05 10.011041 5.285708 0
2.395e-05 9.983222 5.297452 0
2.4e-05 9.95534 5.309096 0
2.405e-05 9.927337 5.320712 0
2.41e-05 9.899272 5.332229 0
2.415e-05 9.871148 5.343646 0
2.42e-05 9.843023 5.354965 0
2.425e-05 9.81478 5.366185 0
2.43e-05 9.786479 5.377307 0
2.435e-05 9.758177 5.388329 0
2.44e-05 9.729817 5.399254 0
2.445e-05 9.701343 5.41008 0
2.45e-05 9.672869 5.420809 0
2.455e-05 9.644283 5.431439 0
2.46e-05 9.615641 5.441971 0
2.465e-05 9.586999 5.452405 0
2.47e-05 9.558302 5.462742 0
2.475e-05 9.529497 5.47298 0
2.48e-05 9.500638 5.483122 0
2.485e-05 9.47178 5.493166 0
2.49e-05 9.442816 5.503112 0
2.495e-05 9.4138 5.512961 0
2.5e-05 9.384733 5.522713 0
2.505e-05 9.418774 5.532368 1
2.51e-05 9.452763 5.542085 1
2.515e-05 9.4867 5.551861 1
2.52e-05 9.520638 5.561698 1
2.525e-05 9.554524 5.571596 1
2.53e-05 9.588305 5.581553 1
2.535e-05 9.622033 5.59157 1
2.54e-05 9.655762 5.601646 1
2.545e-05 9.689384 5.611781 1
2.55e-05 9.723006 5.621975 1
2.555e-05 9.756575 5.632228 1
2.56e-05 9.790035 5.642539 1
2.565e-05 9.823496 5.652907 1
2.57e-05 9.856846 5.663334 1
2.575e-05 9.890197 5.673818 1
2.58e-05 9.923493 5.684359 1
2.585e-05 9.956677 5.694957 1
2.59e-05 9.989862 5.705611 1
2.595e-05 10.02299 5.716321 1
2.6e-05 10.056062 5.727088 1
2.605e-05 10.089078 5.737911 1
2.61e-05 10.122036 5.748871 1
2.615e-05 10.154937 5.759804 1
2.62e-05 10.187722 5.770792 1
2.625e-05 10.220449 5.781834 1
2.63e-05 10.253176 5.79293 1
2.635e-05 10.285845 5.804081 1
2.64e-05 10.318455 5.815286 1
2.645e-05 10.351006 5.826543 1
2.65e-05 10.383439 5.837855 1
2.655e-05 10.415871 5.849219 1
2.66e-05 10.448183 5.860635 1
2.665e-05 10.480436 5.872104 1
2.67e-05 10.512688 5.883625 1
2.675e-05 10.544818 5.895198 1
2.68e-05 10.576949 5.906822 1
2.685e-05 10.608957 5.918497 1
2.69e-05 10.640903 5.930223 1
2.695e-05 10.672849 5.942 1
2.7e-05 10.704733 5.953827 1
2.705e-05 10.736555 5.965704 1
2.71e-05 10.768315 5.977631 1
2.715e-05 10.800011 5.989608 1
2.72e-05 10.831645 6.001634 1
2.725e-05 10.863152 6.013709 1
2.73e-05 10.894595 6.025833 1
2.735e-05 10.925974 6.038005 1
2.74e-05 10.957288 6.050224 1
2.745e-05 10.988603 6.062492 1
2.75e-05 10.95663 6.074807 0
2.755e-05 10.924593 6.087012 0
2.76e-05 10.892556 6.099106 0
2.765e-05 10.860393 6.11109 0
2.77e-05 10.828167 6.122963 0
2.775e-05 10.795941 6.134726 0
2.78e-05 10.763591 6.146379 0
2.785e-05 10.731181 6.157922 0
2.79e-05 10.698711 6.169355 0
2.795e-05 10.666181 6.180678 0
2.8e-05 10.633651 6.191892 0
2.805e-05 10.601062 6.202997 0
2.81e-05 10.568357 6.213992 0
2.815e-05 10.535652 6.224878 0
2.82e-05 10.502889 6.235655 0
2.825e-05 10.47007 6.246323 0
2.83e-05 10.437139 6.256882 0
2.835e-05 10.404208 6.267333 0
2.84e-05 10.371222 6.277592 0
2.845e-05 10.338128 6.287826 0
2.85e-05 10.304981 6.297952 0
2.855e-05 10.271834 6.30797 0
2.86e-05 10.238582 6.317879 0
2.865e-05 10.205278 6.327681 0
2.87e-05 10.171975 6.337375 0
2.875e-05 10.13862 6.346878 0
2.88e-05 10.105216 6.356358 0
2.885e-05 10.071712 6.36573 0
2.89e-05 10.038159 6.374995 0
2.895e-05 10.004558 6.384153 0
2.9e-05 9.970958 6.393204 0
2.905e-05 9.937262 6.402148 0
2.91e-05 9.903566 6.410986 0
2.915e-05 9.869824 6.419717 0
2.92e-05 9.835991 6.428343 0
2.925e-05 9.802158 6.436777 0
2.93e-05 9.768236 6.445191 0
2.935e-05 9.73427 6.453498 0
2.94e-05 9.700261 6.4617 0
2.945e-05 9.666209 6.469797 0
2.95e-05 9.632116 6.477788 0
2.955e-05 9.597981 6.485673 0
2.96e-05 9.563845 6.493454 0
2.965e-05 9.529669 6.50113 0
2.97e-05 9.495413 6.508701 0
2.975e-05 9.461117 6.516168 0
2.98e-05 9.426822 6.523445 0
2.985e-05 9.39245 6.530703 0
2.99e-05 9.35804 6.537858 0
2.995e-05 9.323593 6.544908 0
3e-05 9.352304 6.551855 1
3.005e-05 9.380942 6.558856 1
3.01e-05 9.409579 6.565911 1
3.015e-05 9.43818 6.57302 1
3.02e-05 9.466743 6.580183 1
3.025e-05 9.49523 6.5874 1
3.03e-05 9.523718 6.594669 1
3.035e-05 9.552167 6.601992 1
3.04e-05 9.580577 6.609367 1
3.045e-05 9.60891 6.616795 1
3.05e-05 9.637203 6.624276 1
3.055e-05 9.665457 6.631808 1
3.06e-05 9.693671 6.639392 1
3.065e-05 9.721884 6.647028 1
3.07e-05 9.750017 6.654715 1
3.075e-05 9.77815 6.662453 1
3.08e-05 9.806202 6.670242 1
3.085e-05 9.834253 6.678082 1
3.09e-05 9.862263 6.685973 1
3.095e-05 9.890232 6.693913 1
3.1e-05 9.918159 6.701904 1
3.105e-05 9.946043 6.709945 1
3.11e-05 9.973886 6.718105 1
3.115e-05 10.001685 6.726244 1
3.12e-05 10.029399 6.734433 1
3.125e-05 10.057112 6.74267 1
3.13e-05 10.084739 6.750956 1
3.135e-05 10.112365 6.759291 1
3.14e-05 10.139948 6.767673 1
3.145e-05 10.167486 6.776104 1
3.15e-05 10.194981 6.784583 1
3.155e-05 10.222385 6.793109 1
3.16e-05 10.24979 6.801682 1
3.165e-05 10.27715 6.81037 1
3.17e-05 10.304463 6.819037 1
3.175e-05 10.331686 6.827751 1
3.18e-05 10.358908 6.836511 1
3.185e-05 10.386084 6.845317 1
3.19e-05 10.413168 6.854169 1
3.195e-05 10.440204 6.863066 1
3.2e-05 10.467194 6.872009 1
3.205e-05 10.494136 6.880997 1
3.21e-05 10.521078 6.890097 1
3.215e-05 10.547924 6.899175 1
3.22e-05 10.574771 6.908297 1
3.225e-05 10.601569 6.917463 1
3.23e-05 10.628319 6.926673 1
3.235e-05 10.654972 6.935927 1
3.24e-05 10.681577 6.945225 1
3.245e-05 10.708131 6.954566 1
3.25e-05 10.671528 6.963949 0
3.255e-05 10.634876 6.973218 0
3.26e-05 10.598175 6.982373 0
3.265e-05 10.561426 6.991412 0
3.27e-05 10.524629 7.000337 0
3.275e-05 10.487738 7.009148 0
3.28e-05 10.450848 7.017844 0
3.285e-05 10.413912 7.026427 0
3.29e-05 10.376931 7.034803 0
3.295e-05 10.339906 7.043158 0
3.3e-05 10.302793 7.0514 0
3.305e-05 10.26568 7.059436 0
3.31e-05 10.228526 7.067452 0
3.315e-05 10.191328 7.075354 0
3.32e-05 10.15409 7.083144 0
3.325e-05 10.11677 7.090822 0
3.33e-05 10.07941 7.098386 0
3.335e-05 10.042011 7.105839 0
3.34e-05 10.004573 7.113179 0
3.345e-05 9.967135 7.120408 0
3.35e-05 9.929622 7.127525 0
3.355e-05 9.892108 7.13453 0
3.36e-05 9.854522 7.141424 0
3.365e-05 9.8169 7.148207 0
3.37e-05 9.779243 7.154878 0
3.375e-05 9.741551 7.161439 0
3.38e-05 9.703825 7.16789 0
3.385e-05 9.666099 7.174135 0
3.39e-05 9.628341 7.180365 0
3.395e-05 9.590517 7.186485 0
3.4e-05 9.552662 7.192495 0
3.405e-05 9.514807 7.198395 0
3.41e-05 9.47692 7.204187 0
3.415e-05 9.438974 7.209868 0
3.42e-05 9.400998 7.215441 0
3.425e-05 9.363022 7.220905 0
3.43e-05 9.324989 7.22626 0
3.435e-05 9.286956 7.231507 0
3.44e-05 9.248868 7.236646 0
3.445e-05 9.210781 7.241676 0
3.45e-05 9.172641 7.246599 0
3.455e-05 9.134475 7.251414 0
3.46e-05 9.096285 7.256122 0
3.465e-05 9.058095 7.260627 0
3.47e-05 9.019857 7.26512 0
3.475e-05 8.98162 7.269507 0
3.48e-05 8.943359 7.273788 0
3.485e-05 8.905054 7.277961 0
3.49e-05 8.866728 7.282029 0
3.495e-05 8.828401 7.285991 0
3.5e-05 8.790054 7.289847 0
3.505e-05 8.814844 7.293597 1
3.51e-05 8.839615 7.297401 1
3.515e-05 8.864365 7.301256 1
3.52e-05 8.889075 7.305164 1
3.525e-05 8.913764 7.309124 1
3.53e-05 8.938432 7.313135 1
3.535e-05 8.963099 7.317199 1
3.54e-05 8.987724 7.321313 1
3.545e-05 9.012349 7.325479 1
3.55e-05 9.036951 7.329758 1
3.555e-05 9.061532 7.334087 1
3.56e-05 9.086089 7.338406 1
3.565e-05 9.110624 7.342775 1
3.57e-05 9.135136 7.347195 1
3.575e-05 9.159624 7.351665 1
3.58e-05 9.184065 7.356185 1
3.585e-05 9.208482 7.360754 1
3.59e-05 9.232899 7.365374 1
3.595e-05 9.257267 7.370042 1
3.6e-05 9.281636 7.374761 1
3.605e-05 9.305954 7.379528 1
3.61e-05 9.330247 7.384344 1
3.615e-05 9.354514 7.389209 1
3.62e-05 9.378781 7.394122 1
3.625e-05 9.402997 7.399083 1
3.63e-05 9.427186 7.404093 1
3.635e-05 9.451348 7.409151 1
3.64e-05 9.475484 7.414256 1
3.645e-05 9.499619 7.41941 1
3.65e-05 9.523728 7.42461 1
3.655e-05 9.547809 7.429858 1
3.66e-05 9.571834 7.435153 1
3.665e-05 9.59586 7.440494 1
3.67e-05 9.619829 7.445883 1
3.675e-05 9.643769 7.451318 1
3.68e-05 9.667709 7.456799 1
3.685e-05 9.691592 7.462326 1
3.69e-05 9.715445 7.467899 1
3.695e-05 9.739269 7.473518 1
3.7e-05 9.763062 7.479182 1
3.705e-05 9.786856 7.484892 1
3.71e-05 9.81062 7.490647 1
3.715e-05 9.834353 7.496447 1
3.72e-05 9.858056 7.502292 1
3.725e-05 9.881728 7.50824 1
3.73e-05 9.905338 7.514174 1
3.735e-05 9.928916 7.520152 1
3.74e-05 9.952463 7.526174 1
3.745e-05 9.976009 7.53224 1
3.75e-05 9.936366 7.538349 0
3.755e-05 9.896659 7.544344 0
3.76e-05 9.856952 7.550225 0
3.765e-05 9.817183 7.555992 0
3.77e-05 9.777415 7.561645 0
3.775e-05 9.737588 7.567184 0
3.78e-05 9.697732 7.57261 0
3.785e-05 9.657876 7.577923 0
3.79e-05 9.617965 7.583123 0
3.795e-05 9.578027 7.58821 0
3.8e-05 9.538089 7.593085 0
3.805e-05 9.4981 7.597947 0
3.81e-05 9.458085 7.602698 0
3.815e-05 9.418047 7.607336 0
3.82e-05 9.378008 7.611863 0
3.825e-05 9.337946 7.616278 0
3.83e-05 9.29786 7.620582 0
3.835e-05 9.25773 7.624775 0
3.84e-05 9.217599 7.628858 0
3.845e-05 9.177447 7.63283 0
3.85e-05 9.137275 7.636691 0
3.855e-05 9.097082 7.640342 0
3.86e-05 9.056869 7.643984 0
3.865e-05 9.016638 7.647516 0
3.87e-05 8.976388 7.650838 0
3.875e-05 8.936103 7.654152 0
3.88e-05 8.895801 7.657357 0
3.885e-05 8.855499 7.660453 0
3.89e-05 8.815181 7.663441 0
3.895e-05 8.774832 7.66632 0
3.9e-05 8.734483 7.669092 0
3.905e-05 8.694119 7.671755 0
3.91e-05 8.653728 7.674311 0
3.915e-05 8.613324 7.67676 0
3.92e-05 8.572908 7.679101 0
3.925e-05 8.532479 7.681335 0
3.93e-05 8.49204 7.683463 0
3.935e-05 8.45159 7.685485 0
3.94e-05 8.41114 7.6874 0
3.945e-05 8.37068 7.689209 0
3.95e-05 8.330202 7.690913 0
3.955e-05 8.289723 7.69241 0
3.96e-05 8.249237 7.693903 0
3.965e-05 8.208735 7.695292 0
3.97e-05 8.168234 7.696474 0
3.975e-05 8.127726 7.697653 0
3.98e-05 8.087212 7.698729 0
3.985e-05 8.046693 7.699599 0
3.99e-05 8.006164 7.700466 0
3.995e-05 7.965631 7.701231 0
4e-05 7.988256 7.701892 1
4.005e-05 8.010878 7.702607 1
4.01e-05 8.033496 7.703378 1
4.015e-05 8.056105 7.704203 1
4.02e-05 8.07871 7.705083 1
4.025e-05 8.10131 7.706017 1
4.03e-05 8.12391 7.707005 1
4.035e-05 8.146504 7.708104 1
4.04e-05 8.169088 7.7092 1
4.045e-05 8.191671 7.71035 1
4.05e-05 8.214241 7.711553 1
4.055e-05 8.236806 7.71281 1
4.06e-05 8.259363 7.71412 1
4.065e-05 8.281913 7.715483 1
4.07e-05 8.304463 7.716899 1
4.075e-05 8.327006 7.718368 1
4.08e-05 8.349533 7.71989 1
4.085e-05 8.372051 7.721464 1
4.09e-05 8.394561 7.72309 1
4.095e-05 8.417062 7.724769 1
4.1e-05 8.439564 7.7265 1
4.105e-05 8.462046 7.728282 1
4.11e-05 8.484529 7.730117 1
4.115e-05 8.507002 7.732059 1
4.12e-05 8.529465 7.733996 1
4.125e-05 8.551907 7.735985 1
4.13e-05 8.574339 7.738025 1
4.135e-05 8.59677 7.740115 1
4.14e-05 8.619179 7.742257 1
4.145e-05 8.641588 7.744449 1
4.15e-05 8.663974 7.746692 1
4.155e-05 8.68636 7.748985 1
4.16e-05 8.708734 7.751329 1
4.165e-05 8.731095 7.753722 1
4.17e-05 8.753431 7.756166 1
4.175e-05 8.775767 7.758659 1
4.18e-05 8.79809 7.761258 1
4.185e-05 8.820386 7.76385 1
4.19e-05 8.842681 7.766491 1
4.195e-05 8.864963 7.769182 1
4.2e-05 8.88723 7.771921 1
4.205e-05 8.909483 7.774709 1
4.21e-05 8.931707 7.777546 1
4.215e-05 8.95393 7.780432 1
4.22e-05 8.976138 7.783421 1
4.225e-05 8.998315 7.786403 1
4.23e-05 9.020476 7.789432 1
4.235e-05 9.042637 7.79251 1
4.24e-05 9.064782 7.795691 1
4.245e-05 9.086893 7.798863 1
4.25e-05 9.045846 7.802084 0
4.255e-05 9.004783 7.805193 0
4.26e-05 8.963687 7.808192 0
4.265e-05 8.922576 7.811081 0
4.27e-05 8.881465 7.813859 0
4.275e-05 8.840325 7.816528 0
4.28e-05 8.799186 7.818985 0
4.285e-05 8.75802 7.821436 0
4.29e-05 8.716855 7.823777 0
4.295e-05 8.675665 7.82601 0
4.3e-05 8.634476 7.828031 0
4.305e-05 8.593265 7.830047 0
4.31e-05 8.552054 7.831955 0
4.315e-05 8.510834 7.833755 0
4.32e-05 8.469603 7.835448 0
4.325e-05 8.428356 7.837033 0
4.33e-05 8.3871 7.838512 0
4.335e-05 8.345838 7.839883 0
4.34e-05 8.304575 7.841148 0
4.345e-05 8.263306 7.842307 0
4.35e-05 8.222025 7.843359 0
4.355e-05 8.180739 7.844306 0
4.36e-05 8.139449 7.845147 0
4.365e-05 8.098159 7.845883 0
4.37e-05 8.056865 7.84641 0
4.375e-05 8.015565 7.846936 0
4.38e-05 7.974265 7.847358 0
4.385e-05 7.932964 7.847675 0
4.39e-05 7.89166 7.847888 0
4.395e-05 7.850355 7.847998 0
4.4e-05 7.80905 7.848004 0
4.405e-05 7.767745 7.847906 0
4.41e-05 7.72644 7.847603 0
4.415e-05 7.685137 7.8473 0
4.42e-05 7.643837 7.846894 0
4.425e-05 7.602538 7.846387 0
4.43e-05 7.561241 7.845777 0
4.435e-05 7.519951 7.845066 0
4.44e-05 7.478666 7.844253 0
4.445e-05 7.43738 7.843339 0
4.45e-05 7.3961 7.842324 0
4.455e-05 7.35483 7.841208 0
4.46e-05 7.313561 7.839992 0
4.465e-05 7.272297 7.838676 0
4.47e-05 7.231041 7.83726 0
4.475e-05 7.1898 7.835745 0
4.48e-05 7.14856 7.83413 0
4.485e-05 7.107336 7.832416 0
4.49e-05 7.066113 7.830603 0
4.495e-05 7.0249 7.828692 0
4.5e-05 6.983706 7.826683 0
4.505e-05 7.005682 7.824575 1
4.51e-05 7.027658 7.822528 1
4.515e-05 7.049655 7.820541 1
4.52e-05 7.071653 7.818614 1
4.525e-05 7.09367 7.816746 1
4.53e-05 7.115696 7.814939 1
4.535e-05 7.137723 7.81319 1
4.54e-05 7.159768 7.811502 1
4.545e-05 7.181812 7.809928 1
4.55e-05 7.203874 7.808357 1
4.555e-05 7.225943 7.806846 1
4.56e-05 7.24802 7.805394 1
4.565e-05 7.270104 7.804 1
4.57e-05 7.292195 7.802666 1
4.575e-05 7.314287 7.801389 1
4.58e-05 7.336384 7.800227 1
4.585e-05 7.358495 7.799067 1
4.59e-05 7.380611 7.797966 1
4.595e-05 7.402727 7.796922 1
4.6e-05 7.424848 7.795937 1
4.605e-05 7.446975 7.795009 1
4.61e-05 7.469111 7.794139 1
4.615e-05 7.491251 7.793327 1
4.62e-05 7.513396 7.792571 1
4.625e-05 7.535544 7.791873 1
4.63e-05 7.557695 7.791233 1
4.635e-05 7.579846 7.790649 1
4.64e-05 7.602004 7.790122 1
4.645e-05 7.624161 7.789652 1
4.65e-05 7.646323 7.789238 1
4.655e-05 7.668487 7.78888 1
4.66e-05 7.690652 7.78858 1
4.665e-05 7.712819 7.788335 1
4.67e-05 7.734986 7.788146 1
4.675e-05 7.757155 7.788013 1
4.68e-05 7.779323 7.787936 1
4.685e-05 7.801492 7.787914 1
4.69e-05 7.823661 7.787948 1
4.695e-05 7.84583 7.788093 1
4.7e-05 7.867998 7.788237 1
4.705e-05 7.890164 7.788437 1
4.71e-05 7.912329 7.788691 1
4.715e-05 7.934493 7.789 1
4.72e-05 7.956655 7.789364 1
4.725e-05 7.978814 7.789782 1
4.73e-05 8.00097 7.790255 1
4.735e-05 8.023127 7.790781 1
4.74e-05 8.045278 7.791362 1
4.745e-05 8.067425 7.791997 1
4.75e-05 8.026411 7.792686 0
4.755e-05 7.985397 7.79327 0
4.76e-05 7.944379 7.79375 0
4.765e-05 7.903358 7.794127 0
4.77e-05 7.862335 7.7944 0
4.775e-05 7.821311 7.79457 0
4.78e-05 7.780287 7.794637 0
4.785e-05 7.739263 7.794601 0
4.79e-05 7.698239 7.794462 0
4.795e-05 7.657216 7.794222 0
4.8e-05 7.616195 7.793879 0
4.805e-05 7.575175 7.793435 0
4.81e-05 7.534157 7.792889 0
4.815e-05 7.493142 7.792243 0
4.82e-05 7.452134 7.791495 0
4.825e-05 7.411126 7.790647 0
4.83e-05 7.370122 7.789698 0
4.835e-05 7.32913 7.788649 0
4.84e-05 7.288143 7.7875 0
4.845e-05 7.247162 7.786252 0
4.85e-05 7.206189 7.784904 0
4.855e-05 7.165216 7.783457 0
4.86e-05 7.124259 7.781911 0
4.865e-05 7.08331 7.780267 0
4.87e-05 7.042361 7.778423 0
4.875e-05 7.001432 7.776582 0
4.88e-05 6.960513 7.774645 0
4.885e-05 6.919593 7.772609 0
4.89e-05 6.878696 7.770477 0
4.895e-05 6.837811 7.768247 0
4.9e-05 6.796925 7.765819 0
4.905e-05 6.756052 7.763397 0
4.91e-05 6.715206 7.760878 0
4.915e-05 6.674373 7.758264 0
4.92e-05 6.63354 7.755554 0
4.925e-05 6.592736 7.752749 0
4.93e-05 6.551932 7.749849 0
4.935e-05 6.511159 7.746855 0
4.94e-05 6.470386 7.743765 0
4.945e-05 6.429629 7.740582 0
4.95e-05 6.388889 7.737304 0
4.955e-05 6.348184 7.733933 0
4.96e-05 6.30748 7.730367 0
4.965e-05 6.266793 7.72681 0
4.97e-05 6.226126 7.72316 0
4.975e-05 6.185497 7.719417 0
4.98e-05 6.144889 7.715583 0
4.985e-05 6.104301 7.711656 0
4.99e-05 6.063714 7.707638 0
4.995e-05 6.023169 7.703528 0
5e-05 6.045782 7.699327 1
5.005e-05 6.068439 7.695193 1
5.01e-05 6.091096 7.691126 1
5.015e-05 6.113774 7.687126 1
5.02e-05 6.136473 7.683193 1
5.025e-05 6.159193 7.679383 1
5.03e-05 6.181933 7.675582 1
5.035e-05 6.204713 7.671848 1
5.04e-05 6.227512 7.66818 1
5.045e-05 6.250311 7.664579 1
5.05e-05 6.273129 7.661043 1
5.055e-05 6.295984 7.657573 1
5.06e-05 6.318839 7.654226 1
5.065e-05 6.341729 7.650888 1
5.07e-05 6.364636 7.647615 1
5.075e-05 6.387544 7.644407 1
5.08e-05 6.410484 7.641265 1
5.085e-05 6.433441 7.638188 1
5.09e-05 6.456398 7.635176 1
5.095e-05 6.479371 7.63223 1
5.1e-05 6.502374 7.629347 1
5.105e-05 6.525393 7.62653 1
5.11e-05 6.548411 7.623777 1
5.115e-05 6.571458 7.621089 1
5.12e-05 6.594505 7.618465 1
5.125e-05 6.617579 7.615905 1
5.13e-05 6.640666 7.613409 1
5.135e-05 6.663754 7.610977 1
5.14e-05 6.686854 7.608609 1
5.145e-05 6.709966 7.606305 1
5.15e-05 6.733103 7.604064 1
5.155e-05 6.756239 7.601944 1
5.16e-05 6.779387 7.59983 1
5.165e-05 6.802557 7.597779 1
5.17e-05 6.825737 7.595791 1
5.175e-05 6.848927 7.593866 1
5.18e-05 6.872117 7.592003 1
5.185e-05 6.895317 7.590204 1
5.19e-05 6.918526 7.588524 1
5.195e-05 6.941754 7.586849 1
5.2e-05 6.964981 7.585237 1
5.205e-05 6.988216 7.583686 1
5.21e-05 7.01146 7.582197 1
5.215e-05 7.034712 7.58077 1
5.22e-05 7.057978 7.579405 1
5.225e-05 7.081251 7.578102 1
5.23e-05 7.104524 7.57686 1
5.235e-05 7.127804 7.575737 1
5.24e-05 7.151089 7.574617 1
5.245e-05 7.174381 7.573558 1
5.25e-05 7.134525 7.57256 0
5.255e-05 7.09467 7.571465 0
5.26e-05 7.05482 7.570273 0
5.265e-05 7.014976 7.568985 0
5.27e-05 6.975147 7.5676 0
5.275e-05 6.935325 7.566119 0
5.28e-05 6.895504 7.564542 0
5.285e-05 6.85569 7.562869 0
5.29e-05 6.815886 7.561101 0
5.295e-05 6.7761 7.559238 0
5.3e-05 6.736325 7.55728 0
5.305e-05 6.69655 7.555228 0
5.31e-05 6.656797 7.553081 0
5.315e-05 6.617056 7.55084 0
5.32e-05 6.577314 7.548506 0
5.325e-05 6.537585 7.546078 0
5.33e-05 6.497869 7.543557 0
5.335e-05 6.458166 7.540942 0
5.34e-05 6.418477 7.538235 0
5.345e-05 6.378802 7.535436 0
5.35e-05 6.339142 7.532545 0
5.355e-05 6.299497 7.529561 0
5.36e-05 6.259884 7.526486 0
5.365e-05 6.220271 7.523319 0
5.37e-05 6.180691 7.520062 0
5.375e-05 6.14113 7.516713 0
5.38e-05 6.101586 7.513274 0
5.385e-05 6.062061 7.509745 0
5.39e-05 6.022555 7.506126 0
5.395e-05 5.983069 7.502417 0
5.4e-05 5.943583 7.498619 0
5.405e-05 5.904137 7.494731 0
5.41e-05 5.864691 7.490755 0
5.415e-05 5.825287 7.486689 0
5.42e-05 5.785883 7.482437 0
5.425e-05 5.746502 7.478196 0
5.43e-05 5.707166 7.473867 0
5.435e-05 5.66783 7.46945 0
5.44e-05 5.628517 7.464848 0
5.445e-05 5.589228 7.460257 0
5.45e-05 5.549964 7.455579 0
5.455e-05 5.510724 7.450717 0
5.46e-05 5.471535 7.445867 0
5.465e-05 5.432372 7.440931 0
5.47e-05 5.393236 7.43591 0
5.475e-05 5.354126 7.430803 0
5.48e-05 5.315044 7.425612 0
5.485e-05 5.27599 7.420335 0
5.49e-05 5.236964 7.414974 0
5.495e-05 5.197938 7.409529 0
5.5e-05 5.158969 7.404 0
5.505e-05 5.183188 7.398388 1
5.51e-05 5.207436 7.39285 1
5.515e-05 5.231684 7.387386 1
5.52e-05 5.255961 7.381997 1
5.525e-05 5.280295 7.376682 1
5.53e-05 5.304628 7.371441 1
5.535e-05 5.329016 7.366274 1
5.54e-05 5.353404 7.361181 1
5.545e-05 5.377845 7.356161 1
5.55e-05 5.402312 7.351215 1
5.555e-05 5.42678 7.346343 1
5.56e-05 5.451273 7.341544 1
5.565e-05 5.475816 7.336819 1
5.57e-05 5.500359 7.332227 1
5.575e-05 5.524926 7.327709 1
5.58e-05 5.549517 7.323202 1
5.585e-05 5.574155 7.318768 1
5.59e-05 5.598816 7.314406 1
5.595e-05 5.623477 7.310117 1
5.6e-05 5.648161 7.305901 1
5.605e-05 5.672867 7.301757 1
5.61e-05 5.697616 7.297684 1
5.615e-05 5.722365 7.293684 1
5.62e-05 5.747155 7.289756 1
5.625e-05 5.771966 7.285899 1
5.63e-05 5.796777 7.282114 1
5.635e-05 5.821608 7.278401 1
5.64e-05 5.846478 7.274759 1
5.645e-05 5.871348 7.271188 1
5.65e-05 5.896255 7.267689 1
5.655e-05 5.92118 7.26426 1
5.66e-05 5.946122 7.260903 1
5.665e-05 5.971065 7.257616 1
5.67e-05 5.996042 7.254399 1
5.675e-05 6.021019 7.251253 1
5.68e-05 6.046012 7.248178 1
5.685e-05 6.071022 7.245172 1
5.69e-05 6.096047 7.242237 1
5.695e-05 6.121088 7.239372 1
5.7e-05 6.146144 7.236576 1
5.705e-05 6.171229 7.23385 1
5.71e-05 6.196314 7.231193 1
5.715e-05 6.221426 7.228606 1
5.72e-05 6.246552 7.226088 1
5.725e-05 6.271678 7.223639 1
5.73e-05 6.296829 7.221259 1
5.735e-05 6.321993 7.218948 1
5.74e-05 6.347156 7.216706 1
5.745e-05 6.372343 7.214532 1
5.75e-05 6.334383 7.212426 0
5.755e-05 6.296434 7.210231 0
5.76e-05 6.258486 7.207947 0
5.765e-05 6.220549 7.205573 0
5.77e-05 6.182625 7.203111 0
5.775e-05 6.144714 7.200559 0
5.78e-05 6.106816 7.19792 0
5.785e-05 6.068947 7.195192 0
5.79e-05 6.031092 7.192376 0
5.795e-05 5.993253 7.189473 0
5.8e-05 5.955413 7.186483 0
5.805e-05 5.91759 7.183405 0
5.81e-05 5.879782 7.18024 0
5.815e-05 5.842009 7.176989 0
5.82e-05 5.804235 7.173652 0
5.825e-05 5.766479 7.170228 0
5.83e-05 5.728741 7.166719 0
5.835e-05 5.691022 7.163124 0
5.84e-05 5.653321 7.159444 0
5.845e-05 5.615659 7.155678 0
5.85e-05 5.577998 7.151828 0
5.855e-05 5.540357 7.147894 0
5.86e-05 5.502757 7.143875 0
5.865e-05 5.46518 7.139772 0
5.87e-05 5.427602 7.135586 0
5.875e-05 5.390046 7.131316 0
5.88e-05 5.352536 7.126963 0
5.885e-05 5.315026 7.122433 0
5.89e-05 5.277563 7.117914 0
5.895e-05 5.2401 7.113313 0
5.9e-05 5.202662 7.10863 0
5.905e-05 5.165273 7.103865 0
5.91e-05 5.127884 7.099019 0
5.915e-05 5.090521 7.093998 0
5.92e-05 5.05321 7.088989 0
5.925e-05 5.0159 7.0839 0
5.93e-05 4.978616 7.07873 0
5.935e-05 4.941387 7.073479 0
5.94e-05 4.904159 7.068149 0
5.945e-05 4.866986 7.062739 0
5.95e-05 4.829814 7.05725 0
5.955e-05 4.7927 7.051681 0
5.96e-05 4.755615 7.046034 0
5.965e-05 4.718561 7.040308 0
5.97e-05 4.681507 7.034503 0
5.975e-05 4.644483 7.028621 0
5.98e-05 4.607522 7.02266 0
5.985e-05 4.570592 7.016623 0
5.99e-05 4.533663 7.010507 0
5.995e-05 4.496798 7.004315 0
6e-05 4.523091 6.998047 1
6.005e-05 4.54945 6.991859 1
6.01e-05 4.57584 6.985753 1
6.015e-05 4.602231 6.979728 1
6.02e-05 4.628654 6.973785 1
6.025e-05 4.655138 6.967922 1
6.03e-05 4.681623 6.96214 1
6.035e-05 4.708138 6.956439 1
6.04e-05 4.734713 6.950818 1
6.045e-05 4.761287 6.945278 1
6.05e-05 4.78792 6.939818 1
6.055e-05 4.814552 6.934438 1
6.06e-05 4.841213 6.929138 1
6.065e-05 4.867902 6.923918 1
6.07e-05 4.894618 6.918845 1
6.075e-05 4.921388 6.913784 1
6.08e-05 4.948183 6.908803 1
6.085e-05 4.975005 6.903902 1
6.09e-05 5.001852 6.89908 1
6.095e-05 5.028699 6.894337 1
6.1e-05 5.055595 6.889672 1
6.105e-05 5.082516 6.885087 1
6.11e-05 5.10946 6.880581 1
6.115e-05 5.136428 6.876153 1
6.12e-05 5.163395 6.871804 1
6.125e-05 5.190408 6.867533 1
6.13e-05 5.217421 6.86334 1
6.135e-05 5.244456 6.859225 1
6.14e-05 5.271513 6.855188 1
6.145e-05 5.298612 6.851229 1
6.15e-05 5.325711 6.847347 1
6.155e-05 5.35285 6.843543 1
6.16e-05 5.380009 6.839817 1
6.165e-05 5.407168 6.836167 1
6.17e-05 5.434365 6.832595 1
6.175e-05 5.46158 6.829099 1
6.18e-05 5.488813 6.82568 1
6.185e-05 5.516064 6.822338 1
6.19e-05 5.543332 6.819072 1
6.195e-05 5.570617 6.815883 1
6.2e-05 5.597918 6.81277 1
6.205e-05 5.625219 6.809733 1
6.21e-05 5.652552 6.806771 1
6.215e-05 5.679885 6.803886 1
6.22e-05 5.707248 6.801076 1
6.225e-05 5.734625 6.798341 1
6.23e-05 5.762016 6.795682 1
6.235e-05 5.789407 6.793098 1
6.24e-05 5.816825 6.790589 1
6.245e-05 5.844243 6.788154 1
6.25e-05 5.808516 6.785794 0
6.255e-05 5.772801 6.783351 0
6.26e-05 5.737099 6.780825 0
6.265e-05 5.701424 6.778216 0
6.27e-05 5.66575 6.775524 0
6.275e-05 5.630089 6.772749 0
6.28e-05 5.594458 6.769893 0
6.285e-05 5.558827 6.766954 0
6.29e-05 5.523227 6.763934 0
6.295e-05 5.487628 6.760832 0
6.3e-05 5.452061 6.757649 0
6.305e-05 5.416512 6.754385 0
6.31e-05 5.380962 6.75104 0
6.315e-05 5.345449 6.747615 0
6.32e-05 5.309935 6.744021 0
6.325e-05 5.27444 6.740436 0
6.33e-05 5.238983 6.736771 0
6.335e-05 5.203546 6.733026 0
6.34e-05 5.168129 6.729202 0
6.345e-05 5.132713 6.7253 0
6.35e-05 5.097337 6.721318 0
6.355e-05 5.061962 6.717258 0
6.36e-05 5.026608 6.71312 0
6.365e-05 4.991276 6.708904 0
6.37e-05 4.955988 6.70461 0
6.375e-05 4.920701 6.700238 0
6.38e-05 4.88546 6.695789 0
6.385e-05 4.850219 6.691264 0
6.39e-05 4.815002 6.686661 0
6.395e-05 4.779833 6.681982 0
6.4e-05 4.74469 6.677226 0
6.405e-05 4.709572 6.672395 0
6.41e-05 4.674454 6.667488 0
6.415e-05 4.639362 6.662505 0
6.42e-05 4.604323 6.657448 0
6.425e-05 4.569311 6.652315 0
6.43e-05 4.534326 6.647107 0
6.435e-05 4.499341 6.641825 0
6.44e-05 4.464384 6.636469 0
6.445e-05 4.429456 6.631039 0
6.45e-05 4.394555 6.625535 0
6.455e-05 4.359684 6.619957 0
6.46e-05 4.324872 6.614307 0
6.465e-05 4.29009 6.608583 0
6.47e-05 4.255338 6.602787 0
6.475e-05 4.220587 6.596918 0
6.48e-05 4.185866 6.590977 0
6.485e-05 4.151177 6.584878 0
6.49e-05 4.11652 6.578794 0
6.495e-05 4.081894 6.572638 0
6.5e-05 4.047334 6.566411 0
6.505e-05 4.075932 6.560114 1
6.51e-05 4.104596 6.553903 1
6.515e-05 4.13326 6.54778 1
6.52e-05 4.161987 6.541743 1
6.525e-05 4.190746 6.535794 1
6.53e-05 4.219536 6.529931 1
6.535e-05 4.248356 6.524155 1
6.54e-05 4.277177 6.518466 1
6.545e-05 4.306027 6.512863 1
6.55e-05 4.334935 6.507346 1
6.555e-05 4.363873 6.501915 1
6.56e-05 4.392838 6.49657 1
6.565e-05 4.421804 6.49131 1
6.57e-05 4.450797 6.486136 1
6.575e-05 4.479817 6.481048 1
6.58e-05 4.508864 6.476045 1
6.585e-05 4.537938 6.471127 1
6.59e-05 4.567037 6.466294 1
6.595e-05 4.596162 6.461546 1
6.6e-05 4.625311 6.456882 1
6.605e-05 4.65451 6.452304 1
6.61e-05 4.683708 6.447809 1
6.615e-05 4.712953 6.443399 1
6.62e-05 4.742199 6.439146 1
6.625e-05 4.771466 6.434977 1
6.63e-05 4.800778 6.430818 1
6.635e-05 4.830089 6.426743 1
6.64e-05 4.859422 6.422751 1
6.645e-05 4.888776 6.418843 1
6.65e-05 4.918151 6.415018 1
6.655e-05 4.947565 6.411275 1
6.66e-05 4.976999 6.407616 1
6.665e-05 5.006432 6.40404 1
6.67e-05 5.035885 6.400546 1
6.675e-05 5.065373 6.397134 1
6.68e-05 5.094862 6.393805 1
6.685e-05 5.124369 6.390557 1
6.69e-05 5.153892 6.387392 1
6.695e-05 5.183448 6.384308 1
6.7e-05 5.21302 6.381306 1
6.705e-05 5.242592 6.378385 1
6.71e-05 5.27218 6.375546 1
6.715e-05 5.301797 6.372787 1
6.72e-05 5.331428 6.37011 1
6.725e-05 5.361072 6.367513 1
6.73e-05 5.390717 6.364997 1
6.735e-05 5.420375 6.362561 1
6.74e-05 5.450046 6.360206 1
6.745e-05 5.479741 6.35793 1
6.75e-05 5.446278 6.355735 0
6.755e-05 5.412839 6.353461 0
6.76e-05 5.379399 6.35111 0
6.765e-05 5.345973 6.34868 0
6.77e-05 5.312572 6.346174 0
6.775e-05 5.279171 6.34359 0
6.78e-05 5.245797 6.340929 0
6.785e-05 5.212424 6.338191 0
6.79e-05 5.17908 6.335376 0
6.795e-05 5.145751 6.332486 0
6.8e-05 5.112422 6.329519 0
6.805e-05 5.079109 6.326476 0
6.81e-05 5.045812 6.323358 0
6.815e-05 5.012531 6.320164 0
6.82e-05 4.979284 6.316895 0
6.825e-05 4.946037 6.313551 0
6.83e-05 4.912826 6.310132 0
6.835e-05 4.879633 6.306639 0
6.84e-05 4.846459 6.303071 0
6.845e-05 4.813304 6.29943 0
6.85e-05 4.780169 6.295714 0
6.855e-05 4.747034 6.291925 0
6.86e-05 4.713918 6.288063 0
6.865e-05 4.680844 6.284128 0
6.87e-05 4.647791 6.28012 0
6.875e-05 4.614759 6.276039 0
6.88e-05 4.581727 6.271886 0
6.885e-05 4.548739 6.26766 0
6.89e-05 4.515774 6.263363 0
6.895e-05 4.482832 6.258994 0
6.9e-05 4.449914 6.254553 0
6.905e-05 4.417019 6.250042 0
6.91e-05 4.384124 6.245459 0
6.915e-05 4.351253 6.240724 0
6.92e-05 4.318432 6.236 0
6.925e-05 4.285636 6.231206 0
6.93e-05 4.252866 6.226342 0
6.935e-05 4.220121 6.221409 0
6.94e-05 4.187404 6.216405 0
6.945e-05 4.154712 6.211333 0
6.95e-05 4.122021 6.20611 0
6.955e-05 4.089385 6.200899 0
6.96e-05 4.056748 6.195621 0
6.965e-05 4.024168 6.190273 0
6.97e-05 3.991588 6.184858 0
6.975e-05 3.959065 6.179375 0
6.98e-05 3.926571 6.173824 0
6.985e-05 3.894077 6.168206 0
6.99e-05 3.861643 6.162521 0
6.995e-05 3.829239 6.156769 0
7e-05 3.859992 6.15095 1
7.005e-05 3.890807 6.145222 1
7.01e-05 3.921651 6.139586 1
7.015e-05 3.952525 6.134041 1
7.02e-05 3.983398 6.128588 1
7.025e-05 4.014301 6.123225 1
7.03e-05 4.045231 6.117952 1
7.035e-05 4.076189 6.112771 1
7.04e-05 4.107201 6.107679 1
7.045e-05 4.138213 6.102755 1
7.05e-05 4.169277 6.097844 1
7.055e-05 4.200367 6.093023 1
7.06e-05 4.231456 6.088291 1
7.065e-05 4.26257 6.083649 1
7.07e-05 4.293733 6.079096 1
7.075e-05 4.324896 6.074633 1
7.08e-05 4.356082 6.070259 1
7.085e-05 4.387314 6.065973 1
7.09e-05 4.418567 6.061776 1
7.095e-05 4.449843 6.057668 1
7.1e-05 4.481139 6.053649 1
7.105e-05 4.512436 6.049718 1
7.11e-05 4.543753 6.045953 1
7.115e-05 4.57509 6.042197 1
7.12e-05 4.606447 6.038529 1
7.125e-05 4.637823 6.034949 1
7.13e-05 4.669237 6.031456 1
7.135e-05 4.70065 6.028051 1
7.14e-05 4.732081 6.024732 1
7.145e-05 4.763547 6.021501 1
7.15e-05 4.79503 6.018356 1
7.155e-05 4.826528 6.015297 1
7.16e-05 4.858026 6.012326 1
7.165e-05 4.889556 6.00944 1
7.17e-05 4.9211 6.00664 1
7.175e-05 4.952644 6.004005 1
7.18e-05 4.984202 6.001377 1
7.185e-05 5.015787 5.998834 1
7.19e-05 5.047385 5.996376 1
7.195e-05 5.078983 5.994004 1
7.2e-05 5.110605 5.991716 1
7.205e-05 5.142228 5.989513 1
7.21e-05 5.173873 5.987395 1
7.215e-05 5.205529 5.985361 1
7.22e-05 5.237195 5.983412 1
7.225e-05 5.268862 5.981625 1
7.23e-05 5.300547 5.979843 1
7.235e-05 5.332241 5.978145 1
7.24e-05 5.363935 5.97653 1
7.245e-05 5.395637 5.974999 1
7.25e-05 5.36419 5.973551 0
7.255e-05 5.33275 5.972027 0
7.26e-05 5.301327 5.970429 0
7.265e-05 5.269903 5.968756 0
7.27e-05 5.238498 5.967009 0
7.275e-05 5.207102 5.965188 0
7.28e-05 5.175717 5.963293 0
7.285e-05 5.144341 5.961324 0
7.29e-05 5.112977 5.959281 0
7.295e-05 5.081623 5.957165 0
7.3e-05 5.05027 5.954977 0
7.305e-05 5.018939 5.952715 0
7.31e-05 4.987622 5.95038 0
7.315e-05 4.956317 5.947973 0
7.32e-05 4.925024 5.945494 0
7.325e-05 4.893746 5.942943 0
7.33e-05 4.862467 5.94032 0
7.335e-05 4.831216 5.937626 0
7.34e-05 4.79998 5.93486 0
7.345e-05 4.768759 5.932022 0
7.35e-05 4.737553 5.929114 0
7.355e-05 4.706347 5.926135 0
7.36e-05 4.675173 5.923086 0
7.365e-05 4.643999 5.919966 0
7.37e-05 4.612841 5.916776 0
7.375e-05 4.581718 5.913516 0
7.38e-05 4.550594 5.910187 0
7.385e-05 4.519488 5.906788 0
7.39e-05 4.488418 5.90332 0
7.395e-05 4.457366 5.899782 0
7.4e-05 4.426315 5.896176 0
7.405e-05 4.395282 5.892424 0
7.41e-05 4.364289 5.888681 0
7.415e-05 4.333316 5.88487 0
7.42e-05 4.302363 5.880991 0
7.425e-05 4.271411 5.877045 0
7.43e-05 4.240479 5.872953 0
7.435e-05 4.209569 5.868872 0
7.44e-05 4.17868 5.864724 0
7.445e-05 4.147835 5.860509 0
7.45e-05 4.11699 5.85615 0
7.455e-05 4.086169 5.851802 0
7.46e-05 4.05537 5.847388 0
7.465e-05 4.024594 5.842908 0
7.47e-05 3.993842 5.838362 0
7.475e-05 3.963138 5.833751 0
7.48e-05 3.932434 5.829074 0
7.485e-05 3.901779 5.824333 0
7.49e-05 3.87115 5.819526 0
7.495e-05 3.840521 5.814655 0
7.5e-05 3.809918 5.80972 0
7.505e-05 3.842525 5.804721 1
7.51e-05 3.875157 5.799815 1
7.515e-05 3.90779 5.795003 1
7.52e-05 3.940448 5.790285 1
7.525e-05 3.973155 5.785661 1
7.53e-05 4.005886 5.781129 1
7.535e-05 4.03864 5.776691 1
7.54e-05 4.071417 5.772346 1
7.545e-05 4.104216 5.768094 1
7.55e-05 4.137016 5.763934 1
7.555e-05 4.169859 5.759867 1
7.56e-05 4.202702 5.755974 1
7.565e-05 4.235585 5.752091 1
7.57e-05 4.268489 5.7483 1
7.575e-05 4.301412 5.7446 1
7.58e-05 4.334354 5.740992 1
7.585e-05 4.367315 5.737475 1
7.59e-05 4.400276 5.73405 1
7.595e-05 4.433272 5.730716 1
7.6e-05 4.466268 5.727472 1
7.605e-05 4.499281 5.724319 1
7.61e-05 4.532327 5.721256 1
7.615e-05 4.565373 5.718284 1
7.62e-05 4.59845 5.715402 1
7.625e-05 4.631527 5.712609 1
7.63e-05 4.664619 5.709989 1
7.635e-05 4.697738 5.707376 1
7.64e-05 4.73087 5.704852 1
7.645e-05 4.764002 5.702417 1
7.65e-05 4.79716 5.700071 1
7.655e-05 4.830329 5.697814 1
7.66e-05 4.86351 5.695645 1
7.665e-05 4.896691 5.693565 1
7.67e-05 4.929893 5.691572 1
7.675e-05 4.963105 5.689668 1
7.68e-05 4.996318 5.687852 1
7.685e-05 5.029549 5.686123 1
7.69e-05 5.06278 5.684482 1
7.695e-05 5.096019 5.682927 1
7.7e-05 5.129275 5.68146 1
7.705e-05 5.16253 5.68008 1
7.71e-05 5.195793 5.678786 1
7.715e-05 5.229069 5.677578 1
7.72e-05 5.262351 5.676457 1
7.725e-05 5.295638 5.675422 1
7.73e-05 5.32893 5.674472 1
7.735e-05 5.362227 5.673608 1
7.74e-05 5.395528 5.67283 1
7.745e-05 5.428832 5.672137 1
7.75e-05 5.398982 5.671528 0
7.755e-05 5.369132 5.670847 0
7.76e-05 5.339285 5.670093 0
7.765e-05 5.309443 5.669266 0
7.77e-05 5.279605 5.668292 0
7.775e-05 5.249771 5.66732 0
7.78e-05 5.219943 5.666276 0
7.785e-05 5.190127 5.66516 0
7.79e-05 5.16031 5.663973 0
7.795e-05 5.1305 5.662713 0
7.8e-05 5.100703 5.661383 0
7.805e-05 5.070906 5.659981 0
7.81e-05 5.041117 5.658434 0
7.815e-05 5.011336 5.656891 0
7.82e-05 4.981571 5.655277 0
7.825e-05 4.951815 5.653593 0
7.83e-05 4.922069 5.651838 0
7.835e-05 4.892332 5.650014 0
7.84e-05 4.862605 5.64812 0
7.845e-05 4.832888 5.646156 0
7.85e-05 4.803182 5.644123 0
7.855e-05 4.773477 5.64202 0
7.86e-05 4.743782 5.639849 0
7.865e-05 4.71411 5.637609 0
7.87e-05 4.684438 5.6353 0
7.875e-05 4.654791 5.632923 0
7.88e-05 4.625157 5.630477 0
7.885e-05 4.595523 5.627964 0
7.89e-05 4.565916 5.625383 0
7.895e-05 4.536309 5.622734 0
7.9e-05 4.50673 5.620018 0
7.905e-05 4.477151 5.617235 0
7.91e-05 4.447586 5.614385 0
7.915e-05 4.418037 5.611394 0
7.92e-05 4.388503 5.608411 0
7.925e-05 4.358985 5.605361 0
7.93e-05 4.3295 5.602245 0
7.935e-05 4.300031 5.599063 0
7.94e-05 4.270579 5.595815 0
7.945e-05 4.241145 5.592502 0
7.95e-05 4.211711 5.58905 0
7.955e-05 4.182295 5.585607 0
7.96e-05 4.152915 5.582099 0
7.965e-05 4.123555 5.578526 0
7.97e-05 4.094213 5.574888 0
7.975e-05 4.064891 5.571187 0
7.98e-05 4.035589 5.567421 0
7.985e-05 4.006287 5.563591 0
7.99e-05 3.977005 5.559625 0
7.995e-05 3.947743 5.555668 0
8e-05 3.981661 5.551649 1
8.005e-05 4.01562 5.547724 1
8.01e-05 4.04958 5.543893 1
8.015e-05 4.083559 5.540158 1
8.02e-05 4.117558 5.536516 1
8.025e-05 4.151577 5.533054 1
8.03e-05 4.185613 5.5296 1
8.035e-05 4.219686 5.52624 1
8.04e-05 4.253758 5.522974 1
8.045e-05 4.287848 5.519801 1
8.05e-05 4.32197 5.516721 1
8.055e-05 4.356093 5.513734 1
8.06e-05 4.390246 5.51084 1
8.065e-05 4.4244 5.508038 1
8.07e-05 4.458582 5.505329 1
8.075e-05 4.492778 5.502712 1
8.08e-05 4.526975 5.500187 1
8.085e-05 4.561184 5.497754 1
8.09e-05 4.595419 5.495413 1
8.095e-05 4.629665 5.493163 1
8.1e-05 4.663912 5.491004 1
8.105e-05 4.698181 5.488937 1
8.11e-05 4.732449 5.48696 1
8.115e-05 4.766729 5.485073 1
8.12e-05 4.801027 5.483278 1
8.125e-05 4.835335 5.481572 1
8.13e-05 4.869651 5.479956 1
8.135e-05 4.903967 5.478431 1
8.14e-05 4.938298 5.476994 1
8.145e-05 4.97263 5.475648 1
8.15e-05 5.006975 5.47439 1
8.155e-05 5.041327 5.473222 1
8.16e-05 5.075684 5.472142 1
8.165e-05 5.110041 5.471151 1
8.17e-05 5.144403 5.470248 1
8.175e-05 5.178775 5.469433 1
8.18e-05 5.213146 5.468707 1
8.185e-05 5.247525 5.468068 1
8.19e-05 5.281903 5.467516 1
8.195e-05 5.316285 5.467052 1
8.2e-05 5.350669 5.466675 1
8.205e-05 5.385055 5.466385 1
8.21e-05 5.419442 5.466182 1
8.215e-05 5.453831 5.466065 1
8.22e-05 5.48822 5.466035 1
8.225e-05 5.522609 5.46609 1
8.23e-05 5.556998 5.466231 1
8.235e-05 5.591385 5.466458 1
8.24e-05 5.62577 5.466771 1
8.245e-05 5.660155 5.467168 1
8.25e-05 5.631381 5.467651 0
8.255e-05 5.602602 5.46806 0
8.26e-05 5.573822 5.468396 0
8.265e-05 5.54504 5.46866 0
8.27e-05 5.516257 5.468851 0
8.275e-05 5.487473 5.468969 0
8.28e-05 5.458689 5.469016 0
8.285e-05 5.429905 5.46899 0
8.29e-05 5.401121 5.468892 0
8.295e-05 5.372339 5.468723 0
8.3e-05 5.343557 5.468482 0
8.305e-05 5.314777 5.468169 0
8.31e-05 5.285997 5.467786 0
8.315e-05 5.25722 5.467331 0
8.32e-05 5.228444 5.466806 0
8.325e-05 5.199672 5.466138 0
8.33e-05 5.170902 5.465472 0
8.335e-05 5.142137 5.464736 0
8.34e-05 5.113375 5.463929 0
8.345e-05 5.084617 5.463053 0
8.35e-05 5.055865 5.462107 0
8.355e-05 5.027117 5.461091 0
8.36e-05 4.998374 5.460006 0
8.365e-05 4.969643 5.458852 0
8.37e-05 4.940912 5.457629 0
8.375e-05 4.912188 5.456337 0
8.38e-05 4.88347 5.454977 0
8.385e-05 4.85476 5.453548 0
8.39e-05 4.826057 5.452051 0
8.395e-05 4.797362 5.450486 0
8.4e-05 4.768675 5.448853 0
8.405e-05 4.739997 5.447153 0
8.41e-05 4.711337 5.445385 0
8.415e-05 4.682687 5.44355 0
8.42e-05 4.654047 5.441648 0
8.425e-05 4.625407 5.439679 0
8.43e-05 4.596777 5.437643 0
8.435e-05 4.568157 5.435541 0
8.44e-05 4.539561 5.433372 0
8.445e-05 4.510964 5.431138 0
8.45e-05 4.482391 5.428838 0
8.455e-05 4.453831 5.426471 0
8.46e-05 4.425271 5.42404 0
8.465e-05 4.396736 5.421543 0
8.47e-05 4.368215 5.418981 0
8.475e-05 4.339694 5.416354 0
8.48e-05 4.311201 5.413662 0
8.485e-05 4.282708 5.410906 0
8.49e-05 4.25423 5.408086 0
8.495e-05 4.225766 5.405201 0
8.5e-05 4.197318 5.402252 0
8.505e-05 4.232059 5.39924 1
8.51e-05 4.266815 5.396322 1
8.515e-05 4.301586 5.393498 1
8.52e-05 4.336371 5.390769 1
8.525e-05 4.371157 5.388133 1
8.53e-05 4.405969 5.38559 1
8.535e-05 4.440782 5.383141 1
8.54e-05 4.47562 5.380785 1
8.545e-05 4.510458 5.378522 1
8.55e-05 4.545308 5.376439 1
8.555e-05 4.580169 5.374361 1
8.56e-05 4.615051 5.372376 1
8.565e-05 4.649933 5.370483 1
8.57e-05 4.684825 5.368681 1
8.575e-05 4.719736 5.366972 1
8.58e-05 4.754655 5.365354 1
8.585e-05 4.789574 5.363827 1
8.59e-05 4.824502 5.362478 1
8.595e-05 4.859436 5.361134 1
8.6e-05 4.894384 5.359879 1
8.605e-05 4.929338 5.358716 1
8.61e-05 4.964292 5.357642 1
8.615e-05 4.999257 5.356659 1
8.62e-05 5.034222 5.355853 1
8.625e-05 5.069191 5.355136 1
8.63e-05 5.104164 5.354421 1
8.635e-05 5.139144 5.353795 1
8.64e-05 5.174127 5.353259 1
8.645e-05 5.20911 5.352811 1
8.65e-05 5.244095 5.352452 1
8.655e-05 5.279082 5.352181 1
8.66e-05 5.314071 5.351998 1
8.665e-05 5.34906 5.351903 1
8.67e-05 5.38405 5.351896 1
8.675e-05 5.41904 5.351977 1
8.68e-05 5.454029 5.352144 1
8.685e-05 5.489017 5.352399 1
8.69e-05 5.524003 5.352741 1
8.695e-05 5.558989 5.353256 1
8.7e-05 5.593969 5.35377 1
8.705e-05 5.628949 5.354371 1
8.71e-05 5.663922 5.355057 1
8.715e-05 5.698892 5.35583 1
8.72e-05 5.733856 5.356687 1
8.725e-05 5.768821 5.35763 1
8.73e-05 5.803781 5.358658 1
8.735e-05 5.838735 5.359771 1
8.74e-05 5.873678 5.360968 1
8.745e-05 5.908613 5.36225 1
8.75e-05 5.880384 5.363616 0
8.755e-05 5.852154 5.364908 0
8.76e-05 5.823911 5.366126 0
8.765e-05 5.795663 5.367271 0
8.77e-05 5.767408 5.368341 0
8.775e-05 5.739154 5.369339 0
8.78e-05 5.710889 5.370264 0
8.785e-05 5.68262 5.371115 0
8.79e-05 5.654351 5.371894 0
8.795e-05 5.626078 5.3726 0
8.8e-05 5.597798 5.373234 0
8.805e-05 5.569515 5.373795 0
8.81e-05 5.541229 5.374285 0
8.815e-05 5.512941 5.374702 0
8.82e-05 5.484653 5.375048 0
8.825e-05 5.456362 5.375322 0
8.83e-05 5.428071 5.375453 0
8.835e-05 5.399778 5.375585 0
8.84e-05 5.371485 5.375645 0
8.845e-05 5.343193 5.375635 0
8.85e-05 5.3149 5.375554 0
8.855e-05 5.286608 5.375402 0
8.86e-05 5.258318 5.37518 0
8.865e-05 5.230027 5.374888 0
8.87e-05 5.201738 5.374455 0
8.875e-05 5.173454 5.374023 0
8.88e-05 5.145172 5.373522 0
8.885e-05 5.116891 5.372951 0
8.89e-05 5.088612 5.372311 0
8.895e-05 5.06034 5.371602 0
8.9e-05 5.032069 5.370824 0
8.905e-05 5.003806 5.369977 0
8.91e-05 4.975543 5.369061 0
8.915e-05 4.94729 5.368078 0
8.92e-05 4.919037 5.367026 0
8.925e-05 4.890789 5.365906 0
8.93e-05 4.862554 5.364718 0
8.935e-05 4.834325 5.363462 0
8.94e-05 4.806103 5.36214 0
8.945e-05 4.777882 5.360749 0
8.95e-05 4.749667 5.359292 0
8.955e-05 4.72146 5.357768 0
8.96e-05 4.69327 5.356177 0
8.965e-05 4.665088 5.35452 0
8.97e-05 4.636907 5.352726 0
8.975e-05 4.608734 5.350937 0
8.98e-05 4.580581 5.349081 0
8.985e-05 4.552438 5.34716 0
8.99e-05 4.524306 5.345173 0
8.995e-05 4.496184 5.343121 0
9e-05 4.531231 5.341004 1
9.005e-05 4.566289 5.338979 1
9.01e-05 4.601358 5.337047 1
9.015e-05 4.636435 5.335208 1
9.02e-05 4.671523 5.333461 1
9.025e-05 4.706618 5.331806 1
9.03e-05 4.741714 5.330243 1
9.035e-05 4.776818 5.328772 1
9.04e-05 4.81193 5.327392 1
9.045e-05 4.847055 5.326104 1
9.05e-05 4.882181 5.324906 1
9.055e-05 4.917313 5.323799 1
9.06e-05 4.952451 5.322783 1
9.065e-05 4.987599 5.321857 1
9.07e-05 5.022747 5.321021 1
9.075e-05 5.057904 5.320276 1
9.08e-05 5.09306 5.31962 1
9.085e-05 5.128223 5.319053 1
9.09e-05 5.163386 5.318576 1
9.095e-05 5.198554 5.318188 1
9.1e-05 5.233721 5.317889 1
9.105e-05 5.26889 5.317767 1
9.11e-05 5.30406 5.317645 1
9.115e-05 5.339231 5.317699 1
9.12e-05 5.374401 5.317752 1
9.125e-05 5.40957 5.317894 1
9.13e-05 5.444739 5.318123 1
9.135e-05 5.479905 5.31844 1
9.14e-05 5.515071 5.318843 1
9.145e-05 5.550232 5.319334 1
9.15e-05 5.585391 5.319911 1
9.155e-05 5.620545 5.320575 1
9.16e-05 5.655696 5.321325 1
9.165e-05 5.690843 5.322161 1
9.17e-05 5.725984 5.323082 1
9.175e-05 5.761126 5.324178 1
9.18e-05 5.796256 5.32527 1
9.185e-05 5.83138 5.326447 1
9.19e-05 5.866504 5.32771 1
9.195e-05 5.901614 5.329057 1
9.2e-05 5.936725 5.330488 1
9.205e-05 5.971827 5.332091 1
9.21e-05 6.006913 5.333691 1
9.215e-05 6.041999 5.335374 1
9.22e-05 6.077076 5.33714 1
9.225e-05 6.112134 5.33899 1
9.23e-05 6.147182 5.340923 1
9.235e-05 6.18223 5.342939 1
9.24e-05 6.217267 5.345037 1
9.245e-05 6.252281 5.347218 1
9.25e-05 6.224138 5.34948 0
9.255e-05 6.195971 5.351667 0
9.26e-05 6.167794 5.353778 0
9.265e-05 6.139605 5.355813 0
9.27e-05 6.111417 5.357772 0
9.275e-05 6.083218 5.359656 0
9.28e-05 6.055009 5.361465 0
9.285e-05 6.026782 5.363199 0
9.29e-05 5.998546 5.364858 0
9.295e-05 5.970301 5.366442 0
9.3e-05 5.942049 5.367952 0
9.305e-05 5.913797 5.369387 0
9.31e-05 5.885537 5.370748 0
9.315e-05 5.857263 5.372035 0
9.32e-05 5.828982 5.373248 0
9.325e-05 5.800696 5.374387 0
9.33e-05 5.77241 5.375453 0
9.335e-05 5.744118 5.376446 0
9.34e-05 5.715821 5.377294 0
9.345e-05 5.687515 5.37814 0
9.35e-05 5.659205 5.378914 0
9.355e-05 5.630895 5.379615 0
9.36e-05 5.602578 5.380243 0
9.365e-05 5.574261 5.380799 0
9.37e-05 5.545941 5.381282 0
9.375e-05 5.517618 5.381694 0
9.38e-05 5.489293 5.382034 0
9.385e-05 5.460967 5.382302 0
9.39e-05 5.432638 5.382499 0
9.395e-05 5.404309 5.382624 0
9.4e-05 5.375979 5.382678 0
9.405e-05 5.347649 5.382661 0
9.41e-05 5.31932 5.382574 0
9.415e-05 5.290992 5.382416 0
9.42e-05 5.262664 5.382187 0
9.425e-05 5.234337 5.381888 0
9.43e-05 5.206013 5.381519 0
9.435e-05 5.177692 5.381081 0
9.44e-05 5.14937 5.380501 0
9.445e-05 5.121052 5.379924 0
9.45e-05 5.09274 5.379276 0
9.455e-05 5.064428 5.37856 0
9.46e-05 5.03612 5.377775 0
9.465e-05 5.00782 5.376921 0
9.47e-05 4.97952 5.375998 0
9.475e-05 4.951226 5.375007 0
9.48e-05 4.922936 5.373947 0
9.485e-05 4.894658 5.37282 0
9.49e-05 4.86638 5.371624 0
9.495e-05 4.838109 5.370361 0
9.5e-05 4.809844 5.369031 0
9.505e-05 4.844751 5.367633 1
9.51e-05 4.879665 5.366325 1
9.515e-05 4.914579 5.365109 1
9.52e-05 4.949499 5.363982 1
9.525e-05 4.984426 5.362946 1
9.53e-05 5.019358 5.362 1
9.535e-05 5.054299 5.361143 1
9.54e-05 5.089244 5.360376 1
9.545e-05 5.12419 5.359698 1
9.55e-05 5.159139 5.35911 1
9.555e-05 5.194091 5.35861 1
9.56e-05 5.229048 5.358198 1
9.565e-05 5.264006 5.357875 1
9.57e-05 5.298965 5.357728 1
9.575e-05 5.333924 5.357581 1
9.58e-05 5.368884 5.357522 1
9.585e-05 5.403845 5.357551 1
9.59e-05 5.438805 5.357754 1
9.595e-05 5.473764 5.357956 1
9.6e-05 5.508721 5.358246 1
9.605e-05 5.543675 5.358622 1
9.61e-05 5.57863 5.359085 1
9.615e-05 5.613582 5.359633 1
9.62e-05 5.648531 5.360268 1
9.625e-05 5.683477 5.360989 1
9.63e-05 5.71842 5.361795 1
9.635e-05 5.753353 5.362687 1
9.64e-05 5.788286 5.363663 1
9.645e-05 5.823209 5.364725 1
9.65e-05 5.858131 5.365959 1
9.655e-05 5.893041 5.367189 1
9.66e-05 5.92795 5.368504 1
9.665e-05 5.962845 5.369902 1
9.67e-05 5.997733 5.371385 1
9.675e-05 6.03262 5.37295 1
9.68e-05 6.067499 5.3746 1
9.685e-05 6.10237 5.376332 1
9.69e-05 6.137222 5.378147 1
9.695e-05 6.172074 5.380045 1
9.7e-05 6.206905 5.382025 1
9.705e-05 6.241726 5.384087 1
9.71e-05 6.276535 5.386231 1
9.715e-05 6.311333 5.388457 1
9.72e-05 6.346118 5.390764 1
9.725e-05 6.380891 5.393152 1
9.73e-05 6.415664 5.395622 1
9.735e-05 6.45041 5.398172 1
9.74e-05 6.485143 5.400802 1
9.745e-05 6.519861 5.403513 1
9.75e-05 6.491422 5.406304 0
9.755e-05 6.462953 5.409017 0
9.76e-05 6.434485 5.411652 0
9.765e-05 6.405989 5.414209 0
9.77e-05 6.377493 5.416688 0
9.775e-05 6.348984 5.41909 0
9.78e-05 6.320463 5.421415 0
9.785e-05 6.291929 5.423663 0
9.79e-05 6.263372 5.425833 0
9.795e-05 6.234804 5.427927 0
9.8e-05 6.206236 5.429944 0
9.805e-05 6.177657 5.431814 0
9.81e-05 6.149069 5.433678 0
9.815e-05 6.120461 5.435467 0
9.82e-05 6.091853 5.437179 0
9.825e-05 6.063228 5.438816 0
9.83e-05 6.034603 5.440377 0
9.835e-05 6.005969 5.441862 0
9.84e-05 5.977328 5.443273 0
9.845e-05 5.948672 5.444608 0
9.85e-05 5.920016 5.445796 0
9.855e-05 5.891348 5.446982 0
9.86e-05 5.862679 5.448093 0
9.865e-05 5.834005 5.449129 0
9.87e-05 5.805325 5.450092 0
9.875e-05 5.776636 5.45098 0
9.88e-05 5.747947 5.451722 0
9.885e-05 5.719253 5.452463 0
9.89e-05 5.690553 5.45313 0
9.895e-05 5.661852 5.453723 0
9.9e-05 5.633148 5.454243 0
9.905e-05 5.604442 5.454691 0
9.91e-05 5.575733 5.455065 0
9.915e-05 5.547022 5.455367 0
9.92e-05 5.51831 5.455596 0
9.925e-05 5.489595 5.455753 0
9.93e-05 5.46088 5.455837 0
9.935e-05 5.432165 5.45585 0
9.94e-05 5.40345 5.455791 0
9.945e-05 5.374735 5.45566 0
9.95e-05 5.346022 5.455458 0
9.955e-05 5.317311 5.455184 0
9.96e-05 5.288599 5.454839 0
9.965e-05 5.25989 5.454424 0
9.97e-05 5.231182 5.453937 0
9.975e-05 5.20248 5.45338 0
9.98e-05 5.173782 5.452753 0
9.985e-05 5.145083 5.452056 0
9.99e-05 5.116388 5.451288 0
9.995e-05 5.087697 5.450451 0
0.0001 5.122168 5.449544 1
0.00010005 5.156644 5.448726 1
0.0001001 5.191129 5.447996 1
0.00010015 5.225616 5.447353 1
0.0001002 5.260104 5.446885 1
0.00010025 5.294594 5.446418 1
0.0001003 5.329086 5.446039 1
0.00010035 5.363582 5.445746 1
0.0001004 5.39808 5.445541 1
0.00010045 5.432577 5.445422 1
0.0001005 5.467075 5.44539 1
0.00010055 5.501572 5.445444 1
0.0001006 5.53607 5.445585 1
0.00010065 5.570566 5.445811 1
0.0001007 5.605062 5.446123 1
0.00010075 5.639554 5.44652 1
0.0001008 5.674043 5.447003 1
0.00010085 5.708533 5.44757 1
0.0001009 5.743016 5.448223 1
0.00010095 5.777495 5.44896 1
0.000101 5.81197 5.449781 1
0.00010105 5.84644 5.450687 1
0.0001011 5.88091 5.451676 1
0.00010115 5.915369 5.452749 1
0.0001012 5.949822 5.453906 1
0.00010125 5.984275 5.455145 1
0.0001013 6.018715 5.456468 1
0.00010135 6.053154 5.457874 1
0.0001014 6.087587 5.459362 1
0.00010145 6.122003 5.460933 1
0.0001015 6.156419 5.462585 1
0.00010155 6.190826 5.46432 1
0.0001016 6.225225 5.466136 1
0.00010165 6.259603 5.468034 1
0.0001017 6.293972 5.470013 1
0.00010175 6.328329 5.472073 1
0.0001018 6.362676 5.474213 1
0.00010185 6.39701 5.476434 1
0.0001019 6.431345 5.478736 1
0.00010195 6.465667 5.481203 1
0.000102 6.499977 5.483664 1
0.00010205 6.53426 5.486205 1
0.0001021 6.568529 5.488825 1
0.00010215 6.602784 5.491525 1
0.0001022 6.637025 5.494303 1
0.00010225 6.671265 5.497159 1
0.0001023 6.705475 5.500095 1
0.00010235 6.739685 5.503108 1
0.0001024 6.773863 5.5062 1
0.00010245 6.808024 5.509369 1
0.0001025 6.779028 5.512615 0
0.00010255 6.750014 5.515781 0
0.0001026 6.720967 5.518867 0
0.00010265 6.691921 5.521872 0
0.0001027 6.662843 5.524797 0
0.00010275 6.63375 5.527643 0
0.0001028 6.604642 5.530408 0
0.00010285 6.575535 5.533021 0
0.0001029 6.546414 5.535627 0
0.00010295 6.517279 5.538154 0
0.000103 6.488118 5.540602 0
0.00010305 6.458944 5.54297 0
0.0001031 6.429771 5.54526 0
0.00010315 6.400585 5.547472 0
0.0001032 6.371377 5.549604 0
0.00010325 6.342158 5.551659 0
0.0001033 6.312928 5.553635 0
0.00010335 6.283688 5.555533 0
0.0001034 6.254449 5.557354 0
0.00010345 6.225199 5.559097 0
0.0001035 6.195932 5.560762 0
0.00010355 6.166657 5.56235 0
0.0001036 6.137373 5.56386 0
0.00010365 6.10809 5.565294 0
0.0001037 6.078799 5.566651 0
0.00010375 6.049494 5.567932 0
0.0001038 6.020183 5.569136 0
0.00010385 5.990871 5.570263 0
0.0001039 5.961554 5.571315 0
0.00010395 5.932232 5.57229 0
0.000104 5.902904 5.57319 0
0.00010405 5.873571 5.574014 0
0.0001041 5.84423 5.574763 0
0.00010415 5.814889 5.575437 0
0.0001042 5.785545 5.575962 0
0.00010425 5.756195 5.576486 0
0.0001043 5.726843 5.576935 0
0.00010435 5.69749 5.57731 0
0.0001044 5.668136 5.577537 0
0.00010445 5.638781 5.577764 0
0.0001045 5.609423 5.577916 0
0.00010455 5.580066 5.577995 0
0.0001046 5.550708 5.578 0
0.00010465 5.52135 5.577859 0
0.0001047 5.491994 5.577717 0
0.00010475 5.462638 5.577503 0
0.0001048 5.433285 5.577216 0
0.00010485 5.403931 5.576783 0
0.0001049 5.374582 5.576351 0
0.00010495 5.345232 5.575846 0
0.000105 5.315886 5.57527 0
0.00010505 5.349704 5.574621 1
0.0001051 5.383524 5.574059 1
0.00010515 5.417345 5.573667 1
0.0001052 5.451168 5.573276 1
0.00010525 5.484993 5.572971 1
0.0001053 5.518819 5.572751 1
0.00010535 5.552648 5.572616 1
0.0001054 5.586476 5.572566 1
0.00010545 5.620305 5.572601 1
0.0001055 5.654132 5.57272 1
0.00010555 5.68796 5.572924 1
0.0001056 5.721785 5.573211 1
0.00010565 5.755611 5.573583 1
0.0001057 5.789431 5.574038 1
0.00010575 5.823249 5.574576 1
0.0001058 5.857064 5.575198 1
0.00010585 5.890875 5.575903 1
0.0001059 5.924686 5.57669 1
0.00010595 5.958489 5.57756 1
0.000106 5.992286 5.578513 1
0.00010605 6.026078 5.579547 1
0.0001061 6.059864 5.580663 1
0.00010615 6.093643 5.581861 1
0.0001062 6.127423 5.583141 1
0.00010625 6.161189 5.584501 1
0.0001063 6.194947 5.585943 1
0.00010635 6.228705 5.587466 1
0.0001064 6.262455 5.589069 1
0.00010645 6.296197 5.590752 1
0.0001065 6.329921 5.592516 1
0.00010655 6.363635 5.594359 1
0.0001066 6.397338 5.596283 1
0.00010665 6.431042 5.598285 1
0.0001067 6.464725 5.600367 1
0.00010675 6.498395 5.602528 1
0.0001068 6.532066 5.604768 1
0.00010685 6.565713 5.607086 1
0.0001069 6.59936 5.609482 1
0.00010695 6.632981 5.611957 1
0.000107 6.666589 5.61451 1
0.00010705 6.700197 5.617224 1
0.0001071 6.733776 5.619931 1
0.00010715 6.767341 5.622716 1
0.0001072 6.800906 5.625661 1
0.00010725 6.834455 5.6286 1
0.0001073 6.867973 5.631614 1
0.00010735 6.901491 5.634705 1
0.0001074 6.934975 5.637872 1
0.00010745 6.968443 5.641115 1
0.0001075 6.938753 5.644359 0
0.00010755 6.909029 5.647595 0
0.0001076 6.879305 5.650748 0
0.00010765 6.849548 5.65382 0
0.0001077 6.819775 5.656809 0
0.00010775 6.790002 5.659717 0
0.0001078 6.7602 5.662542 0
0.00010785 6.730397 5.665212 0
0.0001079 6.700566 5.667875 0
0.00010795 6.670721 5.670457 0
0.000108 6.640877 5.672957 0
0.00010805 6.611006 5.675377 0
0.0001081 6.581124 5.677716 0
0.00010815 6.551229 5.679975 0
0.0001082 6.521335 5.682153 0
0.00010825 6.491428 5.684251 0
0.0001083 6.461511 5.686269 0
0.00010835 6.431573 5.688207 0
0.0001084 6.401635 5.68999 0
0.00010845 6.371688 5.69177 0
0.0001085 6.341723 5.693469 0
0.00010855 6.311757 5.69509 0
0.0001086 6.281775 5.696632 0
0.00010865 6.251792 5.698094 0
0.0001087 6.221802 5.699479 0
0.00010875 6.191798 5.700785 0
0.0001088 6.161794 5.702012 0
0.00010885 6.131784 5.703086 0
0.0001089 6.101762 5.704158 0
0.00010895 6.07174 5.705152 0
0.000109 6.041708 5.706069 0
0.00010905 6.011671 5.706908 0
0.0001091 5.981635 5.70767 0
0.00010915 5.951591 5.708355 0
0.0001092 5.921544 5.708963 0
0.00010925 5.891494 5.709494 0
0.0001093 5.861442 5.709949 0
0.00010935 5.831389 5.710328 0
0.0001094 5.801333 5.710631 0
0.00010945 5.771277 5.710857 0
0.0001095 5.741219 5.711008 0
0.00010955 5.711161 5.711084 0
0.0001096 5.681103 5.711084 0
0.00010965 5.651045 5.711009 0
0.0001097 5.620988 5.710859 0
0.00010975 5.590931 5.710559 0
0.0001098 5.560877 5.71026 0
0.00010985 5.530824 5.709887 0
0.0001099 5.500772 5.709439 0
0.00010995 5.470726 5.708918 0
0.00011 5.50384 5.708322 1
0.00011005 5.536956 5.707811 1
0.0001101 5.570073 5.707384 1
0.00011015 5.603192 5.70704 1
0.0001102 5.636313 5.706781 1
0.00011025 5.669435 5.706605 1
0.0001103 5.702559 5.706512 1
0.00011035 5.735682 5.706502 1
0.0001104 5.768806 5.706575 1
0.00011045 5.801928 5.70673 1
0.0001105 5.835051 5.706968 1
0.00011055 5.86817 5.707289 1
0.0001106 5.901288 5.707691 1
0.00011065 5.934405 5.708175 1
0.0001107 5.96752 5.70874 1
0.00011075 6.000628 5.709387 1
0.0001108 6.033737 5.710115 1
0.00011085 6.066837 5.710924 1
0.0001109 6.099933 5.711814 1
0.00011095 6.133024 5.712785 1
0.000111 6.166109 5.713835 1
0.00011105 6.199194 5.714966 1
0.0001111 6.232273 5.716176 1
0.00011115 6.265346 5.717467 1
0.0001112 6.298412 5.718836 1
0.00011125 6.33147 5.720368 1
0.0001113 6.364513 5.721896 1
0.00011135 6.397547 5.723502 1
0.0001114 6.430573 5.725187 1
0.00011145 6.463589 5.726951 1
0.0001115 6.496605 5.728792 1
0.00011155 6.529601 5.730712 1
0.0001116 6.562587 5.732709 1
0.00011165 6.595572 5.734784 1
0.0001117 6.628547 5.736936 1
0.00011175 6.661511 5.739165 1
0.0001118 6.694463 5.741471 1
0.00011185 6.72739 5.743853 1
0.0001119 6.760317 5.746312 1
0.00011195 6.793231 5.748847 1
0.000112 6.826132 5.751458 1
0.00011205 6.859019 5.754145 1
0.0001121 6.891892 5.756907 1
0.00011215 6.92475 5.759744 1
0.0001122 6.957578 5.762657 1
0.00011225 6.990391 5.765644 1
0.0001123 7.023203 5.768706 1
0.00011235 7.055983 5.771842 1
0.0001124 7.088762 5.775053 1
0.00011245 7.121525 5.778337 1
0.0001125 7.091113 5.781695 0
0.00011255 7.060683 5.784968 0
0.0001126 7.030219 5.788158 0
0.00011265 6.999739 5.791263 0
0.0001127 6.969243 5.794284 0
0.00011275 6.938731 5.797221 0
0.0001128 6.908219 5.800075 0
0.00011285 6.877678 5.802846 0
0.0001129 6.847122 5.805533 0
0.00011295 6.816567 5.808137 0
0.000113 6.785985 5.810658 0
0.00011305 6.755402 5.813096 0
0.0001131 6.724795 5.815452 0
0.00011315 6.694187 5.817725 0
0.0001132 6.663567 5.819916 0
0.00011325 6.632925 5.822025 0
0.0001133 6.602272 5.824053 0
0.00011335 6.571619 5.825998 0
0.0001134 6.540956 5.827786 0
0.00011345 6.510274 5.829569 0
0.0001135 6.479583 5.83127 0
0.00011355 6.448884 5.832891 0
0.0001136 6.418184 5.834431 0
0.00011365 6.387469 5.83589 0
0.0001137 6.356747 5.837269 0
0.00011375 6.326024 5.838568 0
0.0001138 6.295289 5.839787 0
0.00011385 6.264553 5.840925 0
0.0001139 6.233806 5.841985 0
0.00011395 6.203058 5.842964 0
0.000114 6.172306 5.843864 0
0.00011405 6.141549 5.844685 0
0.0001141 6.110787 5.845428 0
0.00011415 6.080018 5.846091 0
0.0001142 6.049249 5.846676 0
0.00011425 6.018477 5.847182 0
0.0001143 5.987703 5.84761 0
0.00011435 5.956926 5.847961 0
0.0001144 5.926146 5.848233 0
0.00011445 5.895364 5.848428 0
0.0001145 5.864583 5.848545 0
0.00011455 5.833801 5.848585 0
0.0001146 5.803019 5.848548 0
0.00011465 5.772238 5.848435 0
0.0001147 5.741457 5.848244 0
0.00011475 5.710678 5.847977 0
0.0001148 5.6799 5.847634 0
0.00011485 5.649123 5.847215 0
0.0001149 5.61835 5.846719 0
0.00011495 5.587578 5.846148 0
0.000115 5.556812 5.845502 0
0.00011505 5.589208 5.84478 1
0.0001151 5.621608 5.844141 1
0.00011515 5.654007 5.843585 1
0.0001152 5.686409 5.843111 1
0.00011525 5.718814 5.842719 1
0.0001153 5.75122 5.842409 1
0.00011535 5.78363 5.842182 1
0.0001154 5.81604 5.842035 1
0.00011545 5.848451 5.84197 1
0.0001155 5.880861 5.841986 1
0.00011555 5.913271 5.842084 1
0.0001156 5.945681 5.842262 1
0.00011565 5.978088 5.84252 1
0.0001157 6.010494 5.842859 1
0.00011575 6.042898 5.843278 1
0.0001158 6.075299 5.843777 1
0.00011585 6.107697 5.844356 1
0.0001159 6.140092 5.845014 1
0.00011595 6.172487 5.845752 1
0.000116 6.204873 5.846569 1
0.00011605 6.23726 5.847465 1
0.0001161 6.269642 5.848439 1
0.00011615 6.302013 5.849492 1
0.0001162 6.334378 5.850623 1
0.00011625 6.366743 5.851833 1
0.0001163 6.399102 5.85312 1
0.00011635 6.431447 5.854485 1
0.0001164 6.463791 5.855927 1
0.00011645 6.496129 5.857447 1
0.0001165 6.528449 5.859044 1
0.00011655 6.56077 5.860717 1
0.0001166 6.593082 5.862467 1
0.00011665 6.625385 5.864294 1
0.0001167 6.657668 5.866197 1
0.00011675 6.689951 5.868256 1
0.0001168 6.722224 5.87031 1
0.00011685 6.754474 5.87244 1
0.0001169 6.786713 5.874645 1
0.00011695 6.818939 5.876925 1
0.000117 6.851166 5.87928 1
0.00011705 6.88338 5.88171 1
0.0001171 6.915569 5.884214 1
0.00011715 6.947757 5.886793 1
0.0001172 6.979932 5.889445 1
0.00011725 7.012093 5.892171 1
0.0001173 7.044239 5.894971 1
0.00011735 7.076356 5.897844 1
0.0001174 7.108457 5.900791 1
0.00011745 7.140558 5.90381 1
0.0001175 7.109485 5.906902 0
0.00011755 7.078396 5.909908 0
0.0001176 7.047276 5.912829 0
0.00011765 7.016141 5.915665 0
0.0001177 6.984992 5.918417 0
0.00011775 6.953842 5.921083 0
0.0001178 6.922678 5.923587 0
0.00011785 6.891489 5.926085 0
0.0001179 6.860286 5.928498 0
0.00011795 6.829083 5.930828 0
0.000118 6.797868 5.933073 0
0.00011805 6.766642 5.935235 0
0.0001181 6.735393 5.937314 0
0.00011815 6.704144 5.939309 0
0.0001182 6.672874 5.941221 0
0.00011825 6.641604 5.942972 0
0.0001183 6.610326 5.944719 0
0.00011835 6.579029 5.946383 0
0.0001184 6.547732 5.947964 0
0.00011845 6.516427 5.949464 0
0.0001185 6.485114 5.950881 0
0.00011855 6.453794 5.952138 0
0.0001186 6.422467 5.953393 0
0.00011865 6.391133 5.954565 0
0.0001187 6.359793 5.955657 0
0.00011875 6.328442 5.956667 0
0.0001188 6.297087 5.957596 0
0.00011885 6.265731 5.958445 0
0.0001189 6.234371 5.959213 0
0.00011895 6.203006 5.959823 0
0.000119 6.171636 5.960431 0
0.00011905 6.140265 5.960959 0
0.0001191 6.108891 5.961407 0
0.00011915 6.077514 5.961776 0
0.0001192 6.046136 5.962065 0
0.00011925 6.014757 5.962275 0
0.0001193 5.983375 5.962406 0
0.00011935 5.951994 5.962459 0
0.0001194 5.920613 5.962433 0
0.00011945 5.889232 5.962328 0
0.0001195 5.857853 5.962145 0
0.00011955 5.826473 5.961885 0
0.0001196 5.795095 5.961546 0
0.00011965 5.76372 5.96113 0
0.0001197 5.732348 5.960637 0
0.00011975 5.70098 5.960066 0
0.0001198 5.669611 5.959418 0
0.00011985 5.638246 5.958694 0
0.0001199 5.606888 5.957892 0
0.00011995 5.575536 5.957015 0
0.00012 5.607346 5.956061 1
0.00012005 5.639156 5.955189 1
0.0001201 5.670971 5.954399 1
0.00012015 5.702793 5.953691 1
0.0001202 5.734619 5.953064 1
0.00012025 5.766448 5.952517 1
0.0001203 5.798277 5.952052 1
0.00012035 5.830108 5.951668 1
0.0001204 5.861942 5.951364 1
0.00012045 5.893778 5.95114 1
0.0001205 5.925614 5.950997 1
0.00012055 5.957451 5.950934 1
0.0001206 5.989288 5.95095 1
0.00012065 6.021125 5.951046 1
0.0001207 6.052961 5.951221 1
0.00012075 6.084797 5.951475 1
0.0001208 6.116631 5.951809 1
0.00012085 6.148464 5.952221 1
0.0001209 6.180294 5.952711 1
0.00012095 6.212122 5.95328 1
0.000121 6.243944 5.953927 1
0.00012105 6.275761 5.954652 1
0.0001211 6.307575 5.955455 1
0.00012115 6.339384 5.956335 1
0.0001212 6.371187 5.957293 1
0.00012125 6.402991 5.958328 1
0.0001213 6.434783 5.959439 1
0.00012135 6.46657 5.960628 1
0.0001214 6.498349 5.961893 1
0.00012145 6.530129 5.963313 1
0.0001215 6.561901 5.96473 1
0.00012155 6.593665 5.966223 1
0.0001216 6.625422 5.967792 1
0.00012165 6.65717 5.969515 1
0.0001217 6.688901 5.971234 1
0.00012175 6.720622 5.973029 1
0.0001218 6.752333 5.974897 1
0.00012185 6.784044 5.976841 1
0.0001219 6.815734 5.978859 1
0.00012195 6.847424 5.980951 1
0.000122 6.879092 5.983117 1
0.00012205 6.91076 5.985357 1
0.0001221 6.942404 5.987671 1
0.00012215 6.974047 5.990058 1
0.0001222 7.005679 5.992518 1
0.00012225 7.037284 5.995051 1
0.0001223 7.068889 5.997656 1
0.00012235 7.10048 6.000334 1
0.0001224 7.132043 6.003085 1
0.00012245 7.163591 6.005907 1
0.0001225 7.131981 6.008722 0
0.00012255 7.100356 6.01153 0
0.0001226 7.068702 6.014252 0
0.00012265 7.037048 6.016889 0
0.0001227 7.00538 6.019439 0
0.00012275 6.973699 6.021904 0
0.0001228 6.942004 6.024283 0
0.00012285 6.910298 6.026578 0
0.0001229 6.878579 6.028787 0
0.00012295 6.846848 6.030911 0
0.000123 6.815096 6.032951 0
0.00012305 6.783344 6.034907 0
0.0001231 6.751581 6.036778 0
0.00012315 6.719799 6.038565 0
0.0001232 6.688008 6.040268 0
0.00012325 6.656217 6.041808 0
0.0001233 6.624418 6.043344 0
0.00012335 6.592604 6.044796 0
0.0001234 6.560789 6.046086 0
0.00012345 6.528961 6.047373 0
0.0001235 6.497132 6.048577 0
0.00012355 6.465292 6.049698 0
0.0001236 6.433451 6.050737 0
0.00012365 6.401605 6.051694 0
0.0001237 6.369754 6.052569 0
0.00012375 6.337899 6.053362 0
0.0001238 6.306039 6.054073 0
0.00012385 6.274175 6.054703 0
0.0001239 6.242306 6.055252 0
0.00012395 6.210433 6.05572 0
0.000124 6.178561 6.056106 0
0.00012405 6.146687 6.056333 0
0.0001241 6.11481 6.056559 0
0.00012415 6.082933 6.056704 0
0.0001242 6.051056 6.05677 0
0.00012425 6.019178 6.056756 0
0.0001243 5.9873 6.056662 0
0.00012435 5.955423 6.056488 0
0.0001244 5.923547 6.056236 0
0.00012445 5.891672 6.055904 0
0.0001245 5.859799 6.055493 0
0.00012455 5.827928 6.054924 0
0.0001246 5.796063 6.054357 0
0.00012465 5.764201 6.053711 0
0.0001247 5.732339 6.052987 0
0.00012475 5.700486 6.052186 0
0.0001248 5.668637 6.051306 0
0.00012485 5.636788 6.05035 0
0.0001249 5.604949 6.049316 0
0.00012495 5.573111 6.048205 0
0.000125 5.541278 6.047017 0
0.00012505 5.572616 6.045753 1
0.0001251 5.603961 6.04457 1
0.00012515 5.635311 6.043469 1
0.0001252 5.666666 6.042448 1
0.00012525 5.698027 6.041509 1
0.0001253 5.729392 6.04065 1
0.00012535 5.760761 6.039872 1
0.0001254 5.792134 6.039174 1
0.00012545 5.823506 6.038556 1
0.0001255 5.854882 6.038019 1
0.00012555 5.886264 6.037561 1
0.0001256 5.917647 6.037183 1
0.00012565 5.949032 6.036884 1
0.0001257 5.980417 6.036664 1
0.00012575 6.011802 6.036524 1
0.0001258 6.043189 6.036462 1
0.00012585 6.074576 6.036479 1
0.0001259 6.105963 6.036574 1
0.00012595 6.137349 6.036747 1
0.000126 6.168734 6.036999 1
0.00012605 6.200118 6.037328 1
0.0001261 6.231501 6.037814 1
0.00012615 6.262881 6.038298 1
0.0001262 6.294258 6.038859 1
0.00012625 6.325629 6.039498 1
0.0001263 6.356997 6.040213 1
0.00012635 6.388364 6.041005 1
0.0001264 6.419727 6.041952 1
0.00012645 6.45108 6.042896 1
0.0001265 6.482428 6.043917 1
0.00012655 6.513776 6.045013 1
0.0001266 6.545118 6.046185 1
0.00012665 6.576447 6.047432 1
0.0001267 6.607769 6.048755 1
0.00012675 6.639092 6.050152 1
0.0001268 6.670407 6.051625 1
0.00012685 6.701714 6.053172 1
0.0001269 6.733013 6.054871 1
0.00012695 6.764303 6.056567 1
0.000127 6.795585 6.058336 1
0.00012705 6.826856 6.060179 1
0.0001271 6.858119 6.062096 1
0.00012715 6.889371 6.064086 1
0.0001272 6.920612 6.066149 1
0.00012725 6.951832 6.068285 1
0.0001273 6.983052 6.070572 1
0.00012735 7.014247 6.072853 1
0.0001274 7.04543 6.075207 1
0.00012745 7.076613 6.077632 1
0.0001275 7.044626 6.08013 0
0.00012755 7.012625 6.082541 0
0.0001276 6.980599 6.084866 0
0.00012765 6.948562 6.087106 0
0.0001277 6.916513 6.089259 0
0.00012775 6.884465 6.091327 0
0.0001278 6.852395 6.09331 0
0.00012785 6.820314 6.095208 0
0.0001279 6.788234 6.097021 0
0.00012795 6.756145 6.098749 0
0.000128 6.724046 6.100392 0
0.00012805 6.691939 6.101951 0
0.0001281 6.659816 6.103426 0
0.00012815 6.627685 6.104817 0
0.0001282 6.595554 6.106124 0
0.00012825 6.563417 6.107268 0
0.0001283 6.531273 6.108408 0
0.00012835 6.499118 6.109465 0
0.0001284 6.466958 6.110439 0
0.00012845 6.434793 6.111331 0
0.0001285 6.402624 6.112139 0
0.00012855 6.370451 6.112866 0
0.0001286 6.338275 6.11351 0
0.00012865 6.306098 6.114071 0
0.0001287 6.273919 6.114471 0
0.00012875 6.241735 6.11487 0
0.0001288 6.20955 6.115187 0
0.00012885 6.177365 6.115342 0
0.0001289 6.145178 6.115497 0
0.00012895 6.112991 6.115572 0
0.000129 6.080804 6.115565 0
0.00012905 6.048617 6.115478 0
0.0001291 6.016432 6.115311 0
0.00012915 5.984246 6.115064 0
0.0001292 5.952061 6.114737 0
0.00012925 5.919878 6.11433 0
0.0001293 5.887698 6.113844 0
0.00012935 5.855523 6.113279 0
0.0001294 5.823347 6.112634 0
0.00012945 5.791179 6.111911 0
0.0001295 5.759012 6.111029 0
0.00012955 5.726848 6.110068 0
0.0001296 5.69469 6.10911 0
0.00012965 5.662537 6.108074 0
0.0001297 5.630389 6.10696 0
0.00012975 5.598253 6.105769 0
0.0001298 5.566118 6.1045 0
0.00012985 5.533996 6.103154 0
0.0001299 5.501874 6.101731 0
0.00012995 5.469768 6.100232 0
0.00013 5.500819 6.098733 1
0.00013005 5.531886 6.097238 1
0.0001301 5.562953 6.095825 1
0.00013015 5.594028 6.09457 1
0.0001302 5.625116 6.093319 1
0.00013025 5.656203 6.092149 1
0.0001303 5.687303 6.091059 1
0.00013035 5.718403 6.090049 1
0.0001304 5.749508 6.08912 1
0.00013045 5.780618 6.088271 1
0.0001305 5.811732 6.087502 1
0.00013055 5.842854 6.086813 1
0.0001306 5.873979 6.086203 1
0.00013065 5.905107 6.085672 1
0.0001307 5.936238 6.085221 1
0.00013075 5.96737 6.084848 1
0.0001308 5.998503 6.084555 1
0.00013085 6.029637 6.084417 1
0.0001309 6.060771 6.084358 1
0.00013095 6.091906 6.084299 1
0.000131 6.123042 6.084318 1
0.00013105 6.154177 6.084415 1
0.0001311 6.18531 6.084589 1
0.00013115 6.216443 6.084841 1
0.0001312 6.247574 6.08517 1
0.00013125 6.278704 6.085576 1
0.0001313 6.30983 6.086059 1
0.00013135 6.340953 6.086619 1
0.0001314 6.372073 6.087254 1
0.00013145 6.403193 6.087966 1
0.0001315 6.434305 6.088754 1
0.00013155 6.465416 6.089618 1
0.0001316 6.496524 6.090558 1
0.00013165 6.527621 6.091573 1
0.0001317 6.558718 6.092663 1
0.00013175 6.589809 6.093828 1
0.0001318 6.620887 6.095068 1
0.00013185 6.651959 6.096383 1
0.0001319 6.683031 6.097849 1
0.00013195 6.714095 6.09939 1
0.000132 6.745143 6.100927 1
0.00013205 6.776182 6.102537 1
0.0001321 6.807221 6.104221 1
0.00013215 6.838242 6.105979 1
0.0001322 6.869254 6.107809 1
0.00013225 6.900255 6.109713 1
0.0001323 6.931257 6.111689 1
0.00013235 6.962237 6.113738 1
0.0001324 6.993206 6.115859 1
0.00013245 7.024164 6.118053 1
0.0001325 6.991964 6.120318 0
0.00013255 6.959751 6.122497 0
0.0001326 6.927517 6.12459 0
0.00013265 6.895282 6.126598 0
0.0001327 6.863027 6.128519 0
0.00013275 6.830762 6.130356 0
0.0001328 6.798497 6.132107 0
0.00013285 6.766222 6.133773 0
0.0001329 6.733931 6.135354 0
0.00013295 6.70164 6.13685 0
0.000133 6.669333 6.138262 0
0.00013305 6.637019 6.13959 0
0.0001331 6.604699 6.140833 0
0.00013315 6.572379 6.141993 0
0.0001332 6.540053 6.142988 0
0.00013325 6.507721 6.143981 0
0.0001333 6.475385 6.144809 0
0.00013335 6.443043 6.145636 0
0.0001334 6.410698 6.146379 0
0.00013345 6.378345 6.14704 0
0.0001335 6.345989 6.147618 0
0.00013355 6.313631 6.148114 0
0.0001336 6.281272 6.148528 0
0.00013365 6.24891 6.14886 0
0.0001337 6.216546 6.14911 0
0.00013375 6.184181 6.149279 0
0.0001338 6.151816 6.149366 0
0.00013385 6.119451 6.149372 0
0.0001339 6.087087 6.149297 0
0.00013395 6.054722 6.149142 0
0.000134 6.022358 6.148906 0
0.00013405 5.989995 6.148589 0
0.0001341 5.957634 6.148193 0
0.00013415 5.925275 6.147716 0
0.0001342 5.892922 6.14716 0
0.00013425 5.860568 6.146525 0
0.0001343 5.828222 6.14581 0
0.00013435 5.79588 6.145016 0
0.0001344 5.763542 6.144143 0
0.00013445 5.73121 6.143192 0
0.0001345 5.698883 6.142162 0
0.00013455 5.666561 6.141053 0
0.0001346 5.634246 6.139867 0
0.00013465 5.601938 6.138603 0
0.0001347 5.569629 6.137261 0
0.00013475 5.537335 6.135842 0
0.0001348 5.505041 6.134346 0
0.00013485 5.472764 6.132773 0
0.0001349 5.440495 6.131123 0
0.00013495 5.408226 6.129396 0
0.000135 5.375966 6.127593 0
0.00013505 5.406883 6.125714 1
0.0001351 5.43781 6.123917 1
0.00013515 5.468736 6.122202 1
0.0001352 5.499672 6.120568 1
0.00013525 5.530625 6.119016 1
0.0001353 5.561577 6.117545 1
0.00013535 5.592545 6.116155 1
0.0001354 5.623512 6.114846 1
0.00013545 5.654493 6.113618 1
0.0001355 5.68548 6.11247 1
0.00013555 5.716473 6.111402 1
0.0001356 5.747471 6.110415 1
0.00013565 5.778469 6.109508 1
0.0001357 5.809476 6.10868 1
0.00013575 5.840483 6.10801 1
0.0001358 5.871497 6.107341 1
0.00013585 5.902511 6.106751 1
0.0001359 5.93353 6.106241 1
0.00013595 5.96455 6.105809 1
0.000136 5.995572 6.105533 1
0.00013605 6.026597 6.105258 1
0.0001361 6.057622 6.105062 1
0.00013615 6.088649 6.104943 1
0.0001362 6.119675 6.104902 1
0.00013625 6.150702 6.104939 1
0.0001363 6.181728 6.105054 1
0.00013635 6.212754 6.105323 1
0.0001364 6.243779 6.105592 1
0.00013645 6.2748 6.105937 1
0.0001365 6.305819 6.106359 1
0.00013655 6.336836 6.106858 1
0.0001366 6.367849 6.107433 1
0.00013665 6.398859 6.108084 1
0.0001367 6.429866 6.108811 1
0.00013675 6.460872 6.109613 1
0.0001368 6.491869 6.110492 1
0.00013685 6.522862 6.111445 1
0.0001369 6.553849 6.112474 1
0.00013695 6.58483 6.113577 1
0.000137 6.615811 6.114755 1
0.00013705 6.646786 6.116008 1
0.0001371 6.677755 6.117335 1
0.00013715 6.708709 6.118736 1
0.0001372 6.739655 6.120211 1
0.00013725 6.770593 6.121759 1
0.0001373 6.801522 6.123381 1
0.00013735 6.832443 6.125077 1
0.0001374 6.863354 6.126845 1
0.00013745 6.894256 6.128686 1
0.0001375 6.86199 6.1306 0
0.00013755 6.829723 6.132348 0
0.0001376 6.797448 6.134092 0
0.00013765 6.765155 6.13575 0
0.0001377 6.732861 6.137324 0
0.00013775 6.700552 6.138812 0
0.0001378 6.668235 6.140217 0
0.00013785 6.635911 6.141537 0
0.0001379 6.603587 6.142773 0
0.00013795 6.571257 6.143925 0
0.000138 6.538914 6.144993 0
0.00013805 6.506572 6.145897 0
0.0001381 6.474226 6.146718 0
0.00013815 6.44187 6.147537 0
0.0001382 6.409511 6.148272 0
0.00013825 6.377148 6.148926 0
0.0001383 6.344785 6.149496 0
0.00013835 6.312419 6.149984 0
0.0001384 6.280051 6.15039 0
0.00013845 6.247679 6.150715 0
0.0001385 6.215307 6.150876 0
0.00013855 6.182933 6.151037 0
0.0001386 6.150559 6.151117 0
0.00013865 6.118184 6.151115 0
0.0001387 6.08581 6.151033 0
0.00013875 6.053437 6.15087 0
0.0001388 6.021064 6.150626 0
0.00013885 5.988692 6.150303 0
0.0001389 5.956322 6.149899 0
0.00013895 5.923954 6.149415 0
0.000139 5.891592 6.148851 0
0.00013905 5.859233 6.148208 0
0.0001391 5.826874 6.147485 0
0.00013915 5.794523 6.146684 0
0.0001392 5.762177 6.145803 0
0.00013925 5.729835 6.144844 0
0.0001393 5.697494 6.143807 0
0.00013935 5.665164 6.142691 0
0.0001394 5.632834 6.141497 0
0.00013945 5.600511 6.140226 0
0.0001395 5.568194 6.138876 0
0.00013955 5.535884 6.13745 0
0.0001396 5.503589 6.135946 0
0.00013965 5.471295 6.134365 0
0.0001397 5.439009 6.132707 0
0.00013975 5.40674 6.130973 0
0.0001398 5.374482 6.129162 0
0.00013985 5.342223 6.127276 0
0.0001399 5.309984 6.125313 0
0.00013995 5.277746 6.123275 0
0.00014 5.308676 6.121161 1
0.00014005 5.339628 6.11913 1
0.0001401 5.37058 6.117181 1
0.00014015 5.401542 6.115314 1
0.0001402 5.432514 6.11353 1
0.00014025 5.463505 6.111827 1
0.0001403 5.494495 6.110207 1
0.00014035 5.525502 6.108667 1
0.0001404 5.556517 6.107209 1
0.00014045 5.587531 6.105833 1
0.0001405 5.61856 6.104537 1
0.00014055 5.649595 6.103322 1
0.0001406 5.68063 6.102188 1
0.00014065 5.711677 6.101134 1
0.0001407 5.742724 6.10016 1
0.00014075 5.773776 6.099266 1
0.0001408 5.804832 6.098453 1
0.00014085 5.835893 6.097719 1
0.0001409 5.866957 6.097064 1
0.00014095 5.898026 6.096489 1
0.000141 5.929097 6.095993 1
0.00014105 5.96017 6.095575 1
0.0001411 5.991248 6.095237 1
0.00014115 6.022326 6.094977 1
0.0001412 6.053405 6.094795 1
0.00014125 6.084485 6.094692 1
0.0001413 6.115566 6.094666 1
0.00014135 6.146646 6.094719 1
0.0001414 6.177727 6.094848 1
0.00014145 6.208807 6.095056 1
0.0001415 6.239885 6.09534 1
0.00014155 6.270962 6.095779 1
0.0001416 6.302037 6.096217 1
0.00014165 6.33311 6.096809 1
0.0001417 6.364179 6.0974 1
0.00014175 6.395245 6.098145 1
0.0001418 6.426308 6.098965 1
0.00014185 6.457366 6.099783 1
0.0001419 6.488415 6.100677 1
0.00014195 6.519459 6.101647 1
0.000142 6.550503 6.102691 1
0.00014205 6.581536 6.103811 1
0.0001421 6.612562 6.105005 1
0.00014215 6.643581 6.106274 1
0.0001422 6.674601 6.107617 1
0.00014225 6.705614 6.109112 1
0.0001423 6.73661 6.110603 1
0.00014235 6.767599 6.112168 1
0.0001424 6.798579 6.113807 1
0.00014245 6.82955 6.115519 1
0.0001425 6.797363 6.117304 0
0.00014255 6.765158 6.119004 0
0.0001426 6.732952 6.12062 0
0.00014265 6.700739 6.12215 0
0.0001427 6.668517 6.123597 0
0.00014275 6.636287 6.124959 0
0.0001428 6.604044 6.126238 0
0.00014285 6.571794 6.127432 0
0.0001429 6.539545 6.128543 0
0.00014295 6.507284 6.12957 0
0.000143 6.475018 6.130515 0
0.00014305 6.442748 6.131376 0
0.0001431 6.410477 6.132154 0
0.00014315 6.378199 6.13285 0
0.0001432 6.345921 6.133464 0
0.00014325 6.313639 6.133995 0
0.0001433 6.281353 6.134444 0
0.00014335 6.249064 6.134811 0
0.0001434 6.216776 6.135097 0
0.00014345 6.184485 6.135301 0
0.0001435 6.152193 6.135424 0
0.00014355 6.119901 6.135466 0
0.0001436 6.08761 6.135427 0
0.00014365 6.055318 6.135307 0
0.0001437 6.023028 6.135107 0
0.00014375 5.990738 6.134746 0
0.0001438 5.95845 6.134306 0
0.00014385 5.926167 6.133866 0
0.0001439 5.893883 6.133347 0
0.00014395 5.861606 6.132748 0
0.000144 5.829328 6.13207 0
0.00014405 5.797058 6.131313 0
0.0001441 5.764792 6.130478 0
0.00014415 5.732527 6.129564 0
0.0001442 5.700266 6.128571 0
0.00014425 5.668016 6.1275 0
0.0001443 5.635766 6.126352 0
0.00014435 5.603522 6.125044 0
0.0001444 5.571285 6.123741 0
0.00014445 5.539054 6.12236 0
0.0001445 5.506831 6.120821 0
0.00014455 5.474625 6.119286 0
0.0001446 5.442418 6.117674 0
0.00014465 5.410229 6.115986 0
0.0001447 5.378048 6.114222 0
0.00014475 5.345868 6.112381 0
0.0001448 5.313698 6.110384 0
0.00014485 5.281538 6.108393 0
0.0001449 5.249389 6.106326 0
0.00014495 5.21725 6.104183 0
0.000145 5.185123 6.101966 0
0.00014505 5.216165 6.099751 1
0.0001451 5.247219 6.097542 1
0.00014515 5.278296 6.095417 1
0.0001452 5.309383 6.093374 1
0.00014525 5.340481 6.091414 1
0.0001453 5.371579 6.089537 1
0.00014535 5.402687 6.087742 1
0.0001454 5.433804 6.086029 1
0.00014545 5.464938 6.084398 1
0.0001455 5.496073 6.08285 1
0.00014555 5.527224 6.081383 1
0.0001456 5.558374 6.080075 1
0.00014565 5.589532 6.078771 1
0.0001457 5.620703 6.077548 1
0.00014575 5.651873 6.076406 1
0.0001458 5.683056 6.075345 1
0.00014585 5.714238 6.074364 1
0.0001459 5.745431 6.073463 1
0.00014595 5.776623 6.072643 1
0.000146 5.80782 6.071981 1
0.00014605 5.83902 6.071321 1
0.0001461 5.870226 6.07074 1
0.00014615 5.901435 6.070239 1
0.0001462 5.932645 6.069895 1
0.00014625 5.963858 6.069552 1
0.0001463 5.995071 6.069288 1
0.00014635 6.026285 6.069102 1
0.0001464 6.0575 6.068995 1
0.00014645 6.088716 6.068966 1
0.0001465 6.119932 6.069016 1
0.00014655 6.151148 6.069143 1
0.0001466 6.182363 6.069348 1
0.00014665 6.213575 6.06963 1
0.0001467 6.244786 6.06999 1
0.00014675 6.275994 6.070427 1
0.0001468 6.307202 6.070941 1
0.00014685 6.338408 6.071532 1
0.0001469 6.369607 6.072199 1
0.00014695 6.400802 6.072943 1
0.000147 6.431997 6.073762 1
0.00014705 6.463183 6.074658 1
0.0001471 6.494364 6.075629 1
0.00014715 6.525545 6.076676 1
0.0001472 6.55672 6.077798 1
0.00014725 6.587889 6.079073 1
0.0001473 6.619046 6.080345 1
0.00014735 6.650195 6.081692 1
0.0001474 6.681344 6.083113 1
0.00014745 6.712477 6.084609 1
0.0001475 6.680445 6.086179 0
0.00014755 6.648412 6.087664 0
0.0001476 6.616364 6.089066 0
0.00014765 6.58431 6.090384 0
0.0001477 6.552255 6.091619 0
0.00014775 6.520194 6.092771 0
0.0001478 6.488127 6.093839 0
0.00014785 6.456054 6.094825 0
0.0001479 6.423976 6.095728 0
0.00014795 6.391893 6.096549 0
0.000148 6.359806 6.097287 0
0.00014805 6.327712 6.097943 0
0.0001481 6.295617 6.098518 0
0.00014815 6.263517 6.099011 0
0.0001482 6.231415 6.099422 0
0.00014825 6.199313 6.099752 0
0.0001483 6.167209 6.100001 0
0.00014835 6.135103 6.100169 0
0.0001484 6.102997 6.100256 0
0.00014845 6.070891 6.100263 0
0.0001485 6.038784 6.10019 0
0.00014855 6.006678 6.100036 0
0.0001486 5.974574 6.099803 0
0.00014865 5.942471 6.09949 0
0.0001487 5.91037 6.099097 0
0.00014875 5.87827 6.098625 0
0.0001488 5.846175 6.098074 0
0.00014885 5.814083 6.097445 0
0.0001489 5.781991 6.096736 0
0.00014895 5.749907 6.095949 0
0.000149 5.717823 6.095004 0
0.00014905 5.685749 6.094061 0
0.0001491 5.653681 6.09304 0
0.00014915 5.621618 6.091942 0
0.0001492 5.589561 6.090766 0
0.00014925 5.557511 6.089513 0
0.0001493 5.525461 6.088183 0
0.00014935 5.493418 6.086776 0
0.0001494 5.46139 6.085293 0
0.00014945 5.429362 6.083733 0
0.0001495 5.397351 6.082097 0
0.00014955 5.36534 6.080385 0
0.0001496 5.333347 6.078598 0
0.00014965 5.301355 6.076735 0
0.0001497 5.269382 6.074796 0
0.00014975 5.23741 6.072703 0
0.0001498 5.205448 6.070614 0
0.00014985 5.173509 6.068451 0
0.0001499 5.14157 6.066214 0
0.00014995 5.109642 6.063823 0
0.00015 5.140898 6.061437 1
0.00015005 5.172153 6.059136 1
0.0001501 5.203433 6.056918 1
0.00015015 5.234723 6.054785 1
0.0001502 5.266014 6.052735 1
0.00015025 5.297315 6.050768 1
0.0001503 5.328637 6.048884 1
0.00015035 5.359968 6.047084 1
0.0001504 5.391308 6.045366 1
0.00015045 5.422649 6.043731 1
0.0001505 5.454005 6.042178 1
0.00015055 5.48537 6.040707 1
0.0001506 5.516742 6.039319 1
0.00015065 5.548114 6.038013 1
0.0001507 5.5795 6.036788 1
0.00015075 5.610891 6.035645 1
0.0001508 5.642282 6.034583 1
0.00015085 5.673684 6.033602 1
0.0001509 5.705086 6.032702 1
0.00015095 5.736498 6.031883 1
0.000151 5.767909 6.031145 1
0.00015105 5.799324 6.030487 1
0.0001511 5.830742 6.029909 1
0.00015115 5.862164 6.029411 1
0.0001512 5.893588 6.029071 1
0.00015125 5.925016 6.028733 1
0.0001513 5.956445 6.028473 1
0.00015135 5.987874 6.028293 1
0.0001514 6.019304 6.028192 1
0.00015145 6.050734 6.02817 1
0.0001515 6.082165 6.028226 1
0.00015155 6.113594 6.028361 1
0.0001516 6.145024 6.028574 1
0.00015165 6.176453 6.028865 1
0.0001517 6.20788 6.029234 1
0.00015175 6.239305 6.029681 1
0.0001518 6.270728 6.030205 1
0.00015185 6.302144 6.030806 1
0.0001519 6.333558 6.031485 1
0.00015195 6.364967 6.03224 1
0.000152 6.396376 6.03315 1
0.00015205 6.427781 6.034058 1
0.0001521 6.45918 6.035043 1
0.00015215 6.490575 6.036103 1
0.0001522 6.521958 6.037239 1
0.00015225 6.553334 6.038451 1
0.0001523 6.584704 6.039738 1
0.00015235 6.616074 6.041101 1
0.0001524 6.647437 6.042616 1
0.00015245 6.678791 6.044128 1
0.0001525 6.64698 6.045715 0
0.00015255 6.61516 6.047218 0
0.0001526 6.583333 6.048638 0
0.00015265 6.551498 6.049975 0
0.0001527 6.519649 6.051229 0
0.00015275 6.487801 6.0524 0
0.0001528 6.45594 6.053488 0
0.00015285 6.42408 6.054494 0
0.0001529 6.392214 6.055418 0
0.00015295 6.360339 6.05626 0
0.000153 6.32846 6.05702 0
0.00015305 6.296577 6.057699 0
0.0001531 6.264692 6.058296 0
0.00015315 6.232803 6.058812 0
0.0001532 6.200912 6.059247 0
0.00015325 6.16902 6.059601 0
0.0001533 6.137126 6.059875 0
0.00015335 6.105232 6.060068 0
0.0001534 6.073336 6.060181 0
0.00015345 6.04144 6.060214 0
0.0001535 6.009544 6.060167 0
0.00015355 5.97765 6.06004 0
0.0001536 5.945755 6.059834 0
0.00015365 5.913862 6.059549 0
0.0001537 5.88197 6.059185 0
0.00015375 5.850082 6.058742 0
0.0001538 5.818196 6.05822 0
0.00015385 5.786314 6.05762 0
0.0001539 5.754432 6.056942 0
0.00015395 5.722553 6.056186 0
0.000154 5.690679 6.055352 0
0.00015405 5.658813 6.05444 0
0.0001541 5.626953 6.053451 0
0.00015415 5.595098 6.052385 0
0.0001542 5.56325 6.051241 0
0.00015425 5.531401 6.050021 0
0.0001543 5.499559 6.048725 0
0.00015435 5.467723 6.047272 0
0.0001544 5.435903 6.045824 0
0.00015445 5.404091 6.044299 0
0.0001545 5.372279 6.042619 0
0.00015455 5.340476 6.040943 0
0.0001546 5.308691 6.039192 0
0.00015465 5.276905 6.037365 0
0.0001547 5.24513 6.035385 0
0.00015475 5.213375 6.033409 0
0.0001548 5.181631 6.031359 0
0.00015485 5.149887 6.029155 0
0.0001549 5.118166 6.026957 0
0.00015495 5.086445 6.024685 0
0.000155 5.054736 6.02234 0
0.00015505 5.086198 6.019921 1
0.0001551 5.117684 6.017586 1
0.00015515 5.149171 6.015337 1
0.0001552 5.18068 6.013171 1
0.00015525 5.21219 6.01109 1
0.0001553 5.24371 6.009093 1
0.00015535 5.275241 6.007179 1
0.0001554 5.306792 6.005349 1
0.00015545 5.338352 6.003603 1
0.0001555 5.369921 6.00194 1
0.00015555 5.401498 6.00036 1
0.0001556 5.433075 5.998863 1
0.00015565 5.464667 5.997448 1
0.0001557 5.49626 5.996116 1
0.00015575 5.527866 5.994867 1
0.0001558 5.559472 5.993699 1
0.00015585 5.591084 5.992614 1
0.0001559 5.622702 5.99161 1
0.00015595 5.65433 5.990687 1
0.000156 5.685962 5.989847 1
0.00015605 5.717594 5.989087 1
0.0001561 5.749231 5.988408 1
0.00015615 5.780871 5.98781 1
0.0001562 5.812517 5.987293 1
0.00015625 5.844162 5.986935 1
0.0001563 5.87581 5.986578 1
0.00015635 5.90746 5.98638 1
0.0001564 5.93911 5.986262 1
0.00015645 5.970762 5.986144 1
0.0001565 6.002414 5.986106 1
0.00015655 6.034066 5.986147 1
0.0001566 6.065718 5.986266 1
0.00015665 6.097368 5.986465 1
0.0001567 6.129018 5.986742 1
0.00015675 6.160667 5.987098 1
0.0001568 6.192311 5.987532 1
0.00015685 6.223956 5.988044 1
0.0001569 6.255595 5.988634 1
0.00015695 6.28723 5.989301 1
0.000157 6.318865 5.990046 1
0.00015705 6.350496 5.990868 1
0.0001571 6.382123 5.991767 1
0.00015715 6.413746 5.992743 1
0.0001572 6.445363 5.993795 1
0.00015725 6.476975 5.994924 1
0.0001573 6.50858 5.996129 1
0.00015735 6.54018 5.99741 1
0.0001574 6.571765 5.998767 1
0.00015745 6.603343 6.0002 1
0.0001575 6.571763 6.001708 0
0.00015755 6.540167 6.003133 0
0.0001576 6.508572 6.004475 0
0.00015765 6.476963 6.005736 0
0.0001577 6.445354 6.006835 0
0.00015775 6.413739 6.007931 0
0.0001578 6.382118 6.008946 0
0.00015785 6.350487 6.009878 0
0.0001579 6.318852 6.01073 0
0.00015795 6.287212 6.0115 0
0.000158 6.255573 6.01219 0
0.00015805 6.223926 6.012798 0
0.0001581 6.192277 6.013326 0
0.00015815 6.160628 6.013773 0
0.0001582 6.128975 6.01414 0
0.00015825 6.09732 6.014427 0
0.0001583 6.065664 6.014635 0
0.00015835 6.034007 6.014762 0
0.0001584 6.002351 6.01481 0
0.00015845 5.970694 6.014779 0
0.0001585 5.939037 6.014669 0
0.00015855 5.907381 6.01448 0
0.0001586 5.875726 6.014212 0
0.00015865 5.844074 6.013866 0
0.0001587 5.812424 6.013442 0
0.00015875 5.780777 6.012939 0
0.0001588 5.749133 6.012359 0
0.00015885 5.717489 6.0117 0
0.0001589 5.685852 6.010965 0
0.00015895 5.654216 6.010073 0
0.000159 5.622584 6.009183 0
0.00015905 5.590957 6.008138 0
0.0001591 5.55934 6.007095 0
0.00015915 5.52773 6.005976 0
0.0001592 5.496126 6.00478 0
0.00015925 5.464522 6.003508 0
0.0001593 5.432931 6.002161 0
0.00015935 5.401341 6.000738 0
0.0001594 5.369766 5.999239 0
0.00015945 5.338191 5.997666 0
0.0001595 5.306624 5.996017 0
0.00015955 5.275076 5.994293 0
0.0001596 5.243536 5.992495 0
0.00015965 5.211997 5.990544 0
0.0001597 5.180478 5.988598 0
0.00015975 5.148959 5.986577 0
0.0001598 5.117462 5.984483 0
0.00015985 5.085976 5.982316 0
0.0001599 5.054502 5.980075 0
0.00015995 5.02304 5.977761 0
0.00016 5.054736 5.975374 1
0.00016005 5.086444 5.973073 1
0.0001601 5.118177 5.970856 1
0.00016015 5.14992 5.968724 1
0.0001602 5.181664 5.966677 1
0.00016025 5.213418 5.964715 1
0.0001603 5.245193 5.962837 1
0.00016035 5.276977 5.961042 1
0.0001604 5.308769 5.959332 1
0.00016045 5.340571 5.957706 1
0.0001605 5.372381 5.956163 1
0.00016055 5.40419 5.954704 1
0.0001606 5.436015 5.953327 1
0.00016065 5.46784 5.952034 1
0.0001607 5.499671 5.950824 1
0.00016075 5.531509 5.949696 1
0.0001608 5.563352 5.94865 1
0.00016085 5.595202 5.947687 1
0.0001609 5.627056 5.946885 1
0.00016095 5.658914 5.946086 1
0.000161 5.690781 5.945368 1
0.00016105 5.722647 5.944731 1
0.0001611 5.75452 5.944176 1
0.00016115 5.786395 5.943702 1
0.0001612 5.818271 5.943309 1
0.00016125 5.85015 5.942996 1
0.0001613 5.882029 5.942764 1
0.00016135 5.913909 5.942612 1
0.0001614 5.94579 5.942541 1
0.00016145 5.977671 5.942549 1
0.0001615 6.009553 5.942636 1
0.00016155 6.041433 5.942804 1
0.0001616 6.073311 5.94305 1
0.00016165 6.105188 5.943376 1
0.0001617 6.137065 5.94378 1
0.00016175 6.168938 5.944264 1
0.0001618 6.20081 5.944825 1
0.00016185 6.232679 5.945465 1
0.0001619 6.264542 5.946183 1
0.00016195 6.2964 5.946979 1
0.000162 6.328258 5.947853 1
0.00016205 6.360106 5.948804 1
0.0001621 6.391949 5.949832 1
0.00016215 6.423792 5.950937 1
0.0001622 6.455623 5.95212 1
0.00016225 6.487447 5.953378 1
0.0001623 6.519264 5.954713 1
0.00016235 6.551082 5.956204 1
0.0001624 6.582883 5.957692 1
0.00016245 6.614677 5.959255 1
0.0001625 6.583312 5.960893 0
0.00016255 6.551931 5.962449 0
0.0001626 6.52055 5.963923 0
0.00016265 6.489161 5.965314 0
0.0001627 6.457764 5.966624 0
0.00016275 6.426354 5.967852 0
0.0001628 6.394945 5.96892 0
0.00016285 6.363529 5.969906 0
0.0001629 6.332109 5.97089 0
0.00016295 6.300678 5.971793 0
0.000163 6.269248 5.972615 0
0.00016305 6.237809 5.973357 0
0.0001631 6.206367 5.974018 0
0.00016315 6.174925 5.974599 0
0.0001632 6.143479 5.9751 0
0.00016325 6.112032 5.975521 0
0.0001633 6.080581 5.975862 0
0.00016335 6.049128 5.976124 0
0.0001634 6.017675 5.976306 0
0.00016345 5.98622 5.97641 0
0.0001635 5.954765 5.976434 0
0.00016355 5.92331 5.97638 0
0.0001636 5.891856 5.976247 0
0.00016365 5.860402 5.976037 0
0.0001637 5.82895 5.975747 0
0.00016375 5.7975 5.97538 0
0.0001638 5.766053 5.974936 0
0.00016385 5.734606 5.974414 0
0.0001639 5.703162 5.973814 0
0.00016395 5.671724 5.973137 0
0.000164 5.640291 5.972384 0
0.00016405 5.608857 5.971475 0
0.0001641 5.577428 5.970568 0
0.00016415 5.546009 5.969586 0
0.0001642 5.514596 5.968527 0
0.00016425 5.483189 5.967392 0
0.0001643 5.451788 5.966181 0
0.00016435 5.420394 5.964895 0
0.0001644 5.389007 5.963534 0
0.00016445 5.35762 5.962019 0
0.0001645 5.326241 5.960508 0
0.00016455 5.294869 5.958923 0
0.0001646 5.263515 5.957263 0
0.00016465 5.232171 5.955528 0
0.0001647 5.200826 5.95372 0
0.00016475 5.1695 5.951838 0
0.0001648 5.138185 5.949882 0
0.00016485 5.106881 5.947852 0
0.0001649 5.075576 5.94575 0
0.00016495 5.044294 5.943575 0
0.000165 5.013012 5.941326 0
0.00016505 5.0449 5.939085 1
0.0001651 5.076799 5.93693 1
0.00016515 5.10871 5.934779 1
0.0001652 5.140643 5.932714 1
0.00016525 5.172587 5.930734 1
0.0001653 5.20454 5.928839 1
0.00016535 5.236494 5.927028 1
0.0001654 5.268457 5.925301 1
0.00016545 5.300429 5.923659 1
0.0001655 5.332418 5.922101 1
0.00016555 5.364415 5.920627 1
0.0001656 5.396411 5.919237 1
0.00016565 5.428422 5.917929 1
0.0001657 5.460433 5.916706 1
0.00016575 5.49245 5.915565 1
0.0001658 5.524474 5.914587 1
0.00016585 5.556507 5.913612 1
0.0001659 5.588546 5.912719 1
0.00016595 5.620584 5.911909 1
0.000166 5.65263 5.911181 1
0.00016605 5.684677 5.910534 1
0.0001661 5.71673 5.90997 1
0.00016615 5.748785 5.909486 1
0.0001662 5.780842 5.909085 1
0.00016625 5.8129 5.908764 1
0.0001663 5.844959 5.908605 1
0.00016635 5.87702 5.908445 1
0.0001664 5.909081 5.908367 1
0.00016645 5.941142 5.908369 1
0.0001665 5.973204 5.908531 1
0.00016655 6.005263 5.908692 1
0.0001666 6.037321 5.908934 1
0.00016665 6.069378 5.909255 1
0.0001667 6.101432 5.909655 1
0.00016675 6.133484 5.910135 1
0.0001668 6.165536 5.910693 1
0.00016685 6.197582 5.91133 1
0.0001669 6.229627 5.912046 1
0.00016695 6.261665 5.91284 1
0.000167 6.293703 5.913712 1
0.00016705 6.325736 5.914662 1
0.0001671 6.357759 5.915689 1
0.00016715 6.389781 5.916875 1
0.0001672 6.421798 5.918137 1
0.00016725 6.453801 5.919396 1
0.0001673 6.485797 5.920732 1
0.00016735 6.517786 5.922145 1
0.0001674 6.549767 5.923634 1
0.00016745 6.581747 5.925279 1
0.0001675 6.550553 5.92692 0
0.00016755 6.519351 5.928479 0
0.0001676 6.48814 5.929957 0
0.00016765 6.456923 5.931352 0
0.0001677 6.425698 5.932666 0
0.00016775 6.394474 5.933898 0
0.0001678 6.363236 5.93505 0
0.00016785 6.331994 5.93612 0
0.0001679 6.300751 5.93711 0
0.00016795 6.269503 5.937941 0
0.000168 6.238251 5.93877 0
0.00016805 6.206994 5.939519 0
0.0001681 6.175733 5.940187 0
0.00016815 6.144466 5.940776 0
0.0001682 6.113196 5.941285 0
0.00016825 6.081926 5.941715 0
0.0001683 6.050652 5.942066 0
0.00016835 6.019377 5.942337 0
0.0001684 5.9881 5.94253 0
0.00016845 5.956824 5.942644 0
0.0001685 5.925547 5.942679 0
0.00016855 5.89427 5.942636 0
0.0001686 5.862993 5.942515 0
0.00016865 5.831716 5.942317 0
0.0001687 5.800441 5.94204 0
0.00016875 5.769169 5.941686 0
0.0001688 5.737897 5.941255 0
0.00016885 5.70663 5.940746 0
0.0001689 5.675366 5.940161 0
0.00016895 5.644102 5.939499 0
0.000169 5.612841 5.938761 0
0.00016905 5.581585 5.937946 0
0.0001691 5.550332 5.937055 0
0.00016915 5.519085 5.936088 0
0.0001692 5.487848 5.935046 0
0.00016925 5.456611 5.933928 0
0.0001693 5.425379 5.932734 0
0.00016935 5.394161 5.931466 0
0.0001694 5.36295 5.930123 0
0.00016945 5.331746 5.928705 0
0.0001695 5.30055 5.927212 0
0.00016955 5.269354 5.925646 0
0.0001696 5.238176 5.924005 0
0.00016965 5.207006 5.92229 0
0.0001697 5.175845 5.920502 0
0.00016975 5.144694 5.918641 0
0.0001698 5.113544 5.916706 0
0.00016985 5.082403 5.914698 0
0.0001699 5.051284 5.912617 0
0.00016995 5.020176 5.910464 0
0.00017 5.052238 5.908238 1
0.00017005 5.084311 5.906098 1
0.0001701 5.116384 5.904044 1
0.00017015 5.148479 5.902074 1
0.0001702 5.180583 5.90019 1
0.00017025 5.212697 5.898391 1
0.0001703 5.244811 5.896677 1
0.00017035 5.276933 5.895128 1
0.0001704 5.309064 5.893582 1
0.00017045 5.341203 5.892121 1
0.0001705 5.373357 5.890744 1
0.00017055 5.405518 5.88945 1
0.0001706 5.437685 5.88824 1
0.00017065 5.469852 5.887114 1
0.0001707 5.502031 5.886071 1
0.00017075 5.534215 5.885111 1
0.0001708 5.566398 5.884314 1
0.00017085 5.59859 5.883519 1
0.0001709 5.630782 5.882807 1
0.00017095 5.662981 5.882177 1
0.000171 5.695183 5.881629 1
0.00017105 5.727385 5.881163 1
0.0001711 5.759592 5.880778 1
0.00017115 5.7918 5.880475 1
0.0001712 5.824008 5.880254 1
0.00017125 5.856218 5.880113 1
0.0001713 5.888427 5.880053 1
0.00017135 5.920638 5.880074 1
0.0001714 5.952848 5.880176 1
0.00017145 5.985056 5.880357 1
0.0001715 6.017264 5.880619 1
0.00017155 6.049471 5.880961 1
0.0001716 6.081676 5.881382 1
0.00017165 6.113877 5.881883 1
0.0001717 6.146078 5.882463 1
0.00017175 6.178275 5.883122 1
0.0001718 6.210469 5.88386 1
0.00017185 6.24266 5.884676 1
0.0001719 6.274841 5.885571 1
0.00017195 6.307022 5.886625 1
0.000172 6.339198 5.887676 1
0.00017205 6.371368 5.888804 1
0.0001721 6.403526 5.890011 1
0.00017215 6.435677 5.891295 1
0.0001722 6.467821 5.892656 1
0.00017225 6.499964 5.894094 1
0.0001723 6.532093 5.895608 1
0.00017235 6.564213 5.897199 1
0.0001724 6.596333 5.898867 1
0.00017245 6.628435 5.900611 1
0.0001725 6.597369 5.90243 0
0.00017255 6.566295 5.904168 0
0.0001726 6.53522 5.905823 0
0.00017265 6.504129 5.907396 0
0.0001727 6.473037 5.908888 0
0.00017275 6.441938 5.910221 0
0.0001728 6.410831 5.91155 0
0.00017285 6.379718 5.912798 0
0.0001729 6.348598 5.913888 0
0.00017295 6.317472 5.914975 0
0.000173 6.286336 5.915981 0
0.00017305 6.255194 5.916907 0
0.0001731 6.224052 5.917752 0
0.00017315 6.192902 5.918518 0
0.0001732 6.161748 5.919204 0
0.00017325 6.130592 5.919811 0
0.0001733 6.099432 5.920337 0
0.00017335 6.06827 5.920785 0
0.0001734 6.037108 5.921154 0
0.00017345 6.005942 5.921444 0
0.0001735 5.974777 5.921655 0
0.00017355 5.94361 5.921788 0
0.0001736 5.912442 5.921842 0
0.00017365 5.881274 5.921819 0
0.0001737 5.850107 5.921718 0
0.00017375 5.818941 5.921539 0
0.0001738 5.787775 5.921282 0
0.00017385 5.756613 5.920948 0
0.0001739 5.72545 5.92046 0
0.00017395 5.694292 5.919972 0
0.000174 5.663134 5.919408 0
0.00017405 5.631983 5.918767 0
0.0001741 5.600835 5.91805 0
0.00017415 5.569692 5.917257 0
0.0001742 5.538553 5.916388 0
0.00017425 5.507414 5.915444 0
0.0001743 5.47628 5.914424 0
0.00017435 5.445157 5.913328 0
0.0001744 5.414034 5.912158 0
0.00017445 5.382918 5.910912 0
0.0001745 5.351808 5.909592 0
0.00017455 5.320712 5.908198 0
0.0001746 5.289624 5.906729 0
0.00017465 5.258536 5.905187 0
0.0001747 5.227464 5.90357 0
0.00017475 5.196393 5.90188 0
0.0001748 5.16534 5.900116 0
0.00017485 5.134296 5.898279 0
0.0001749 5.103253 5.896369 0
0.00017495 5.072219 5.894386 0
0.000175 5.041207 5.892331 0
0.00017505 5.073364 5.890203 1
0.0001751 5.105531 5.888161 1
0.00017515 5.137699 5.886204 1
0.0001752 5.169887 5.884333 1
0.00017525 5.202074 5.882547 1
0.0001753 5.234271 5.880926 1
0.00017535 5.266477 5.87931 1
0.0001754 5.298691 5.877778 1
0.00017545 5.330913 5.87633 1
0.0001755 5.36315 5.874966 1
0.00017555 5.395387 5.873687 1
0.0001756 5.427638 5.872491 1
0.00017565 5.459888 5.871379 1
0.0001757 5.492149 5.87035 1
0.00017575 5.524415 5.869405 1
0.0001758 5.556681 5.868542 1
0.00017585 5.588952 5.867762 1
0.0001759 5.621231 5.867065 1
0.00017595 5.65351 5.866451 1
0.000176 5.685791 5.865919 1
0.00017605 5.718076 5.865468 1
0.0001761 5.750365 5.8651 1
0.00017615 5.782654 5.864813 1
0.0001762 5.814945 5.864607 1
0.00017625 5.847238 5.864483 1
0.0001763 5.87953 5.86444 1
0.00017635 5.911822 5.864478 1
0.0001764 5.944114 5.864596 1
0.00017645 5.976405 5.864795 1
0.0001765 6.008696 5.865155 1
0.00017655 6.040985 5.865594 1
0.0001766 6.073269 5.866033 1
0.00017665 6.10555 5.866551 1
0.0001767 6.137828 5.867148 1
0.00017675 6.170103 5.867825 1
0.0001768 6.202373 5.868581 1
0.00017685 6.234644 5.869415 1
0.0001769 6.26691 5.870328 1
0.00017695 6.299166 5.87132 1
0.000177 6.331423 5.87239 1
0.00017705 6.363673 5.873537 1
0.0001771 6.395918 5.874762 1
0.00017715 6.428149 5.876065 1
0.0001772 6.460373 5.877446 1
0.00017725 6.492597 5.878903 1
0.0001773 6.524813 5.880437 1
0.00017735 6.557022 5.882048 1
0.0001774 6.589212 5.883735 1
0.00017745 6.621394 5.885499 1
0.0001775 6.590418 5.887339 0
0.00017755 6.559422 5.889097 0
0.0001776 6.528427 5.890772 0
0.00017765 6.497415 5.892367 0
0.0001777 6.466402 5.893879 0
0.00017775 6.435374 5.89531 0
0.0001778 6.404346 5.896661 0
0.00017785 6.373311 5.89793 0
0.0001779 6.342263 5.899118 0
0.00017795 6.311215 5.900226 0
0.000178 6.280162 5.901254 0
0.00017805 6.249097 5.902201 0
0.0001781 6.218029 5.903068 0
0.00017815 6.186956 5.903856 0
0.0001782 6.155883 5.904563 0
0.00017825 6.124806 5.905192 0
0.0001783 6.093723 5.905741 0
0.00017835 6.06264 5.906211 0
0.0001784 6.031553 5.906602 0
0.00017845 6.000464 5.906914 0
0.0001785 5.969374 5.907148 0
0.00017855 5.938283 5.907303 0
0.0001786 5.907192 5.907381 0
0.00017865 5.8761 5.90738 0
0.0001787 5.845009 5.907302 0
0.00017875 5.813919 5.907147 0
0.0001788 5.78283 5.906913 0
0.00017885 5.751741 5.906603 0
0.0001789 5.720655 5.906216 0
0.00017895 5.68957 5.905752 0
0.000179 5.658487 5.905212 0
0.00017905 5.62741 5.904595 0
0.0001791 5.596333 5.903902 0
0.00017915 5.56526 5.903133 0
0.0001792 5.534191 5.902288 0
0.00017925 5.503127 5.901368 0
0.0001793 5.472067 5.900372 0
0.00017935 5.441018 5.899302 0
0.0001794 5.409969 5.898156 0
0.00017945 5.378932 5.896936 0
0.0001795 5.347903 5.895641 0
0.00017955 5.316873 5.894271 0
0.0001796 5.285858 5.892828 0
0.00017965 5.254851 5.89131 0
0.0001797 5.223853 5.889719 0
0.00017975 5.192854 5.888054 0
0.0001798 5.161864 5.886316 0
0.00017985 5.130884 5.884505 0
0.0001799 5.099923 5.882621 0
0.00017995 5.068972 5.880665 0
0.00018 5.101179 5.878635 1
0.00018005 5.133396 5.876772 1
0.0001801 5.165624 5.874914 1
0.00018015 5.197861 5.873141 1
0.0001802 5.230117 5.871452 1
0.00018025 5.262381 5.869849 1
0.0001803 5.294653 5.86833 1
0.00018035 5.326925 5.866896 1
0.0001804 5.359211 5.865546 1
0.00018045 5.391498 5.86428 1
0.0001805 5.423791 5.863098 1
0.00018055 5.456091 5.862 1
0.0001806 5.488396 5.860985 1
0.00018065 5.520706 5.860054 1
0.0001807 5.553022 5.859286 1
0.00018075 5.585341 5.858521 1
0.0001808 5.617665 5.857838 1
0.00018085 5.649992 5.857237 1
0.0001809 5.682322 5.856719 1
0.00018095 5.714658 5.856283 1
0.000181 5.746995 5.855929 1
0.00018105 5.779332 5.855738 1
0.0001811 5.811672 5.855547 1
0.00018115 5.844011 5.855518 1
0.0001812 5.87635 5.855489 1
0.00018125 5.908689 5.855541 1
0.0001813 5.941029 5.855674 1
0.00018135 5.973367 5.855887 1
0.0001814 6.005705 5.856181 1
0.00018145 6.038039 5.856555 1
0.0001815 6.07037 5.857009 1
0.00018155 6.102699 5.857542 1
0.0001816 6.135028 5.858155 1
0.00018165 6.167353 5.858847 1
0.0001817 6.199671 5.859618 1
0.00018175 6.231989 5.860468 1
0.0001818 6.264302 5.861397 1
0.00018185 6.29661 5.862485 1
0.0001819 6.328907 5.863571 1
0.00018195 6.361198 5.864734 1
0.000182 6.393489 5.865975 1
0.00018205 6.425773 5.867294 1
0.0001821 6.458051 5.86869 1
0.00018215 6.490313 5.870164 1
0.0001822 6.522567 5.871714 1
0.00018225 6.554813 5.873341 1
0.0001823 6.587049 5.875045 1
0.00018235 6.619277 5.876825 1
0.0001824 6.651504 5.878681 1
0.00018245 6.683711 5.880613 1
0.0001825 6.65275 5.882621 0
0.00018255 6.621789 5.884546 0
0.0001826 6.590808 5.886389 0
0.00018265 6.559827 5.88815 0
0.0001827 6.528828 5.889829 0
0.00018275 6.49782 5.891427 0
0.0001828 6.466813 5.892943 0
0.00018285 6.435797 5.894377 0
0.0001829 6.404774 5.895731 0
0.00018295 6.373744 5.897004 0
0.000183 6.342707 5.898195 0
0.00018305 6.311664 5.899307 0
0.0001831 6.280615 5.900338 0
0.00018315 6.249556 5.901288 0
0.0001832 6.218496 5.902159 0
0.00018325 6.187432 5.90295 0
0.0001833 6.15636 5.903661 0
0.00018335 6.125289 5.904215 0
0.0001834 6.094211 5.904768 0
0.00018345 6.063131 5.905241 0
0.0001835 6.032048 5.905636 0
0.00018355 6.000964 5.905952 0
0.0001836 5.969879 5.90619 0
0.00018365 5.938793 5.906349 0
0.0001837 5.907707 5.90643 0
0.00018375 5.876621 5.906433 0
0.0001838 5.845534 5.906359 0
0.00018385 5.814449 5.906207 0
0.0001839 5.783363 5.905977 0
0.00018395 5.752279 5.905593 0
0.000184 5.721197 5.90521 0
0.00018405 5.690117 5.90475 0
0.0001841 5.659042 5.904213 0
0.00018415 5.627971 5.9036 0
0.0001842 5.596899 5.902911 0
0.00018425 5.565835 5.902146 0
0.0001843 5.534771 5.901305 0
0.00018435 5.503712 5.900389 0
0.0001844 5.472662 5.899397 0
0.00018445 5.441619 5.89833 0
0.0001845 5.410575 5.897189 0
0.00018455 5.379537 5.895972 0
0.0001846 5.348506 5.894681 0
0.00018465 5.317488 5.893316 0
0.0001847 5.286478 5.891876 0
0.00018475 5.255468 5.890363 0
0.0001848 5.224475 5.888775 0
0.00018485 5.19349 5.887115 0
0.0001849 5.162505 5.88538 0
0.00018495 5.131529 5.883573 0
0.000185 5.100573 5.881693 0
0.00018505 5.132785 5.87974 1
0.0001851 5.164997 5.877873 1
0.00018515 5.197228 5.876091 1
0.0001852 5.229468 5.874394 1
0.00018525 5.261708 5.872862 1
0.0001853 5.293956 5.871334 1
0.00018535 5.326212 5.869891 1
0.0001854 5.358476 5.868531 1
0.00018545 5.390747 5.867337 1
0.0001855 5.423024 5.866145 1
0.00018555 5.455313 5.865038 1
0.0001856 5.487608 5.864013 1
0.00018565 5.519903 5.863072 1
0.0001857 5.552202 5.862214 1
0.00018575 5.584511 5.861439 1
0.0001858 5.616819 5.860828 1
0.00018585 5.64913 5.860218 1
0.0001859 5.681448 5.85969 1
0.00018595 5.713765 5.859245 1
0.000186 5.746087 5.858881 1
0.00018605 5.77841 5.858599 1
0.0001861 5.810733 5.858398 1
0.00018615 5.843058 5.858279 1
0.0001862 5.875383 5.858241 1
0.00018625 5.907708 5.858365 1
0.0001863 5.940032 5.858488 1
0.00018635 5.972355 5.858692 1
0.0001864 6.004678 5.858976 1
0.00018645 6.036999 5.85934 1
0.0001865 6.069316 5.859785 1
0.00018655 6.10163 5.860308 1
0.0001866 6.133944 5.860912 1
0.00018665 6.166255 5.861594 1
0.0001867 6.198562 5.862356 1
0.00018675 6.230861 5.863196 1
0.0001868 6.26316 5.864196 1
0.00018685 6.295449 5.865194 1
0.0001869 6.327732 5.866269 1
0.00018695 6.360008 5.867423 1
0.000187 6.392285 5.868655 1
0.00018705 6.424555 5.869964 1
0.0001871 6.456811 5.87135 1
0.00018715 6.48906 5.872814 1
0.0001872 6.521308 5.874354 1
0.00018725 6.55354 5.875972 1
0.0001873 6.585771 5.877666 1
0.00018735 6.617985 5.879436 1
0.0001874 6.650198 5.881282 1
0.00018745 6.682392 5.883205 1
0.0001875 6.651417 5.885203 0
0.00018755 6.620443 5.887041 0
0.0001876 6.589449 5.888874 0
0.00018765 6.558454 5.890626 0
0.0001877 6.527442 5.892295 0
0.00018775 6.496422 5.893883 0
0.0001878 6.465394 5.895389 0
0.00018785 6.434358 5.896814 0
0.0001879 6.403322 5.898158 0
0.00018795 6.372279 5.899421 0
0.000188 6.341223 5.900603 0
0.00018805 6.310167 5.901705 0
0.0001881 6.2791 5.902726 0
0.00018815 6.248033 5.903667 0
0.0001882 6.216957 5.904528 0
0.00018825 6.18588 5.905309 0
0.0001883 6.1548 5.90601 0
0.00018835 6.123712 5.906632 0
0.0001884 6.092622 5.907175 0
0.00018845 6.061532 5.907639 0
0.0001885 6.030439 5.908023 0
0.00018855 5.999342 5.908329 0
0.0001886 5.968246 5.908557 0
0.00018865 5.937147 5.908706 0
0.0001887 5.906049 5.908777 0
0.00018875 5.87495 5.90877 0
0.0001888 5.843851 5.908686 0
0.00018885 5.812753 5.908446 0
0.0001889 5.781657 5.908207 0
0.00018895 5.750561 5.90789 0
0.000189 5.719467 5.907497 0
0.00018905 5.688377 5.907027 0
0.0001891 5.657288 5.90648 0
0.00018915 5.626201 5.905857 0
0.0001892 5.595118 5.905158 0
0.00018925 5.564038 5.904383 0
0.0001893 5.532962 5.903532 0
0.00018935 5.501891 5.902606 0
0.0001894 5.470825 5.901604 0
0.00018945 5.439769 5.900527 0
0.0001895 5.408714 5.899375 0
0.00018955 5.377671 5.898149 0
0.0001896 5.346635 5.896847 0
0.00018965 5.315606 5.895472 0
0.0001897 5.284585 5.894022 0
0.00018975 5.253572 5.892499 0
0.0001898 5.222567 5.890901 0
0.00018985 5.191562 5.889231 0
0.0001899 5.160575 5.887486 0
0.00018995 5.129598 5.885669 0
0.00019 5.161779 5.883859 1
0.00019005 5.193979 5.882054 1
0.0001901 5.226178 5.880334 1
0.00019015 5.258387 5.878699 1
0.0001902 5.290613 5.877148 1
0.00019025 5.322838 5.875681 1
0.0001903 5.355079 5.874299 1
0.00019035 5.387326 5.873001 1
0.0001904 5.419574 5.871787 1
0.00019045 5.451833 5.870657 1
0.0001905 5.484098 5.86961 1
0.00019055 5.516364 5.868646 1
0.0001906 5.548634 5.867846 1
0.00019065 5.580913 5.867048 1
0.0001907 5.613195 5.866332 1
0.00019075 5.645481 5.865699 1
0.0001908 5.67777 5.865149 1
0.00019085 5.710061 5.86468 1
0.0001909 5.742352 5.864294 1
0.00019095 5.774647 5.863989 1
0.000191 5.806943 5.863766 1
0.00019105 5.839239 5.863624 1
0.0001911 5.871536 5.863563 1
0.00019115 5.903833 5.863583 1
0.0001912 5.93613 5.863683 1
0.00019125 5.968425 5.863864 1
0.0001913 6.00072 5.864207 1
0.00019135 6.033014 5.864548 1
0.0001914 6.065306 5.864969 1
0.00019145 6.097593 5.86547 1
0.0001915 6.12988 5.86605 1
0.00019155 6.162164 5.86671 1
0.0001916 6.194444 5.867529 1
0.00019165 6.226716 5.868346 1
0.0001917 6.258988 5.869242 1
0.00019175 6.29125 5.870217 1
0.0001918 6.323512 5.871269 1
0.00019185 6.355769 5.8724 1
0.0001919 6.388013 5.873608 1
0.00019195 6.420257 5.874894 1
0.000192 6.452494 5.876338 1
0.00019205 6.484724 5.877779 1
0.0001921 6.516938 5.879296 1
0.00019215 6.549144 5.88089 1
0.0001922 6.58135 5.882561 1
0.00019225 6.613538 5.884308 1
0.0001923 6.645716 5.886131 1
0.00019235 6.677894 5.88803 1
0.0001924 6.710052 5.890004 1
0.00019245 6.742199 5.892055 1
0.0001925 6.711177 5.89418 0
0.00019255 6.680145 5.896222 0
0.0001926 6.649102 5.898182 0
0.00019265 6.618058 5.899982 0
0.0001927 6.587006 5.901777 0
0.00019275 6.555935 5.90349 0
0.0001928 6.524855 5.905121 0
0.00019285 6.493768 5.906671 0
0.0001929 6.462672 5.908138 0
0.00019295 6.431569 5.909525 0
0.000193 6.400467 5.91083 0
0.00019305 6.369351 5.912054 0
0.0001931 6.338234 5.913119 0
0.00019315 6.307107 5.914182 0
0.0001932 6.27598 5.915164 0
0.00019325 6.244847 5.916066 0
0.0001933 6.213706 5.916888 0
0.00019335 6.182561 5.91763 0
0.0001934 6.151412 5.918293 0
0.00019345 6.12026 5.918876 0
0.0001935 6.089108 5.919379 0
0.00019355 6.057951 5.919803 0
0.0001936 6.026792 5.920149 0
0.00019365 5.995633 5.920415 0
0.0001937 5.964472 5.920603 0
0.00019375 5.933311 5.920713 0
0.0001938 5.90215 5.920745 0
0.00019385 5.870988 5.920698 0
0.0001939 5.839827 5.920574 0
0.00019395 5.808666 5.920372 0
0.000194 5.777506 5.920093 0
0.00019405 5.746348 5.919736 0
0.0001941 5.715194 5.919303 0
0.00019415 5.684039 5.918792 0
0.0001942 5.652891 5.918206 0
0.00019425 5.621746 5.917542 0
0.0001943 5.590601 5.916803 0
0.00019435 5.559464 5.915987 0
0.0001944 5.528327 5.915096 0
0.00019445 5.497195 5.914129 0
0.0001945 5.466068 5.913087 0
0.00019455 5.434947 5.911969 0
0.0001946 5.403831 5.910777 0
0.00019465 5.372729 5.909509 0
0.0001947 5.341626 5.908167 0
0.00019475 5.31053 5.906751 0
0.0001948 5.279442 5.90526 0
0.00019485 5.248362 5.903696 0
0.0001949 5.217298 5.902058 0
0.00019495 5.186244 5.900346 0
0.000195 5.155199 5.89856 0
0.00019505 5.187312 5.896702 1
0.0001951 5.219444 5.894928 1
0.00019515 5.251576 5.89324 1
0.0001952 5.283716 5.891636 1
0.00019525 5.315866 5.890196 1
0.0001953 5.348023 5.88876 1
0.00019535 5.380194 5.887409 1
0.0001954 5.412372 5.88614 1
0.00019545 5.44455 5.884956 1
0.0001955 5.476741 5.883855 1
0.00019555 5.508936 5.882837 1
0.0001956 5.541137 5.881903 1
0.00019565 5.573342 5.881051 1
0.0001957 5.605551 5.880281 1
0.00019575 5.63776 5.879594 1
0.0001958 5.669976 5.87899 1
0.00019585 5.702192 5.878548 1
0.0001959 5.73441 5.878107 1
0.00019595 5.766632 5.877748 1
0.000196 5.798856 5.87747 1
0.00019605 5.83108 5.877273 1
0.0001961 5.863305 5.877158 1
0.00019615 5.89553 5.877123 1
0.0001962 5.927756 5.877169 1
0.00019625 5.959981 5.877296 1
0.0001963 5.992206 5.877503 1
0.00019635 6.024429 5.877789 1
0.0001964 6.056651 5.878156 1
0.00019645 6.088869 5.878602 1
0.0001965 6.121087 5.879128 1
0.00019655 6.153302 5.879733 1
0.0001966 6.185511 5.880417 1
0.00019665 6.217719 5.881179 1
0.0001967 6.249919 5.882021 1
0.00019675 6.282114 5.88294 1
0.0001968 6.314304 5.883938 1
0.00019685 6.346493 5.885014 1
0.0001969 6.378672 5.886168 1
0.00019695 6.410843 5.887399 1
0.000197 6.443015 5.888708 1
0.00019705 6.475179 5.890094 1
0.0001971 6.507337 5.891556 1
0.00019715 6.539478 5.893096 1
0.0001972 6.57162 5.894792 1
0.00019725 6.603753 5.896484 1
0.0001973 6.635867 5.898252 1
0.00019735 6.667982 5.900096 1
0.0001974 6.700076 5.902016 1
0.00019745 6.732171 5.904011 1
0.0001975 6.701097 5.906082 0
0.00019755 6.670002 5.908069 0
0.0001976 6.638907 5.909974 0
0.00019765 6.607802 5.911796 0
0.0001977 6.576687 5.913459 0
0.00019775 6.545564 5.915117 0
0.0001978 6.514431 5.916693 0
0.00019785 6.483291 5.918109 0
0.0001979 6.452143 5.919522 0
0.00019795 6.420988 5.920776 0
0.000198 6.389826 5.922026 0
0.00019805 6.358651 5.923196 0
0.0001981 6.32747 5.924285 0
0.00019815 6.29629 5.925293 0
0.0001982 6.265104 5.926142 0
0.00019825 6.233914 5.926989 0
0.0001983 6.202715 5.927757 0
0.00019835 6.171513 5.928444 0
0.0001984 6.140307 5.929052 0
0.00019845 6.109102 5.92958 0
0.0001985 6.077891 5.930029 0
0.00019855 6.046681 5.930398 0
0.0001986 6.015466 5.930689 0
0.00019865 5.984251 5.930901 0
0.0001987 5.953036 5.931034 0
0.00019875 5.92182 5.931089 0
0.0001988 5.890604 5.931066 0
0.00019885 5.859388 5.930965 0
0.0001989 5.828173 5.930786 0
0.00019895 5.79696 5.93053 0
0.000199 5.765746 5.930196 0
0.00019905 5.734537 5.929785 0
0.0001991 5.703328 5.929296 0
0.00019915 5.672121 5.928732 0
0.0001992 5.64092 5.92809 0
0.00019925 5.60972 5.927372 0
0.0001993 5.578527 5.926578 0
0.00019935 5.547339 5.925708 0
0.0001994 5.516151 5.924762 0
0.00019945 5.484974 5.92374 0
0.0001995 5.453796 5.922566 0
0.00019955 5.422625 5.921316 0
0.0001996 5.39146 5.920069 0
0.00019965 5.360309 5.918747 0
0.0001997 5.329157 5.917351 0
0.00019975 5.298013 5.915881 0
0.0001998 5.266877 5.914336 0
0.00019985 5.235749 5.912718 0
0.0001999 5.20463 5.911025 0
0.00019995 5.173519 5.909259 0
0.0002 5.205575 5.90742 1
0.00020005 5.237651 5.905665 1
0.0002001 5.269726 5.903995 1
0.00020015 5.301819 5.902409 1
0.0002002 5.333912 5.900908 1
0.00020025 5.366012 5.89949 1
0.0002003 5.398127 5.898157 1
0.00020035 5.430249 5.896907 1
0.0002004 5.46237 5.89574 1
0.00020045 5.494498 5.894657 1
0.0002005 5.526631 5.893656 1
0.00020055 5.558775 5.892739 1
0.0002006 5.590923 5.891904 1
0.00020065 5.623074 5.891151 1
0.0002007 5.655226 5.890481 1
0.00020075 5.687382 5.889893 1
0.0002008 5.719543 5.889387 1
0.00020085 5.751704 5.889043 1
0.0002009 5.783869 5.888699 1
0.00020095 5.816033 5.888437 1
0.000201 5.848199 5.888256 1
0.00020105 5.880367 5.888156 1
0.0002011 5.912535 5.888136 1
0.00020115 5.944702 5.888278 1
0.0002012 5.976869 5.888419 1
0.00020125 6.009034 5.88864 1
0.0002013 6.041198 5.888941 1
0.00020135 6.073359 5.889322 1
0.0002014 6.105521 5.889782 1
0.00020145 6.13768 5.890321 1
0.0002015 6.169833 5.89094 1
0.00020155 6.201986 5.891637 1
0.0002016 6.234131 5.892413 1
0.00020165 6.266276 5.893267 1
0.0002017 6.298412 5.894199 1
0.00020175 6.330548 5.89521 1
0.0002018 6.362678 5.896298 1
0.00020185 6.394797 5.897464 1
0.0002019 6.426909 5.898708 1
0.00020195 6.459021 5.900028 1
0.000202 6.491119 5.901426 1
0.00020205 6.523209 5.9029 1
0.0002021 6.555299 5.904451 1
0.00020215 6.587381 5.906078 1
0.0002022 6.619445 5.907781 1
0.00020225 6.6515 5.90956 1
0.0002023 6.683555 5.911415 1
0.00020235 6.71559 5.913345 1
0.0002024 6.747614 5.915351 1
0.00020245 6.779639 5.917512 1
0.0002025 6.748483 5.919667 0
0.00020255 6.717326 5.921739 0
0.0002026 6.686159 5.923728 0
0.00020265 6.654972 5.925634 0
0.0002027 6.623784 5.927379 0
0.00020275 6.592578 5.92912 0
0.0002028 6.561372 5.930779 0
0.00020285 6.53015 5.932356 0
0.0002029 6.498927 5.93385 0
0.00020295 6.467688 5.935263 0
0.000203 6.436443 5.936594 0
0.00020305 6.405198 5.937843 0
0.0002031 6.37394 5.939012 0
0.00020315 6.342676 5.940099 0
0.0002032 6.311407 5.941106 0
0.00020325 6.280138 5.942031 0
0.0002033 6.248865 5.942877 0
0.00020335 6.217586 5.943642 0
0.0002034 6.1863 5.944326 0
0.00020345 6.155014 5.944931 0
0.0002035 6.123725 5.945378 0
0.00020355 6.092431 5.945824 0
0.0002036 6.061138 5.946191 0
0.00020365 6.029842 5.946478 0
0.0002037 5.998545 5.946687 0
0.00020375 5.967246 5.946816 0
0.0002038 5.935947 5.946867 0
0.00020385 5.904647 5.94684 0
0.0002039 5.873348 5.946734 0
0.00020395 5.84205 5.946551 0
0.000204 5.810753 5.94629 0
0.00020405 5.779457 5.945873 0
0.0002041 5.748162 5.945457 0
0.00020415 5.716873 5.944963 0
0.0002042 5.685584 5.944393 0
0.00020425 5.654298 5.943746 0
0.0002043 5.623015 5.943023 0
0.00020435 5.591736 5.942223 0
0.0002044 5.560465 5.941346 0
0.00020445 5.529195 5.940394 0
0.0002045 5.49793 5.939288 0
0.00020455 5.466671 5.938185 0
0.0002046 5.435423 5.937006 0
0.00020465 5.404176 5.935752 0
0.0002047 5.372935 5.934423 0
0.00020475 5.341709 5.933019 0
0.0002048 5.310482 5.931541 0
0.00020485 5.279264 5.929988 0
0.0002049 5.248062 5.928361 0
0.00020495 5.216869 5.926661 0
0.000205 5.185685 5.924886 0
0.00020505 5.217669 5.923038 1
0.0002051 5.249653 5.921275 1
0.00020515 5.281646 5.919596 1
0.0002052 5.313648 5.918001 1
0.00020525 5.345659 5.91649 1
0.0002053 5.377685 5.915063 1
0.00020535 5.409711 5.913719 1
0.0002054 5.441744 5.912459 1
0.00020545 5.473784 5.911283 1
0.0002055 5.50583 5.910189 1
0.00020555 5.537881 5.909178 1
0.0002056 5.569938 5.90825 1
0.00020565 5.602004 5.907404 1
0.0002057 5.634071 5.90664 1
0.00020575 5.666141 5.905959 1
0.0002058 5.698215 5.905359 1
0.00020585 5.730295 5.904842 1
0.0002059 5.762377 5.904405 1
0.00020595 5.794459 5.90405 1
0.000206 5.826543 5.903856 1
0.00020605 5.858629 5.903663 1
0.0002061 5.890715 5.903551 1
0.00020615 5.922802 5.903518 1
0.0002062 5.954889 5.903567 1
0.00020625 5.986974 5.903695 1
0.0002063 6.019059 5.903903 1
0.00020635 6.051144 5.904191 1
0.0002064 6.083227 5.904558 1
0.00020645 6.115308 5.905005 1
0.0002065 6.147387 5.905531 1
0.00020655 6.17946 5.906136 1
0.0002066 6.211533 5.906819 1
0.00020665 6.243599 5.907581 1
0.0002067 6.27566 5.908421 1
0.00020675 6.307716 5.909339 1
0.0002068 6.339772 5.910335 1
0.00020685 6.371823 5.911408 1
0.0002069 6.403868 5.912559 1
0.00020695 6.435901 5.913788 1
0.000207 6.467933 5.915173 1
0.00020705 6.499959 5.916555 1
0.0002071 6.531969 5.918013 1
0.00020715 6.56398 5.919548 1
0.0002072 6.595974 5.921159 1
0.00020725 6.627959 5.922846 1
0.0002073 6.659934 5.924609 1
0.00020735 6.6919 5.926447 1
0.0002074 6.723866 5.928361 1
0.00020745 6.755822 5.93035 1
0.0002075 6.72461 5.932336 0
0.00020755 6.693387 5.934316 0
0.0002076 6.662154 5.936136 0
0.00020765 6.630902 5.937951 0
0.0002077 6.59964 5.939683 0
0.00020775 6.568379 5.941333 0
0.0002078 6.537108 5.942901 0
0.00020785 6.50583 5.944386 0
0.0002079 6.474536 5.94579 0
0.00020795 6.443236 5.947112 0
0.000208 6.411935 5.948352 0
0.00020805 6.380622 5.949511 0
0.0002081 6.349309 5.950589 0
0.00020815 6.31799 5.951586 0
0.0002082 6.286661 5.952502 0
0.00020825 6.255332 5.953337 0
0.0002083 6.223995 5.954092 0
0.00020835 6.192657 5.954767 0
0.0002084 6.161313 5.955361 0
0.00020845 6.129969 5.955876 0
0.0002085 6.09862 5.956312 0
0.00020855 6.067269 5.956667 0
0.0002086 6.035919 5.956865 0
0.00020865 6.004566 5.957063 0
0.0002087 5.973213 5.957182 0
0.00020875 5.941859 5.957222 0
0.0002088 5.910505 5.957184 0
0.00020885 5.879151 5.957067 0
0.0002089 5.847799 5.956872 0
0.00020895 5.816449 5.956599 0
0.000209 5.7851 5.956249 0
0.00020905 5.753754 5.955821 0
0.0002091 5.72241 5.955316 0
0.00020915 5.691069 5.954734 0
0.0002092 5.659729 5.954074 0
0.00020925 5.628395 5.953339 0
0.0002093 5.597066 5.952526 0
0.00020935 5.565737 5.951638 0
0.0002094 5.534413 5.950673 0
0.00020945 5.503099 5.949632 0
0.0002095 5.471791 5.948516 0
0.00020955 5.440489 5.947324 0
0.0002096 5.409194 5.946057 0
0.00020965 5.377899 5.944715 0
0.0002097 5.346619 5.943298 0
0.00020975 5.315346 5.941806 0
0.0002098 5.284082 5.94024 0
0.00020985 5.252826 5.9386 0
0.0002099 5.221579 5.936885 0
0.00020995 5.190342 5.935097 0
0.00021 5.222272 5.933235 1
0.00021005 5.254202 5.931458 1
0.0002101 5.286151 5.929764 1
0.00021015 5.318108 5.928155 1
0.0002102 5.350065 5.92663 1
0.00021025 5.38203 5.925189 1
0.0002103 5.414003 5.923831 1
0.00021035 5.445989 5.922556 1
0.0002104 5.477976 5.921365 1
0.00021045 5.509969 5.920336 1
0.0002105 5.541967 5.919311 1
0.00021055 5.573971 5.918367 1
0.0002106 5.605979 5.917506 1
0.00021065 5.637992 5.916727 1
0.0002107 5.67001 5.916031 1
0.00021075 5.70203 5.915415 1
0.0002108 5.734057 5.914882 1
0.00021085 5.766087 5.91443 1
0.0002109 5.798116 5.914059 1
0.00021095 5.830147 5.913769 1
0.000211 5.86218 5.91356 1
0.00021105 5.894214 5.913432 1
0.0002111 5.926249 5.913384 1
0.00021115 5.958284 5.913416 1
0.0002112 5.990318 5.913528 1
0.00021125 6.022352 5.91372 1
0.0002113 6.054385 5.913992 1
0.00021135 6.086415 5.914343 1
0.0002114 6.118442 5.914773 1
0.00021145 6.15047 5.915282 1
0.0002115 6.182494 5.91595 1
0.00021155 6.214512 5.916616 1
0.0002116 6.24653 5.917361 1
0.00021165 6.27854 5.918184 1
0.0002117 6.310544 5.919085 1
0.00021175 6.342544 5.920064 1
0.0002118 6.374544 5.9212 1
0.00021185 6.406531 5.922333 1
0.0002119 6.438513 5.923544 1
0.00021195 6.470487 5.924831 1
0.000212 6.502462 5.926195 1
0.00021205 6.534429 5.927636 1
0.0002121 6.566381 5.929153 1
0.00021215 6.598325 5.930746 1
0.0002122 6.630268 5.932415 1
0.00021225 6.662203 5.934159 1
0.0002123 6.694128 5.93598 1
0.00021235 6.726034 5.937875 1
0.0002124 6.75794 5.939845 1
0.00021245 6.789825 5.941891 1
0.0002125 6.758541 5.94401 0
0.00021255 6.727256 5.945969 0
0.0002126 6.695962 5.947922 0
0.00021265 6.664657 5.949792 0
0.0002127 6.633333 5.951579 0
0.00021275 6.602009 5.953283 0
0.0002128 6.570667 5.954905 0
0.00021285 6.539317 5.956445 0
0.0002129 6.50796 5.957902 0
0.00021295 6.476595 5.959277 0
0.000213 6.445224 5.96057 0
0.00021305 6.413846 5.961782 0
0.0002131 6.382468 5.962912 0
0.00021315 6.351079 5.963961 0
0.0002132 6.31969 5.964929 0
0.00021325 6.288291 5.965816 0
0.0002133 6.256888 5.966622 0
0.00021335 6.225484 5.967347 0
0.0002134 6.194074 5.967993 0
0.00021345 6.162663 5.968479 0
0.0002135 6.131248 5.968965 0
0.00021355 6.099832 5.969371 0
0.0002136 6.068414 5.969697 0
0.00021365 6.036995 5.969944 0
0.0002137 6.005574 5.970111 0
0.00021375 5.974152 5.9702 0
0.0002138 5.94273 5.97021 0
0.00021385 5.911309 5.970141 0
0.0002139 5.879887 5.969915 0
0.00021395 5.848466 5.969612 0
0.000214 5.817047 5.969309 0
0.00021405 5.78563 5.96885 0
0.0002141 5.754215 5.968392 0
0.00021415 5.722805 5.967856 0
0.0002142 5.691395 5.967244 0
0.00021425 5.659989 5.966554 0
0.0002143 5.62859 5.965788 0
0.00021435 5.597191 5.964945 0
0.0002144 5.565801 5.964025 0
0.00021445 5.534417 5.96303 0
0.0002145 5.503033 5.961958 0
0.00021455 5.47166 5.960811 0
0.0002146 5.440287 5.959588 0
0.00021465 5.408928 5.95829 0
0.0002147 5.377568 5.956838 0
0.00021475 5.346217 5.955311 0
0.0002148 5.314873 5.95371 0
0.00021485 5.283537 5.952113 0
0.0002149 5.252219 5.950442 0
0.00021495 5.22091 5.948696 0
0.000215 5.189602 5.946877 0
0.00021505 5.22146 5.944983 1
0.0002151 5.253338 5.943175 1
0.00021515 5.285216 5.94145 1
0.0002152 5.317103 5.939809 1
0.00021525 5.349007 5.938253 1
0.0002153 5.380911 5.93678 1
0.00021535 5.41283 5.93539 1
0.0002154 5.444749 5.934084 1
0.00021545 5.476675 5.93294 1
0.0002155 5.508613 5.931799 1
0.00021555 5.540551 5.930741 1
0.0002156 5.572499 5.929766 1
0.00021565 5.604448 5.928873 1
0.0002157 5.636406 5.928062 1
0.00021575 5.668363 5.927333 1
0.0002158 5.700325 5.926685 1
0.00021585 5.732292 5.926119 1
0.0002159 5.764263 5.925635 1
0.00021595 5.796233 5.925231 1
0.000216 5.828207 5.924909 1
0.00021605 5.860181 5.924667 1
0.0002161 5.892157 5.924506 1
0.00021615 5.924133 5.924425 1
0.0002162 5.95611 5.924424 1
0.00021625 5.988086 5.924503 1
0.0002163 6.020062 5.924662 1
0.00021635 6.052036 5.924901 1
0.0002164 6.08401 5.925219 1
0.00021645 6.115982 5.925616 1
0.0002165 6.14795 5.926092 1
0.00021655 6.179918 5.926726 1
0.0002166 6.21188 5.927359 1
0.00021665 6.243841 5.92815 1
0.0002167 6.275798 5.92894 1
0.00021675 6.307751 5.929807 1
0.0002168 6.339694 5.930752 1
0.00021685 6.371632 5.931774 1
0.0002169 6.40357 5.932874 1
0.00021695 6.435496 5.93405 1
0.000217 6.467423 5.935304 1
0.00021705 6.499342 5.936634 1
0.0002171 6.531254 5.938041 1
0.00021715 6.563159 5.939524 1
0.0002172 6.595049 5.941083 1
0.00021725 6.626929 5.942718 1
0.0002173 6.6588 5.944429 1
0.00021735 6.690672 5.946214 1
0.0002174 6.722524 5.948076 1
0.00021745 6.754366 5.950012 1
0.0002175 6.72305 5.952023 0
0.00021755 6.691714 5.95395 0
0.0002176 6.660377 5.955795 0
0.00021765 6.629031 5.957556 0
0.0002177 6.597666 5.959235 0
0.00021775 6.566294 5.960831 0
0.0002178 6.534913 5.962344 0
0.00021785 6.503532 5.963776 0
0.0002179 6.472137 5.965125 0
0.00021795 6.440735 5.966393 0
0.000218 6.409333 5.967579 0
0.00021805 6.377918 5.968683 0
0.0002181 6.346504 5.969706 0
0.00021815 6.31508 5.970648 0
0.0002182 6.283655 5.971509 0
0.00021825 6.252222 5.97229 0
0.0002183 6.220789 5.972989 0
0.00021835 6.189352 5.973609 0
0.0002184 6.157909 5.974148 0
0.00021845 6.126467 5.974608 0
0.0002185 6.095019 5.974987 0
0.00021855 6.063572 5.975287 0
0.0002186 6.032123 5.975508 0
0.00021865 6.000672 5.97565 0
0.0002187 5.969221 5.975712 0
0.00021875 5.93777 5.975696 0
0.0002188 5.90632 5.975601 0
0.00021885 5.87487 5.975428 0
0.0002189 5.84342 5.975177 0
0.00021895 5.811972 5.974847 0
0.000219 5.780528 5.97444 0
0.00021905 5.749086 5.973955 0
0.0002191 5.717647 5.973393 0
0.00021915 5.686211 5.972754 0
0.0002192 5.654776 5.972037 0
0.00021925 5.623348 5.971244 0
0.0002193 5.591925 5.970374 0
0.00021935 5.560502 5.969428 0
0.0002194 5.52909 5.968406 0
0.00021945 5.497677 5.967308 0
0.0002195 5.46627 5.966134 0
0.00021955 5.434869 5.964884 0
0.0002196 5.403482 5.963559 0
0.00021965 5.372095 5.962159 0
0.0002197 5.340715 5.960684 0
0.00021975 5.309351 5.959134 0
0.0002198 5.277996 5.957509 0
0.00021985 5.24665 5.95581 0
0.0002199 5.215313 5.954037 0
0.00021995 5.183985 5.952191 0
0.00022 5.215816 5.95027 1
0.00022005 5.247666 5.948434 1
0.0002201 5.279526 5.946682 1
0.00022015 5.311385 5.945014 1
0.0002202 5.343262 5.94343 1
0.00022025 5.375139 5.942009 1
0.0002203 5.407023 5.940672 1
0.00022035 5.438914 5.939338 1
0.0002204 5.470812 5.938087 1
0.00022045 5.502723 5.936919 1
0.0002205 5.53464 5.935833 1
0.00022055 5.566562 5.93483 1
0.0002206 5.598484 5.933909 1
0.00022065 5.630411 5.933071 1
0.0002207 5.662346 5.932314 1
0.00022075 5.694285 5.931639 1
0.0002208 5.726223 5.931046 1
0.00022085 5.758168 5.930534 1
0.0002209 5.790115 5.930103 1
0.00022095 5.822061 5.929753 1
0.000221 5.85401 5.929484 1
0.00022105 5.885961 5.929295 1
0.0002211 5.917913 5.929187 1
0.00022115 5.949865 5.929159 1
0.0002212 5.981816 5.92921 1
0.00022125 6.013767 5.929342 1
0.0002213 6.045717 5.929553 1
0.00022135 6.077666 5.929843 1
0.0002214 6.109613 5.930213 1
0.00022145 6.141556 5.930661 1
0.0002215 6.173498 5.931189 1
0.00022155 6.205439 5.931794 1
0.0002216 6.237377 5.932478 1
0.00022165 6.269311 5.933241 1
0.0002217 6.301241 5.934081 1
0.00022175 6.333167 5.934999 1
0.0002218 6.365088 5.935994 1
0.00022185 6.397004 5.937067 1
0.0002219 6.428908 5.938217 1
0.00022195 6.460812 5.939444 1
0.000222 6.492703 5.940747 1
0.00022205 6.524594 5.942207 1
0.0002221 6.556469 5.943663 1
0.00022215 6.588345 5.945195 1
0.0002222 6.620212 5.946882 1
0.00022225 6.652071 5.948565 1
0.0002223 6.68392 5.950324 1
0.00022235 6.715751 5.952158 1
0.0002224 6.747582 5.954067 1
0.00022245 6.779392 5.956051 1
0.0002225 6.748034 5.958109 0
0.00022255 6.716675 5.960084 0
0.0002226 6.685306 5.961976 0
0.00022265 6.653927 5.963784 0
0.0002227 6.622539 5.965509 0
0.00022275 6.591133 5.967152 0
0.0002228 6.559727 5.968712 0
0.00022285 6.528305 5.970189 0
0.0002229 6.496883 5.971506 0
0.00022295 6.465454 5.97282 0
0.000223 6.434012 5.974051 0
0.00022305 6.402563 5.975201 0
0.0002231 6.371109 5.976269 0
0.00022315 6.33965 5.977257 0
0.0002232 6.308186 5.978162 0
0.00022325 6.276722 5.978988 0
0.0002233 6.24525 5.979732 0
0.00022335 6.213777 5.980396 0
0.0002234 6.182302 5.980979 0
0.00022345 6.150823 5.981482 0
0.0002235 6.119341 5.981906 0
0.00022355 6.087856 5.982249 0
0.0002236 6.05637 5.982513 0
0.00022365 6.024883 5.982698 0
0.0002237 5.993395 5.982803 0
0.00022375 5.961907 5.98283 0
0.0002238 5.930418 5.982699 0
0.00022385 5.89893 5.982568 0
0.0002239 5.867443 5.982359 0
0.00022395 5.835957 5.982072 0
0.000224 5.804472 5.981707 0
0.00022405 5.77299 5.981263 0
0.0002241 5.741512 5.980743 0
0.00022415 5.710035 5.980066 0
0.0002242 5.678561 5.979391 0
0.00022425 5.647094 5.978639 0
0.0002243 5.615627 5.97781 0
0.00022435 5.58417 5.976905 0
0.0002244 5.552718 5.975923 0
0.00022445 5.521266 5.974865 0
0.0002245 5.489819 5.973731 0
0.00022455 5.458385 5.972521 0
0.0002246 5.42695 5.971236 0
0.00022465 5.39553 5.969875 0
0.0002247 5.364117 5.968439 0
0.00022475 5.332704 5.966928 0
0.0002248 5.301308 5.965343 0
0.00022485 5.269911 5.963683 0
0.0002249 5.238523 5.961948 0
0.00022495 5.207154 5.96014 0
0.000225 5.175795 5.958257 0
0.00022505 5.207594 5.956301 1
0.0002251 5.239412 5.954429 1
0.00022515 5.271241 5.952642 1
0.0002252 5.303078 5.950938 1
0.00022525 5.334915 5.949318 1
0.0002253 5.366769 5.947782 1
0.00022535 5.398623 5.94633 1
0.0002254 5.430484 5.944961 1
0.00022545 5.462359 5.943674 1
0.0002255 5.494235 5.942471 1
0.00022555 5.526122 5.941351 1
0.0002256 5.558015 5.940313 1
0.00022565 5.589909 5.939437 1
0.0002257 5.621811 5.938563 1
0.00022575 5.653713 5.937771 1
0.0002258 5.68562 5.937061 1
0.00022585 5.71753 5.936432 1
0.0002259 5.749446 5.935885 1
0.00022595 5.781363 5.935499 1
0.000226 5.813281 5.935113 1
0.00022605 5.845201 5.934809 1
0.0002261 5.877124 5.934585 1
0.00022615 5.909047 5.934441 1
0.0002262 5.940971 5.934377 1
0.00022625 5.972895 5.934394 1
0.0002263 6.004819 5.93449 1
0.00022635 6.036742 5.934666 1
0.0002264 6.068664 5.934921 1
0.00022645 6.100584 5.935256 1
0.0002265 6.132504 5.935669 1
0.00022655 6.164421 5.936161 1
0.0002266 6.196333 5.936732 1
0.00022665 6.228245 5.937381 1
0.0002267 6.26015 5.938108 1
0.00022675 6.29205 5.938913 1
0.0002268 6.323946 5.939796 1
0.00022685 6.355842 5.940756 1
0.0002269 6.387727 5.941794 1
0.00022695 6.419613 5.942909 1
0.000227 6.451486 5.9441 1
0.00022705 6.483359 5.945369 1
0.0002271 6.515218 5.946714 1
0.00022715 6.54707 5.948135 1
0.0002272 6.578922 5.949632 1
0.00022725 6.610758 5.951206 1
0.0002273 6.642585 5.952855 1
0.00022735 6.674403 5.954579 1
0.0002274 6.706221 5.956378 1
0.00022745 6.73802 5.958253 1
0.0002275 6.70665 5.960202 0
0.00022755 6.675281 5.962069 0
0.0002276 6.643892 5.963852 0
0.00022765 6.612494 5.965552 0
0.0002277 6.581097 5.967169 0
0.00022775 6.549691 5.968625 0
0.0002278 6.518269 5.970078 0
0.00022785 6.486841 5.971449 0
0.0002279 6.455405 5.972737 0
0.00022795 6.42397 5.973865 0
0.000228 6.392522 5.97499 0
0.00022805 6.361069 5.976034 0
0.0002281 6.329612 5.976997 0
0.00022815 6.298149 5.977878 0
0.0002282 6.266687 5.978679 0
0.00022825 6.235216 5.979399 0
0.0002283 6.203742 5.980039 0
0.00022835 6.172268 5.980598 0
0.0002284 6.140791 5.981077 0
0.00022845 6.109312 5.981398 0
0.0002285 6.077831 5.981717 0
0.00022855 6.046348 5.981879 0
0.0002286 6.014865 5.98204 0
0.00022865 5.98338 5.982122 0
0.0002287 5.951895 5.982125 0
0.00022875 5.920411 5.98205 0
0.0002288 5.888927 5.981896 0
0.00022885 5.857444 5.981663 0
0.0002289 5.825962 5.981353 0
0.00022895 5.794481 5.980964 0
0.000229 5.763005 5.980498 0
0.00022905 5.731529 5.979876 0
0.0002291 5.700059 5.979255 0
0.00022915 5.668589 5.978557 0
0.0002292 5.637127 5.977782 0
0.00022925 5.605665 5.97693 0
0.0002293 5.574208 5.976002 0
0.00022935 5.54276 5.974997 0
0.0002294 5.511318 5.973917 0
0.00022945 5.479883 5.97276 0
0.0002295 5.448454 5.971528 0
0.00022955 5.417025 5.970221 0
0.0002296 5.38561 5.968838 0
0.00022965 5.354203 5.967379 0
0.0002297 5.322803 5.965847 0
0.00022975 5.291404 5.964239 0
0.0002298 5.260022 5.962557 0
0.00022985 5.22864 5.9608 0
0.0002299 5.197268 5.95897 0
0.00022995 5.165915 5.957066 0
0.00023 5.19772 5.955088 1
0.00023005 5.229535 5.953195 1
0.0002301 5.26137 5.951385 1
0.00023015 5.293205 5.94974 1
0.0002302 5.325048 5.948099 1
0.00023025 5.3569 5.946541 1
0.0002303 5.388768 5.945067 1
0.00023035 5.420636 5.943676 1
0.0002304 5.452519 5.942369 1
0.00023045 5.484401 5.941144 1
0.0002305 5.51629 5.940002 1
0.00023055 5.548184 5.939022 1
0.0002306 5.580089 5.938045 1
0.00023065 5.611994 5.937151 1
0.0002307 5.643904 5.936338 1
0.00023075 5.675822 5.935607 1
0.0002308 5.70774 5.934957 1
0.00023085 5.739664 5.934389 1
0.0002309 5.771591 5.933902 1
0.00023095 5.80352 5.933496 1
0.000231 5.835449 5.933171 1
0.00023105 5.867381 5.932927 1
0.0002311 5.899314 5.932763 1
0.00023115 5.931246 5.93268 1
0.0002312 5.96318 5.932676 1
0.00023125 5.995113 5.932752 1
0.0002313 6.027045 5.932908 1
0.00023135 6.058976 5.933144 1
0.0002314 6.090906 5.933458 1
0.00023145 6.122836 5.933852 1
0.0002315 6.154763 5.934324 1
0.00023155 6.186687 5.934875 1
0.0002316 6.218609 5.935505 1
0.00023165 6.250527 5.936213 1
0.0002317 6.282438 5.936998 1
0.00023175 6.314348 5.937862 1
0.0002318 6.346254 5.938803 1
0.00023185 6.37815 5.939822 1
0.0002319 6.41004 5.940918 1
0.00023195 6.441924 5.942091 1
0.000232 6.473801 5.94334 1
0.00023205 6.505671 5.944666 1
0.0002321 6.537534 5.946069 1
0.00023215 6.569389 5.947547 1
0.0002322 6.601236 5.949102 1
0.00023225 6.633083 5.950732 1
0.0002323 6.664912 5.952438 1
0.00023235 6.696732 5.954219 1
0.0002324 6.728542 5.956076 1
0.00023245 6.760352 5.958007 1
0.0002325 6.728983 5.960013 0
0.00023255 6.697615 5.961935 0
0.0002326 6.666236 5.963774 0
0.00023265 6.634839 5.965531 0
0.0002327 6.603433 5.967204 0
0.00023275 6.572026 5.968794 0
0.0002328 6.540604 5.970302 0
0.00023285 6.509173 5.971728 0
0.0002329 6.477736 5.973072 0
0.00023295 6.446292 5.974333 0
0.000233 6.414848 5.975435 0
0.00023305 6.383393 5.976533 0
0.0002331 6.351938 5.97755 0
0.00023315 6.320472 5.978486 0
0.0002332 6.289002 5.979341 0
0.00023325 6.257527 5.980116 0
0.0002333 6.226053 5.980809 0
0.00023335 6.194572 5.981422 0
0.0002334 6.163088 5.981955 0
0.00023345 6.131602 5.982408 0
0.0002335 6.100113 5.982781 0
0.00023355 6.068623 5.983074 0
0.0002336 6.037133 5.983288 0
0.00023365 6.005642 5.983423 0
0.0002337 5.97415 5.983478 0
0.00023375 5.942658 5.983455 0
0.0002338 5.911166 5.983274 0
0.00023385 5.879675 5.983015 0
0.0002339 5.848186 5.982757 0
0.00023395 5.816699 5.98242 0
0.000234 5.785215 5.982006 0
0.00023405 5.753733 5.981514 0
0.0002341 5.722255 5.980945 0
0.00023415 5.690779 5.980298 0
0.0002342 5.659308 5.979574 0
0.00023425 5.627836 5.978773 0
0.0002343 5.596369 5.977896 0
0.00023435 5.564907 5.976942 0
0.0002344 5.533454 5.975912 0
0.00023445 5.502002 5.974727 0
0.0002345 5.470563 5.973546 0
0.00023455 5.439129 5.972288 0
0.0002346 5.407703 5.970955 0
0.00023465 5.376285 5.969547 0
0.0002347 5.344874 5.968064 0
0.00023475 5.313463 5.966506 0
0.0002348 5.282069 5.964873 0
0.00023485 5.250675 5.963166 0
0.0002349 5.21929 5.961385 0
0.00023495 5.187924 5.95953 0
0.000235 5.156568 5.957601 0
0.00023505 5.18837 5.955598 1
0.0002351 5.220193 5.95368 1
0.00023515 5.252025 5.951847 1
0.0002352 5.283858 5.950097 1
0.00023525 5.315708 5.948431 1
0.0002353 5.347558 5.94685 1
0.00023535 5.379425 5.945351 1
0.0002354 5.411292 5.944016 1
0.00023545 5.443172 5.942684 1
0.0002355 5.475053 5.941436 1
0.00023555 5.506946 5.94027 1
0.0002356 5.538845 5.939186 1
0.00023565 5.570744 5.938186 1
0.0002357 5.602653 5.937267 1
0.00023575 5.634562 5.93643 1
0.0002358 5.666476 5.935676 1
0.00023585 5.698397 5.935003 1
0.0002359 5.730321 5.934411 1
0.00023595 5.762248 5.933901 1
0.000236 5.794175 5.933472 1
0.00023605 5.826106 5.933124 1
0.0002361 5.858037 5.932856 1
0.00023615 5.88997 5.932669 1
0.0002362 5.921904 5.932562 1
0.00023625 5.953838 5.932536 1
0.0002363 5.985772 5.932589 1
0.00023635 6.017706 5.932722 1
0.0002364 6.049639 5.932934 1
0.00023645 6.081571 5.933226 1
0.0002365 6.113499 5.933597 1
0.00023655 6.145427 5.934047 1
0.0002366 6.177351 5.934575 1
0.00023665 6.209274 5.935182 1
0.0002367 6.241194 5.935867 1
0.00023675 6.273111 5.936631 1
0.0002368 6.305019 5.937472 1
0.00023685 6.336922 5.938391 1
0.0002369 6.36882 5.939387 1
0.00023695 6.400712 5.940461 1
0.000237 6.432598 5.941611 1
0.00023705 6.464485 5.942839 1
0.0002371 6.496358 5.944143 1
0.00023715 6.52823 5.945523 1
0.0002372 6.560088 5.94698 1
0.00023725 6.591946 5.948513 1
0.0002373 6.623796 5.950121 1
0.00023735 6.655629 5.951806 1
0.0002374 6.687452 5.953565 1
0.00023745 6.719276 5.9554 1
0.0002375 6.687921 5.95731 0
0.00023755 6.656558 5.959136 0
0.0002376 6.625194 5.96088 0
0.00023765 6.593821 5.96254 0
0.0002377 6.562439 5.964119 0
0.00023775 6.531049 5.965614 0
0.0002378 6.499643 5.967028 0
0.00023785 6.468238 5.96836 0
0.0002379 6.436819 5.969609 0
0.00023795 6.4054 5.970777 0
0.000238 6.373975 5.971864 0
0.00023805 6.342544 5.972869 0
0.0002381 6.311103 5.973793 0
0.00023815 6.279662 5.974637 0
0.0002382 6.248212 5.975399 0
0.00023825 6.216763 5.976081 0
0.0002383 6.18531 5.976683 0
0.00023835 6.153854 5.977204 0
0.0002384 6.122392 5.977646 0
0.00023845 6.090931 5.978008 0
0.0002385 6.059468 5.978212 0
0.00023855 6.028004 5.978415 0
0.0002386 5.996538 5.978539 0
0.00023865 5.965072 5.978584 0
0.0002387 5.933606 5.97855 0
0.00023875 5.902141 5.978438 0
0.0002388 5.870675 5.978247 0
0.00023885 5.839211 5.977978 0
0.0002389 5.807749 5.977631 0
0.00023895 5.776288 5.977206 0
0.000239 5.744832 5.976704 0
0.00023905 5.713379 5.976124 0
0.0002391 5.681929 5.975467 0
0.00023915 5.650483 5.974734 0
0.0002392 5.619037 5.973923 0
0.00023925 5.587595 5.973036 0
0.0002393 5.556163 5.972072 0
0.00023935 5.524737 5.971032 0
0.0002394 5.493316 5.969917 0
0.00023945 5.461895 5.968725 0
0.0002395 5.430481 5.967458 0
0.00023955 5.399073 5.966116 0
0.0002396 5.367673 5.964698 0
0.00023965 5.33628 5.963205 0
0.0002397 5.304903 5.961638 0
0.00023975 5.273534 5.959996 0
0.0002398 5.242166 5.95828 0
0.00023985 5.210816 5.95649 0
0.0002399 5.179466 5.954626 0
0.00023995 5.148136 5.952688 0
0.00024 5.179964 5.950676 1
0.00024005 5.211813 5.94875 1
0.0002401 5.243661 5.946907 1
0.00024015 5.27552 5.945149 1
0.0002402 5.307396 5.943475 1
0.00024025 5.339273 5.941885 1
0.0002403 5.371165 5.940378 1
0.00024035 5.403058 5.938955 1
0.0002404 5.434965 5.937616 1
0.00024045 5.466873 5.936359 1
0.0002405 5.498787 5.935185 1
0.00024055 5.530712 5.934094 1
0.0002406 5.562638 5.933086 1
0.00024065 5.594569 5.93216 1
0.0002407 5.626505 5.931316 1
0.00024075 5.65845 5.930554 1
0.0002408 5.690398 5.929873 1
0.00024085 5.722346 5.929275 1
0.0002409 5.7543 5.928757 1
0.00024095 5.786256 5.928321 1
0.000241 5.818212 5.928046 1
0.00024105 5.850171 5.927771 1
0.0002411 5.882131 5.927577 1
0.00024115 5.914092 5.927464 1
0.0002412 5.946053 5.92743 1
0.00024125 5.978014 5.927477 1
0.0002413 6.009975 5.927603 1
0.00024135 6.041935 5.927809 1
0.0002414 6.073893 5.928094 1
0.00024145 6.105849 5.928459 1
0.0002415 6.137802 5.928902 1
0.00024155 6.169755 5.929425 1
0.0002416 6.201702 5.930026 1
0.00024165 6.23365 5.930705 1
0.0002417 6.265593 5.931462 1
0.00024175 6.297529 5.932297 1
0.0002418 6.329459 5.93321 1
0.00024185 6.36139 5.934201 1
0.0002419 6.393309 5.935269 1
0.00024195 6.425223 5.936414 1
0.000242 6.45713 5.937636 1
0.00024205 6.489037 5.938935 1
0.0002421 6.520937 5.94031 1
0.00024215 6.552831 5.941841 1
0.0002422 6.584708 5.943369 1
0.00024225 6.616576 5.944972 1
0.0002423 6.648436 5.946651 1
0.00024235 6.680286 5.948406 1
0.0002424 6.712137 5.950235 1
0.00024245 6.743968 5.95214 1
0.0002425 6.71263 5.95412 0
0.00024255 6.681283 5.956016 0
0.0002426 6.649926 5.957829 0
0.00024265 6.61856 5.959559 0
0.0002427 6.587185 5.961207 0
0.00024275 6.555802 5.962772 0
0.0002428 6.524411 5.964255 0
0.00024285 6.493013 5.965655 0
0.0002429 6.461615 5.966973 0
0.00024295 6.430203 5.96821 0
0.000243 6.398785 5.969365 0
0.00024305 6.367362 5.970438 0
0.0002431 6.335939 5.971431 0
0.00024315 6.304505 5.972342 0
0.0002432 6.273068 5.973172 0
0.00024325 6.24163 5.973922 0
0.0002433 6.210188 5.974591 0
0.00024335 6.178743 5.975102 0
0.0002434 6.147295 5.975532 0
0.00024345 6.115845 5.975962 0
0.0002435 6.084392 5.976311 0
0.00024355 6.052937 5.976582 0
0.0002436 6.02148 5.976772 0
0.00024365 5.990023 5.976884 0
0.0002437 5.958566 5.976917 0
0.00024375 5.927108 5.976871 0
0.0002438 5.895652 5.976747 0
0.00024385 5.864195 5.976465 0
0.0002439 5.83274 5.976185 0
0.00024395 5.801287 5.975826 0
0.000244 5.769835 5.97539 0
0.00024405 5.738388 5.974876 0
0.0002441 5.706941 5.974285 0
0.00024415 5.675498 5.973616 0
0.0002442 5.644062 5.972871 0
0.00024425 5.61263 5.972049 0
0.0002443 5.581198 5.97115 0
0.00024435 5.549771 5.970176 0
0.0002444 5.518349 5.969125 0
0.00024445 5.486932 5.967998 0
0.0002445 5.455528 5.966795 0
0.00024455 5.424131 5.965517 0
0.0002446 5.39274 5.964163 0
0.00024465 5.361358 5.962735 0
0.0002447 5.329983 5.961231 0
0.00024475 5.298608 5.959575 0
0.0002448 5.267242 5.957922 0
0.00024485 5.235884 5.956196 0
0.0002449 5.204545 5.954395 0
0.00024495 5.173216 5.95252 0
0.000245 5.141897 5.950572 0
0.00024505 5.173747 5.94855 1
0.0002451 5.205607 5.946613 1
0.00024515 5.237467 5.944761 1
0.0002452 5.269337 5.942993 1
0.00024525 5.301216 5.941308 1
0.0002453 5.333104 5.939708 1
0.00024535 5.365 5.938192 1
0.0002454 5.396912 5.936759 1
0.00024545 5.428823 5.935409 1
0.0002455 5.460749 5.934143 1
0.00024555 5.492681 5.932959 1
0.0002456 5.524613 5.931858 1
0.00024565 5.556555 5.93084 1
0.0002457 5.588503 5.929905 1
0.00024575 5.620451 5.929051 1
0.0002458 5.652404 5.92828 1
0.00024585 5.684364 5.92759 1
0.0002459 5.716327 5.926982 1
0.00024595 5.748293 5.926455 1
0.000246 5.780259 5.92609 1
0.00024605 5.812229 5.925725 1
0.0002461 5.844199 5.925441 1
0.00024615 5.876171 5.925238 1
0.0002462 5.908144 5.925116 1
0.00024625 5.940117 5.925073 1
0.0002463 5.972091 5.925111 1
0.00024635 6.004063 5.925228 1
0.0002464 6.036035 5.925425 1
0.00024645 6.068004 5.925702 1
0.0002465 6.099973 5.926058 1
0.00024655 6.131941 5.926492 1
0.0002466 6.163904 5.927006 1
0.00024665 6.195867 5.927678 1
0.0002467 6.227827 5.928349 1
0.00024675 6.259779 5.929097 1
0.0002468 6.291726 5.929924 1
0.00024685 6.323674 5.930829 1
0.0002469 6.355612 5.931811 1
0.00024695 6.38755 5.93295 1
0.000247 6.419482 5.934087 1
0.00024705 6.451408 5.9353 1
0.0002471 6.48332 5.93659 1
0.00024715 6.515226 5.937957 1
0.0002472 6.547131 5.9394 1
0.00024725 6.579029 5.94092 1
0.0002473 6.610911 5.942515 1
0.00024735 6.642792 5.944186 1
0.0002474 6.674665 5.946012 1
0.00024745 6.706518 5.947834 1
0.0002475 6.675214 5.94973 0
0.00024755 6.6439 5.951544 0
0.0002476 6.612567 5.953275 0
0.00024765 6.581234 5.954923 0
0.0002477 6.549892 5.956489 0
0.00024775 6.518534 5.957973 0
0.0002478 6.487176 5.959296 0
0.00024785 6.455812 5.960615 0
0.0002479 6.424433 5.961853 0
0.00024795 6.393055 5.962931 0
0.000248 6.361666 5.964007 0
0.00024805 6.330276 5.965001 0
0.0002481 6.298882 5.965914 0
0.00024815 6.267478 5.966746 0
0.0002482 6.23607 5.967498 0
0.00024825 6.204658 5.96817 0
0.0002483 6.173247 5.968761 0
0.00024835 6.14183 5.969272 0
0.0002484 6.11041 5.969703 0
0.00024845 6.078989 5.970055 0
0.0002485 6.047566 5.970327 0
0.00024855 6.016142 5.970521 0
0.0002486 5.984718 5.970635 0
0.00024865 5.953293 5.97067 0
0.0002487 5.921869 5.970626 0
0.00024875 5.890445 5.970426 0
0.0002488 5.859023 5.970226 0
0.00024885 5.827602 5.969948 0
0.0002489 5.796183 5.969592 0
0.00024895 5.764764 5.969159 0
0.000249 5.73335 5.968648 0
0.00024905 5.701936 5.968059 0
0.0002491 5.670525 5.967394 0
0.00024915 5.639122 5.966652 0
0.0002492 5.607718 5.965833 0
0.00024925 5.576324 5.964938 0
0.0002493 5.544935 5.963966 0
0.00024935 5.513551 5.962919 0
0.0002494 5.482167 5.961717 0
0.00024945 5.450796 5.960518 0
0.0002495 5.419425 5.959244 0
0.00024955 5.38806 5.957816 0
0.0002496 5.356711 5.956391 0
0.00024965 5.325362 5.954892 0
0.0002497 5.29402 5.953318 0
0.00024975 5.262695 5.95167 0
0.0002498 5.231371 5.949948 0
0.00024985 5.200055 5.948151 0
0.0002499 5.168759 5.946281 0
0.00024995 5.137473 5.944337 0
0.00025 5.169345 5.94232 1
0.00025005 5.201238 5.940387 1
0.0002501 5.23313 5.93854 1
0.00025015 5.265042 5.936776 1
0.0002502 5.296963 5.935097 1
0.00025025 5.328892 5.933501 1
0.0002503 5.360821 5.93207 1
0.00025035 5.392765 5.930642 1
0.0002504 5.424716 5.929297 1
0.00025045 5.456673 5.928035 1
0.0002505 5.488631 5.926857 1
0.00025055 5.520595 5.925761 1
0.0002506 5.55257 5.924749 1
0.00025065 5.58455 5.923818 1
0.0002507 5.61653 5.92297 1
0.00025075 5.648518 5.922204 1
0.0002508 5.68051 5.92152 1
0.00025085 5.712502 5.920917 1
0.0002509 5.7445 5.920396 1
0.00025095 5.7765 5.919956 1
0.000251 5.808501 5.919678 1
0.00025105 5.840504 5.9194 1
0.0002511 5.872508 5.919202 1
0.00025115 5.904513 5.919086 1
0.0002512 5.936518 5.919049 1
0.00025125 5.968522 5.919093 1
0.0002513 6.000527 5.919217 1
0.00025135 6.03253 5.91942 1
0.0002514 6.064532 5.919703 1
0.00025145 6.096533 5.920065 1
0.0002515 6.128533 5.920506 1
0.00025155 6.16053 5.921026 1
0.0002516 6.192522 5.921625 1
0.00025165 6.224513 5.922302 1
0.0002517 6.256501 5.923057 1
0.00025175 6.288481 5.923891 1
0.0002518 6.32046 5.924803 1
0.00025185 6.352435 5.925792 1
0.0002519 6.384404 5.926858 1
0.00025195 6.416362 5.928002 1
0.000252 6.448314 5.929223 1
0.00025205 6.480265 5.930521 1
0.0002521 6.512203 5.931895 1
0.00025215 6.544132 5.933346 1
0.0002522 6.576062 5.934873 1
0.00025225 6.607975 5.936476 1
0.0002523 6.63988 5.938155 1
0.00025235 6.671784 5.939909 1
0.0002524 6.70368 5.941739 1
0.00025245 6.735565 5.943643 1
0.0002525 6.704283 5.945623 0
0.00025255 6.67299 5.94752 0
0.0002526 6.641678 5.949334 0
0.00025265 6.610356 5.951064 0
0.0002527 6.579035 5.952713 0
0.00025275 6.547705 5.954278 0
0.0002528 6.516359 5.955762 0
0.00025285 6.485005 5.957164 0
0.0002529 6.453652 5.958483 0
0.00025295 6.422291 5.959721 0
0.000253 6.390918 5.960878 0
0.00025305 6.35954 5.961953 0
0.0002531 6.328156 5.962947 0
0.00025315 6.296767 5.96386 0
0.0002532 6.265378 5.964692 0
0.00025325 6.233985 5.965444 0
0.0002533 6.202585 5.966115 0
0.00025335 6.171181 5.966706 0
0.0002534 6.139774 5.967217 0
0.00025345 6.108368 5.967649 0
0.0002535 6.076958 5.968 0
0.00025355 6.045547 5.968273 0
0.0002536 6.014135 5.968466 0
0.00025365 5.982721 5.96858 0
0.0002537 5.951308 5.968616 0
0.00025375 5.919894 5.968572 0
0.0002538 5.888481 5.968451 0
0.00025385 5.857068 5.968251 0
0.0002539 5.825656 5.967973 0
0.00025395 5.794245 5.967617 0
0.000254 5.762837 5.967184 0
0.00025405 5.731431 5.966673 0
0.0002541 5.70003 5.966085 0
0.00025415 5.668633 5.965419 0
0.0002542 5.637236 5.964599 0
0.00025425 5.605844 5.963781 0
0.0002543 5.57446 5.962886 0
0.00025435 5.543077 5.961915 0
0.0002544 5.511704 5.960868 0
0.00025445 5.480336 5.959745 0
0.0002545 5.448976 5.958546 0
0.00025455 5.417615 5.957272 0
0.0002546 5.386268 5.955923 0
0.00025465 5.354928 5.954499 0
0.0002547 5.323589 5.953 0
0.00025475 5.292266 5.951426 0
0.0002548 5.260951 5.949779 0
0.00025485 5.229646 5.948056 0
0.0002549 5.19834 5.94626 0
0.00025495 5.167054 5.944391 0
0.000255 5.135778 5.942447 0
0.00025505 5.16767 5.940431 1
0.0002551 5.199573 5.938499 1
0.00025515 5.231475 5.936651 1
0.0002552 5.263397 5.934888 1
0.00025525 5.295319 5.93321 1
0.0002553 5.327249 5.931615 1
0.00025535 5.359188 5.930104 1
0.0002554 5.391135 5.928677 1
0.00025545 5.423096 5.927333 1
0.0002555 5.455058 5.926072 1
0.00025555 5.487026 5.924895 1
0.0002556 5.519006 5.9238 1
0.00025565 5.550986 5.922788 1
0.0002557 5.582976 5.921859 1
0.00025575 5.614971 5.921011 1
0.0002558 5.646965 5.920246 1
0.00025585 5.678964 5.919643 1
0.0002559 5.710969 5.919041 1
0.00025595 5.742974 5.918601 1
0.000256 5.774981 5.918162 1
0.00025605 5.806991 5.917804 1
0.0002561 5.839003 5.917527 1
0.00025615 5.871017 5.917331 1
0.0002562 5.903031 5.917215 1
0.00025625 5.935046 5.91718 1
0.0002563 5.96706 5.917224 1
0.00025635 5.999075 5.917429 1
0.0002564 6.031089 5.917633 1
0.00025645 6.063101 5.917997 1
0.0002565 6.095112 5.91836 1
0.00025655 6.12712 5.918801 1
0.0002566 6.159124 5.919322 1
0.00025665 6.191127 5.919922 1
0.0002567 6.223124 5.9206 1
0.00025675 6.255121 5.921356 1
0.0002568 6.287114 5.92219 1
0.00025685 6.319098 5.923103 1
0.0002569 6.351076 5.924093 1
0.00025695 6.383054 5.92516 1
0.000257 6.415027 5.926305 1
0.00025705 6.446994 5.927527 1
0.0002571 6.478955 5.928825 1
0.00025715 6.510908 5.930201 1
0.0002572 6.542847 5.931652 1
0.00025725 6.574777 5.93318 1
0.0002573 6.6067 5.934784 1
0.00025735 6.638622 5.936464 1
0.0002574 6.670526 5.93822 1
0.00025745 6.70242 5.94005 1
0.0002575 6.671157 5.941956 0
0.00025755 6.639883 5.943779 0
0.0002576 6.608591 5.94552 0
0.00025765 6.57729 5.947177 0
0.0002577 6.545981 5.948753 0
0.00025775 6.514672 5.950167 0
0.0002578 6.483355 5.9515 0
0.00025785 6.452025 5.95283 0
0.0002579 6.420694 5.954078 0
0.00025795 6.389357 5.955244 0
0.000258 6.358007 5.95633 0
0.00025805 6.326653 5.957334 0
0.0002581 6.295299 5.958257 0
0.00025815 6.263935 5.9591 0
0.0002582 6.232567 5.959862 0
0.00025825 6.2012 5.960544 0
0.0002583 6.169825 5.961145 0
0.00025835 6.138448 5.961667 0
0.0002584 6.107071 5.962109 0
0.00025845 6.075691 5.962471 0
0.0002585 6.044308 5.962754 0
0.00025855 6.012924 5.962958 0
0.0002586 5.98154 5.963083 0
0.00025865 5.950155 5.963129 0
0.0002587 5.91877 5.963097 0
0.00025875 5.887386 5.962986 0
0.0002588 5.856002 5.962797 0
0.00025885 5.824621 5.96253 0
0.0002589 5.793239 5.962185 0
0.00025895 5.761861 5.961763 0
0.000259 5.730484 5.961263 0
0.00025905 5.699109 5.960686 0
0.0002591 5.667736 5.960032 0
0.00025915 5.636368 5.959302 0
0.0002592 5.605003 5.958416 0
0.00025925 5.573643 5.957532 0
0.0002593 5.542288 5.956573 0
0.00025935 5.510937 5.955537 0
0.0002594 5.479592 5.954425 0
0.00025945 5.448259 5.953238 0
0.0002595 5.416927 5.951976 0
0.00025955 5.3856 5.95056 0
0.0002596 5.354282 5.949069 0
0.00025965 5.322979 5.947582 0
0.0002597 5.291676 5.946021 0
0.00025975 5.260381 5.944307 0
0.0002598 5.229095 5.942597 0
0.00025985 5.197818 5.940813 0
0.0002599 5.16656 5.938956 0
0.00025995 5.135303 5.937025 0
0.00026 5.167213 5.93502 1
0.00026005 5.199144 5.933101 1
0.0002601 5.231075 5.931266 1
0.00026015 5.263025 5.929515 1
0.0002602 5.294975 5.927849 1
0.00026025 5.326942 5.926267 1
0.0002603 5.358909 5.924769 1
0.00026035 5.390884 5.923354 1
0.0002604 5.422873 5.922023 1
0.00026045 5.454863 5.920775 1
0.0002605 5.486865 5.91961 1
0.00026055 5.518873 5.918528 1
0.0002606 5.55088 5.917529 1
0.00026065 5.582898 5.916613 1
0.0002607 5.61492 5.915778 1
0.00026075 5.646947 5.915026 1
0.0002608 5.678973 5.914356 1
0.00026085 5.711005 5.913768 1
0.0002609 5.743041 5.913261 1
0.00026095 5.775079 5.912835 1
0.000261 5.807118 5.912491 1
0.00026105 5.839158 5.912227 1
0.0002611 5.8712 5.912045 1
0.00026115 5.903241 5.911942 1
0.0002612 5.935284 5.912001 1
0.00026125 5.967326 5.912059 1
0.0002613 5.999367 5.912197 1
0.00026135 6.031408 5.912415 1
0.0002614 6.063446 5.912713 1
0.00026145 6.095485 5.913089 1
0.0002615 6.127518 5.913545 1
0.00026155 6.159552 5.91408 1
0.0002616 6.191584 5.914694 1
0.00026165 6.223612 5.915466 1
0.0002617 6.255635 5.916237 1
0.00026175 6.287651 5.917085 1
0.0002618 6.319661 5.918012 1
0.00026185 6.351672 5.919016 1
0.0002619 6.383677 5.920097 1
0.00026195 6.41567 5.921256 1
0.000262 6.447657 5.922492 1
0.00026205 6.479637 5.923805 1
0.0002621 6.51161 5.925195 1
0.00026215 6.543575 5.926661 1
0.0002622 6.575532 5.928203 1
0.00026225 6.607488 5.929901 1
0.0002623 6.639436 5.931595 1
0.00026235 6.671366 5.933365 1
0.0002624 6.703296 5.93521 1
0.00026245 6.735205 5.93713 1
0.0002625 6.703957 5.939125 0
0.00026255 6.672699 5.941037 0
0.0002626 6.64143 5.942867 0
0.00026265 6.610152 5.944613 0
0.0002627 6.578856 5.946277 0
0.00026275 6.54756 5.94778 0
0.0002628 6.516255 5.949279 0
0.00026285 6.484936 5.950697 0
0.0002629 6.453617 5.952033 0
0.00026295 6.42229 5.953286 0
0.000263 6.390957 5.954459 0
0.00026305 6.359618 5.95555 0
0.0002631 6.328273 5.95656 0
0.00026315 6.296917 5.95749 0
0.0002632 6.265558 5.958338 0
0.00026325 6.234194 5.959106 0
0.0002633 6.20283 5.959794 0
0.00026335 6.171463 5.960402 0
0.0002634 6.140092 5.960929 0
0.00026345 6.108717 5.961377 0
0.0002635 6.077339 5.961746 0
0.00026355 6.045962 5.962035 0
0.0002636 6.014582 5.962244 0
0.00026365 5.983202 5.962375 0
0.0002637 5.951821 5.962427 0
0.00026375 5.920439 5.962401 0
0.0002638 5.889059 5.962296 0
0.00026385 5.857678 5.962034 0
0.0002639 5.826301 5.961773 0
0.00026395 5.794923 5.961435 0
0.000264 5.763549 5.961018 0
0.00026405 5.732175 5.960525 0
0.0002641 5.700804 5.959954 0
0.00026415 5.669439 5.959306 0
0.0002642 5.638075 5.958581 0
0.00026425 5.606714 5.95778 0
0.0002643 5.575357 5.956902 0
0.00026435 5.544005 5.95587 0
0.0002644 5.512658 5.954841 0
0.00026445 5.481323 5.953735 0
0.0002645 5.449993 5.952554 0
0.00026455 5.418664 5.951298 0
0.0002646 5.387349 5.949966 0
0.00026465 5.356033 5.948481 0
0.0002647 5.324725 5.947 0
0.00026475 5.293425 5.945444 0
0.0002648 5.262142 5.943814 0
0.00026485 5.230859 5.94211 0
0.0002649 5.199594 5.940332 0
0.00026495 5.168339 5.93848 0
0.000265 5.137094 5.936555 0
0.00026505 5.169007 5.934636 1
0.0002651 5.200929 5.932722 1
0.00026515 5.232872 5.930892 1
0.0002652 5.264815 5.929227 1
0.00026525 5.296766 5.927566 1
0.0002653 5.328735 5.925989 1
0.00026535 5.360711 5.924496 1
0.0002654 5.392695 5.923087 1
0.00026545 5.424686 5.921761 1
0.0002655 5.456676 5.920518 1
0.00026555 5.488674 5.919358 1
0.0002656 5.520683 5.918282 1
0.00026565 5.552692 5.917288 1
0.0002657 5.584706 5.916376 1
0.00026575 5.616725 5.915547 1
0.0002658 5.648748 5.91488 1
0.00026585 5.680775 5.914215 1
0.0002659 5.712809 5.913631 1
0.00026595 5.744845 5.913129 1
0.000266 5.776883 5.912708 1
0.00026605 5.808924 5.912369 1
0.0002661 5.840965 5.91211 1
0.00026615 5.873007 5.911932 1
0.0002662 5.905049 5.911835 1
0.00026625 5.937092 5.911818 1
0.0002663 5.969135 5.911881 1
0.00026635 6.001178 5.912024 1
0.0002664 6.03322 5.912247 1
0.00026645 6.06526 5.91255 1
0.0002665 6.0973 5.912931 1
0.00026655 6.129334 5.913392 1
0.0002666 6.161366 5.913932 1
0.00026665 6.193395 5.914551 1
0.0002667 6.225424 5.915248 1
0.00026675 6.257449 5.916023 1
0.0002668 6.28947 5.916877 1
0.00026685 6.321486 5.917888 1
0.0002669 6.353492 5.918897 1
0.00026695 6.385492 5.919984 1
0.000267 6.417486 5.921148 1
0.00026705 6.449473 5.922388 1
0.0002671 6.481454 5.923706 1
0.00026715 6.513434 5.92518 1
0.0002672 6.545407 5.926651 1
0.00026725 6.577364 5.928198 1
0.0002673 6.609312 5.929821 1
0.00026735 6.641252 5.93152 1
0.0002674 6.673182 5.933294 1
0.00026745 6.705102 5.935144 1
0.0002675 6.673864 5.937069 0
0.00026755 6.642617 5.938911 0
0.0002676 6.61135 5.94067 0
0.00026765 6.580083 5.942347 0
0.0002677 6.548808 5.943941 0
0.00026775 6.517524 5.945453 0
0.0002678 6.486232 5.946883 0
0.00026785 6.454926 5.948232 0
0.0002679 6.423612 5.949498 0
0.00026795 6.392293 5.950684 0
0.000268 6.360968 5.951788 0
0.00026805 6.329643 5.952811 0
0.0002681 6.298307 5.953753 0
0.00026815 6.266972 5.954614 0
0.0002682 6.235627 5.955395 0
0.00026825 6.204279 5.956096 0
0.0002683 6.172928 5.956716 0
0.00026835 6.141577 5.957257 0
0.0002684 6.110223 5.957717 0
0.00026845 6.078865 5.958099 0
0.0002685 6.047506 5.958401 0
0.00026855 6.016145 5.958623 0
0.0002686 5.984784 5.958767 0
0.00026865 5.953422 5.958832 0
0.0002687 5.92206 5.958819 0
0.00026875 5.890698 5.958727 0
0.0002688 5.859337 5.958557 0
0.00026885 5.827977 5.958309 0
0.0002689 5.79662 5.957983 0
0.00026895 5.765262 5.957579 0
0.000269 5.733909 5.957099 0
0.00026905 5.702556 5.956541 0
0.0002691 5.671205 5.955906 0
0.00026915 5.639858 5.955194 0
0.0002692 5.60852 5.954406 0
0.00026925 5.577181 5.953541 0
0.0002693 5.545846 5.9526 0
0.00026935 5.514522 5.951583 0
0.0002694 5.483198 5.95049 0
0.00026945 5.451886 5.949322 0
0.0002695 5.420573 5.948079 0
0.00026955 5.389268 5.94676 0
0.0002696 5.357969 5.945366 0
0.00026965 5.326678 5.943898 0
0.0002697 5.295394 5.942355 0
0.00026975 5.264127 5.940737 0
0.0002698 5.232869 5.939046 0
0.00026985 5.201611 5.93728 0
0.0002699 5.170371 5.935441 0
0.00026995 5.139132 5.933528 0
0.00027 5.171061 5.931542 1
0.00027005 5.203 5.929641 1
0.0002701 5.234959 5.927825 1
0.00027015 5.266918 5.926172 1
0.0002702 5.298894 5.924524 1
0.00027025 5.33087 5.92296 1
0.0002703 5.362855 5.92148 1
0.00027035 5.394854 5.920083 1
0.0002704 5.426854 5.91877 1
0.00027045 5.458867 5.91754 1
0.0002705 5.49088 5.916394 1
0.00027055 5.522904 5.91533 1
0.0002706 5.554929 5.914349 1
0.00027065 5.586959 5.91353 1
0.0002707 5.618997 5.912714 1
0.00027075 5.651035 5.91198 1
0.0002708 5.683081 5.911327 1
0.00027085 5.715127 5.910757 1
0.0002709 5.747178 5.910268 1
0.00027095 5.779231 5.90986 1
0.000271 5.811285 5.909533 1
0.00027105 5.843341 5.909288 1
0.0002711 5.875398 5.909123 1
0.00027115 5.907456 5.909039 1
0.0002712 5.939513 5.909035 1
0.00027125 5.971571 5.909111 1
0.0002713 6.003628 5.909267 1
0.00027135 6.035684 5.909503 1
0.0002714 6.067737 5.909818 1
0.00027145 6.099791 5.910213 1
0.0002715 6.13184 5.910687 1
0.00027155 6.163886 5.91124 1
0.0002716 6.195929 5.911871 1
0.00027165 6.227968 5.912582 1
0.0002717 6.260003 5.91337 1
0.00027175 6.292037 5.914237 1
0.0002718 6.324068 5.915261 1
0.00027185 6.356087 5.916283 1
0.0002719 6.388101 5.917383 1
0.00027195 6.420109 5.91856 1
0.000272 6.45211 5.919813 1
0.00027205 6.484104 5.921144 1
0.0002721 6.51609 5.922552 1
0.00027215 6.548077 5.924035 1
0.0002722 6.580056 5.925596 1
0.00027225 6.612026 5.927232 1
0.0002723 6.643988 5.928944 1
0.00027235 6.675932 5.930731 1
0.0002724 6.707865 5.932594 1
0.00027245 6.739789 5.934532 1
0.0002725 6.708544 5.936546 0
0.00027255 6.677289 5.938476 0
0.0002726 6.646034 5.940323 0
0.00027265 6.614759 5.942087 0
0.0002727 6.583485 5.943769 0
0.00027275 6.552202 5.945368 0
0.0002728 6.520903 5.946885 0
0.00027285 6.489596 5.94832 0
0.0002729 6.458282 5.949673 0
0.00027295 6.426961 5.950945 0
0.000273 6.395634 5.952135 0
0.00027305 6.364301 5.953244 0
0.0002731 6.332963 5.954271 0
0.00027315 6.301625 5.955218 0
0.0002732 6.270277 5.956084 0
0.00027325 6.238925 5.956869 0
0.0002733 6.207569 5.957575 0
0.00027335 6.176214 5.9582 0
0.0002734 6.144855 5.958745 0
0.00027345 6.11349 5.95921 0
0.0002735 6.082124 5.959596 0
0.00027355 6.050758 5.959902 0
0.0002736 6.01939 5.960129 0
0.00027365 5.988021 5.960277 0
0.0002737 5.956651 5.960346 0
0.00027375 5.925281 5.960337 0
0.0002738 5.893911 5.96025 0
0.00027385 5.862541 5.960005 0
0.0002739 5.831172 5.959762 0
0.00027395 5.799805 5.95944 0
0.000274 5.76844 5.959041 0
0.00027405 5.737076 5.958565 0
0.0002741 5.705715 5.958011 0
0.00027415 5.674357 5.95738 0
0.0002742 5.643003 5.956673 0
0.00027425 5.611656 5.955888 0
0.0002743 5.580314 5.955028 0
0.00027435 5.548977 5.954091 0
0.0002744 5.517639 5.953078 0
0.00027445 5.486313 5.95199 0
0.0002745 5.454987 5.950825 0
0.00027455 5.423673 5.949586 0
0.0002746 5.392366 5.948271 0
0.00027465 5.361067 5.946881 0
0.0002747 5.329768 5.945417 0
0.00027475 5.298476 5.943878 0
0.0002748 5.267192 5.942186 0
0.00027485 5.235927 5.940498 0
0.0002749 5.204661 5.938737 0
0.00027495 5.173404 5.936902 0
0.000275 5.142157 5.934993 0
0.00027505 5.174079 5.933011 1
0.0002751 5.20601 5.931114 1
0.00027515 5.237961 5.929301 1
0.0002752 5.269921 5.927573 1
0.00027525 5.301881 5.925928 1
0.0002753 5.33385 5.924368 1
0.00027535 5.365835 5.922892 1
0.0002754 5.39782 5.921499 1
0.00027545 5.429812 5.92019 1
0.0002755 5.461811 5.918964 1
0.00027555 5.493822 5.917821 1
0.0002756 5.525834 5.916761 1
0.00027565 5.557856 5.915784 1
0.0002757 5.589883 5.914889 1
0.00027575 5.62191 5.914077 1
0.0002758 5.653941 5.913346 1
0.00027585 5.685979 5.912698 1
0.0002759 5.718021 5.912131 1
0.00027595 5.750062 5.911646 1
0.000276 5.782106 5.911242 1
0.00027605 5.814154 5.910919 1
0.0002761 5.846203 5.910677 1
0.00027615 5.878252 5.910596 1
0.0002762 5.910302 5.910515 1
0.00027625 5.942352 5.910515 1
0.0002763 5.974402 5.910594 1
0.00027635 6.006451 5.910754 1
0.0002764 6.038499 5.910993 1
0.00027645 6.070545 5.911312 1
0.0002765 6.102589 5.91171 1
0.00027655 6.13463 5.912187 1
0.0002766 6.166671 5.912743 1
0.00027665 6.198709 5.913378 1
0.0002767 6.23074 5.914091 1
0.00027675 6.262771 5.914883 1
0.0002768 6.294798 5.915753 1
0.00027685 6.32682 5.91678 1
0.0002769 6.358832 5.917805 1
0.00027695 6.390838 5.918908 1
0.000277 6.422837 5.920088 1
0.00027705 6.454837 5.921345 1
0.0002771 6.48683 5.922758 1
0.00027715 6.518808 5.924168 1
0.0002772 6.550778 5.925655 1
0.00027725 6.582748 5.927218 1
0.0002773 6.614702 5.928857 1
0.00027735 6.646646 5.930571 1
0.0002774 6.67859 5.932362 1
0.00027745 6.710525 5.934227 1
0.0002775 6.679282 5.936168 0
0.00027755 6.648039 5.938026 0
0.0002776 6.616777 5.939801 0
0.00027765 6.585515 5.941493 0
0.0002777 6.554244 5.943103 0
0.00027775 6.522957 5.944631 0
0.0002778 6.491661 5.946077 0
0.00027785 6.460366 5.947441 0
0.0002779 6.429064 5.948645 0
0.00027795 6.397749 5.949846 0
0.000278 6.366434 5.950966 0
0.00027805 6.335113 5.952004 0
0.0002781 6.303787 5.952962 0
0.00027815 6.272451 5.953839 0
0.0002782 6.241115 5.954636 0
0.00027825 6.209775 5.955352 0
0.0002783 6.178431 5.955988 0
0.00027835 6.14708 5.956544 0
0.0002784 6.115728 5.95702 0
0.00027845 6.084373 5.957417 0
0.0002785 6.053016 5.957735 0
0.00027855 6.021659 5.957973 0
0.0002786 5.990301 5.958132 0
0.00027865 5.958942 5.958134 0
0.0002787 5.927584 5.958136 0
0.00027875 5.896226 5.95806 0
0.0002788 5.864868 5.957905 0
0.00027885 5.833512 5.957672 0
0.0002789 5.802157 5.957362 0
0.00027895 5.770805 5.956974 0
0.000279 5.739455 5.956509 0
0.00027905 5.708108 5.955966 0
0.0002791 5.676764 5.955346 0
0.00027915 5.64542 5.95465 0
0.0002792 5.61408 5.953877 0
0.00027925 5.582748 5.953027 0
0.0002793 5.551416 5.952102 0
0.00027935 5.520095 5.9511 0
0.0002794 5.488773 5.950022 0
0.00027945 5.457463 5.948869 0
0.0002795 5.42616 5.947641 0
0.00027955 5.394863 5.946337 0
0.0002796 5.363574 5.944958 0
0.00027965 5.332285 5.943505 0
0.0002797 5.301003 5.941977 0
0.00027975 5.269738 5.940374 0
0.0002798 5.238482 5.938698 0
0.00027985 5.207225 5.936947 0
0.0002799 5.175978 5.935123 0
0.00027995 5.144741 5.933147 0
0.00028 5.176672 5.931256 1
0.00028005 5.208612 5.929369 1
0.0002801 5.240563 5.927567 1
0.00028015 5.272532 5.92585 1
0.0002802 5.304501 5.924217 1
0.00028025 5.336479 5.922667 1
0.0002803 5.368465 5.921202 1
0.00028035 5.400466 5.91982 1
0.0002804 5.432474 5.918522 1
0.00028045 5.464482 5.917387 1
0.0002805 5.496496 5.916254 1
0.00028055 5.528515 5.915205 1
0.0002806 5.560546 5.914238 1
0.00028065 5.592581 5.913354 1
0.0002807 5.62462 5.912552 1
0.00028075 5.656659 5.911832 1
0.0002808 5.688702 5.911194 1
0.00028085 5.720748 5.910638 1
0.0002809 5.7528 5.910163 1
0.00028095 5.784854 5.90977 1
0.000281 5.816909 5.909458 1
0.00028105 5.848966 5.909226 1
0.0002811 5.881023 5.909076 1
0.00028115 5.91308 5.909086 1
0.0002812 5.945138 5.909096 1
0.00028125 5.977195 5.909186 1
0.0002813 6.009251 5.909356 1
0.00028135 6.041307 5.909605 1
0.0002814 6.07336 5.909935 1
0.00028145 6.105413 5.910343 1
0.0002815 6.137464 5.910831 1
0.00028155 6.169512 5.911398 1
0.0002816 6.201554 5.912043 1
0.00028165 6.233596 5.912767 1
0.0002817 6.26563 5.913569 1
0.00028175 6.297659 5.914449 1
0.0002818 6.329683 5.915407 1
0.00028185 6.361707 5.916443 1
0.0002819 6.39372 5.917556 1
0.00028195 6.425727 5.918746 1
0.000282 6.457727 5.920014 1
0.00028205 6.489727 5.921358 1
0.0002821 6.521719 5.922779 1
0.00028215 6.553705 5.924276 1
0.0002822 6.585682 5.92585 1
0.00028225 6.617643 5.927499 1
0.0002823 6.649603 5.929305 1
0.00028235 6.681545 5.931105 1
0.0002824 6.713477 5.932981 1
0.00028245 6.745408 5.934933 1
0.0002825 6.714172 5.936959 0
0.00028255 6.682914 5.938902 0
0.0002826 6.651647 5.940762 0
0.00028265 6.620371 5.942539 0
0.0002827 6.589085 5.944234 0
0.00028275 6.557791 5.945846 0
0.0002828 6.526497 5.947297 0
0.00028285 6.495188 5.948745 0
0.0002829 6.463879 5.950112 0
0.00028295 6.432563 5.951396 0
0.000283 6.40124 5.952599 0
0.00028305 6.36991 5.953642 0
0.0002831 6.33857 5.954683 0
0.00028315 6.307224 5.955643 0
0.0002832 6.275874 5.956521 0
0.00028325 6.24452 5.95732 0
0.0002833 6.213162 5.958038 0
0.00028335 6.1818 5.958676 0
0.0002834 6.150439 5.959233 0
0.00028345 6.119074 5.959712 0
0.0002835 6.087707 5.96011 0
0.00028355 6.056338 5.960429 0
0.0002836 6.024967 5.960669 0
0.00028365 5.993594 5.960829 0
0.0002837 5.962221 5.960911 0
0.00028375 5.930847 5.960915 0
0.0002838 5.899474 5.960839 0
0.00028385 5.868101 5.960608 0
0.0002839 5.83673 5.960298 0
0.00028395 5.805361 5.959989 0
0.000284 5.773995 5.959602 0
0.00028405 5.742631 5.959138 0
0.0002841 5.71127 5.958597 0
0.00028415 5.679909 5.957979 0
0.0002842 5.648555 5.957284 0
0.00028425 5.617201 5.956512 0
0.0002843 5.585851 5.955664 0
0.00028435 5.55451 5.954739 0
0.0002844 5.523174 5.953738 0
0.00028445 5.491845 5.952662 0
0.0002845 5.460515 5.95151 0
0.00028455 5.429191 5.950282 0
0.0002846 5.397874 5.94898 0
0.00028465 5.366571 5.947602 0
0.0002847 5.335268 5.946149 0
0.00028475 5.30398 5.944622 0
0.0002848 5.272693 5.943021 0
0.00028485 5.241413 5.941267 0
0.0002849 5.210144 5.939517 0
0.00028495 5.178883 5.937694 0
0.000285 5.147632 5.935796 0
0.00028505 5.179559 5.933826 1
0.0002851 5.211486 5.93194 1
0.00028515 5.243433 5.930139 1
0.0002852 5.27538 5.928423 1
0.00028525 5.307344 5.92679 1
0.0002853 5.339308 5.925321 1
0.00028535 5.37128 5.923856 1
0.0002854 5.403267 5.922475 1
0.00028545 5.435261 5.921177 1
0.0002855 5.467255 5.920042 1
0.00028555 5.499255 5.91891 1
0.0002856 5.531266 5.917861 1
0.00028565 5.563277 5.916894 1
0.0002857 5.595298 5.91601 1
0.00028575 5.627319 5.915208 1
0.0002858 5.659348 5.914489 1
0.00028585 5.691377 5.913851 1
0.0002859 5.72341 5.913295 1
0.00028595 5.755447 5.91282 1
0.000286 5.787485 5.912427 1
0.00028605 5.819527 5.912114 1
0.0002861 5.851569 5.911883 1
0.00028615 5.883613 5.911732 1
0.0002862 5.915657 5.911662 1
0.00028625 5.947701 5.911752 1
0.0002863 5.979744 5.911842 1
0.00028635 6.011787 5.912011 1
0.0002864 6.043827 5.912261 1
0.00028645 6.075868 5.91259 1
0.0002865 6.107905 5.912998 1
0.00028655 6.139939 5.913485 1
0.0002866 6.17197 5.914051 1
0.00028665 6.203998 5.914696 1
0.0002867 6.236022 5.915419 1
0.00028675 6.268047 5.916221 1
0.0002868 6.300066 5.917181 1
0.00028685 6.332076 5.918138 1
0.0002869 6.364081 5.919173 1
0.00028695 6.396085 5.920285 1
0.000287 6.428077 5.921474 1
0.00028705 6.460063 5.922741 1
0.0002871 6.492041 5.924084 1
0.00028715 6.524012 5.925504 1
0.0002872 6.555975 5.927 1
0.00028725 6.58793 5.928573 1
0.0002873 6.619877 5.930221 1
0.00028735 6.651814 5.931945 1
0.0002874 6.683751 5.933745 1
0.00028745 6.715678 5.93562 1
0.0002875 6.684428 5.93757 0
0.00028755 6.653168 5.939437 0
0.0002876 6.621898 5.941222 0
0.00028765 6.590629 5.942923 0
0.0002877 6.559342 5.944543 0
0.00028775 6.528055 5.94608 0
0.0002878 6.496759 5.947535 0
0.00028785 6.465449 5.948908 0
0.0002879 6.434139 5.950199 0
0.00028795 6.402816 5.951409 0
0.000288 6.371493 5.952537 0
0.00028805 6.340158 5.953585 0
0.0002881 6.308819 5.954551 0
0.00028815 6.277479 5.955437 0
0.0002882 6.246134 5.956242 0
0.00028825 6.214786 5.956967 0
0.0002883 6.183433 5.957533 0
0.00028835 6.152078 5.958098 0
0.0002884 6.120717 5.958582 0
0.00028845 6.089354 5.958988 0
0.0002885 6.057989 5.959314 0
0.00028855 6.026623 5.95956 0
0.0002886 5.995257 5.959728 0
0.00028865 5.96389 5.959817 0
0.0002887 5.932522 5.959827 0
0.00028875 5.901155 5.959759 0
0.0002888 5.869789 5.959612 0
0.00028885 5.838424 5.959388 0
0.0002889 5.807058 5.959085 0
0.00028895 5.775695 5.958705 0
0.000289 5.744333 5.958248 0
0.00028905 5.712977 5.957713 0
0.0002891 5.681624 5.957101 0
0.00028915 5.650274 5.956412 0
0.0002892 5.618925 5.955647 0
0.00028925 5.587579 5.954805 0
0.0002893 5.556243 5.953887 0
0.00028935 5.524912 5.952893 0
0.0002894 5.493586 5.951823 0
0.00028945 5.462261 5.950678 0
0.0002895 5.430948 5.949457 0
0.00028955 5.399642 5.94816 0
0.0002896 5.368336 5.946789 0
0.00028965 5.337045 5.945343 0
0.0002897 5.305761 5.943822 0
0.00028975 5.274478 5.942227 0
0.0002898 5.243212 5.940558 0
0.00028985 5.211955 5.938814 0
0.0002899 5.180698 5.936997 0
0.00028995 5.149461 5.935106 0
0.00029 5.181381 5.933142 1
0.00029005 5.213312 5.931263 1
0.0002901 5.245253 5.929468 1
0.00029015 5.277203 5.927757 1
0.0002902 5.309162 5.926211 1
0.00029025 5.341129 5.924668 1
0.0002903 5.373113 5.923209 1
0.00029035 5.405096 5.921834 1
0.0002904 5.437086 5.920542 1
0.00029045 5.46909 5.919334 1
0.0002905 5.501093 5.918208 1
0.00029055 5.533102 5.917165 1
0.0002906 5.565117 5.916205 1
0.00029065 5.597142 5.915327 1
0.0002907 5.629167 5.914532 1
0.00029075 5.661195 5.913819 1
0.0002908 5.693231 5.913187 1
0.00029085 5.72527 5.912637 1
0.0002909 5.757309 5.912169 1
0.00029095 5.78935 5.911862 1
0.000291 5.821394 5.911555 1
0.00029105 5.853439 5.91141 1
0.0002911 5.885485 5.911265 1
0.00029115 5.917531 5.911201 1
0.0002912 5.949577 5.911216 1
0.00029125 5.981624 5.911312 1
0.0002913 6.013669 5.911488 1
0.00029135 6.045713 5.911744 1
0.0002914 6.077756 5.912079 1
0.00029145 6.109798 5.912493 1
0.0002915 6.141837 5.912986 1
0.00029155 6.173874 5.913558 1
0.0002916 6.205908 5.914209 1
0.00029165 6.237935 5.914938 1
0.0002917 6.269961 5.915746 1
0.00029175 6.301979 5.916631 1
0.0002918 6.333992 5.917595 1
0.00029185 6.366005 5.918636 1
0.0002919 6.398006 5.919754 1
0.00029195 6.430007 5.92095 1
0.000292 6.461995 5.922222 1
0.00029205 6.493977 5.923572 1
0.0002921 6.525958 5.924998 1
0.00029215 6.557932 5.9265 1
0.0002922 6.589889 5.928079 1
0.00029225 6.621838 5.929733 1
0.0002923 6.653777 5.931463 1
0.00029235 6.685708 5.933269 1
0.0002924 6.717638 5.93515 1
0.00029245 6.749558 5.937107 1
0.0002925 6.71831 5.939138 0
0.00029255 6.687051 5.941086 0
0.0002926 6.655783 5.942951 0
0.00029265 6.624504 5.944733 0
0.0002927 6.593216 5.946432 0
0.00029275 6.56191 5.948049 0
0.0002928 6.530605 5.949584 0
0.00029285 6.499291 5.951036 0
0.0002929 6.467963 5.952407 0
0.00029295 6.436634 5.953696 0
0.000293 6.405299 5.954903 0
0.00029305 6.373952 5.956029 0
0.0002931 6.342604 5.957074 0
0.00029315 6.311251 5.958038 0
0.0002932 6.279893 5.958921 0
0.00029325 6.24853 5.959645 0
0.0002933 6.217164 5.960367 0
0.00029335 6.18579 5.961009 0
0.0002934 6.154413 5.961571 0
0.00029345 6.123037 5.962053 0
0.0002935 6.091655 5.962455 0
0.00029355 6.060272 5.962778 0
0.0002936 6.028889 5.963022 0
0.00029365 5.997505 5.963187 0
0.0002937 5.96612 5.963194 0
0.00029375 5.934734 5.963202 0
0.0002938 5.903349 5.96313 0
0.00029385 5.871965 5.962981 0
0.0002939 5.840582 5.962753 0
0.00029395 5.809201 5.962448 0
0.000294 5.77782 5.962065 0
0.00029405 5.746443 5.961604 0
0.0002941 5.715069 5.961066 0
0.00029415 5.683698 5.960451 0
0.0002942 5.652327 5.959759 0
0.00029425 5.62096 5.958991 0
0.0002943 5.589601 5.958146 0
0.00029435 5.558248 5.957224 0
0.0002944 5.526894 5.956227 0
0.00029445 5.495545 5.955154 0
0.0002945 5.464202 5.954005 0
0.00029455 5.432872 5.95278 0
0.0002946 5.401548 5.95148 0
0.00029465 5.370232 5.950106 0
0.0002947 5.338923 5.948656 0
0.00029475 5.307623 5.947132 0
0.0002948 5.276322 5.945533 0
0.00029485 5.245038 5.94386 0
0.0002949 5.213764 5.942113 0
0.00029495 5.182499 5.940292 0
0.000295 5.151245 5.938397 0
0.00029505 5.183158 5.936429 1
0.0002951 5.215082 5.934546 1
0.00029515 5.247005 5.932748 1
0.0002952 5.278947 5.931033 1
0.00029525 5.310889 5.929403 1
0.0002953 5.342848 5.927857 1
0.00029535 5.374814 5.926394 1
0.0002954 5.40678 5.925015 1
0.00029545 5.438761 5.92372 1
0.0002955 5.470748 5.922507 1
0.00029555 5.50274 5.921378 1
0.0002956 5.534739 5.920331 1
0.00029565 5.566737 5.919367 1
0.0002957 5.598745 5.918486 1
0.00029575 5.630757 5.917686 1
0.0002958 5.662773 5.916969 1
0.00029585 5.694792 5.916334 1
0.0002959 5.726812 5.91578 1
0.00029595 5.758834 5.915307 1
0.000296 5.79086 5.914916 1
0.00029605 5.822889 5.914606 1
0.0002961 5.854917 5.914377 1
0.00029615 5.886948 5.914228 1
0.0002962 5.918978 5.91416 1
0.00029625 5.951009 5.914172 1
0.0002963 5.983039 5.914264 1
0.00029635 6.015069 5.914436 1
0.0002964 6.047098 5.914687 1
0.00029645 6.079126 5.915018 1
0.0002965 6.11115 5.915429 1
0.00029655 6.143171 5.915918 1
0.0002966 6.17519 5.916486 1
0.00029665 6.207208 5.917133 1
0.0002967 6.239223 5.917858 1
0.00029675 6.27123 5.918662 1
0.0002968 6.303237 5.919543 1
0.00029685 6.33524 5.920502 1
0.0002969 6.367237 5.921539 1
0.00029695 6.399229 5.922653 1
0.000297 6.431215 5.923845 1
0.00029705 6.463195 5.925193 1
0.0002971 6.495161 5.926538 1
0.00029715 6.527119 5.92796 1
0.0002972 6.559069 5.929458 1
0.00029725 6.591011 5.931032 1
0.0002973 6.622944 5.932682 1
0.00029735 6.654877 5.934407 1
0.0002974 6.686801 5.936208 1
0.00029745 6.718706 5.938085 1
0.0002975 6.687453 5.940036 0
0.00029755 6.65618 5.941905 0
0.0002976 6.624907 5.943691 0
0.00029765 6.593624 5.945394 0
0.0002977 6.562333 5.947014 0
0.00029775 6.531033 5.948553 0
0.0002978 6.499717 5.950009 0
0.00029785 6.468394 5.951383 0
0.0002979 6.437064 5.952676 0
0.00029795 6.405728 5.953887 0
0.000298 6.374385 5.955016 0
0.00029805 6.343043 5.956065 0
0.0002981 6.31169 5.957032 0
0.00029815 6.280333 5.957919 0
0.0002982 6.248976 5.958725 0
0.00029825 6.217614 5.95945 0
0.0002983 6.186245 5.960096 0
0.00029835 6.154876 5.960661 0
0.0002984 6.123502 5.961147 0
0.00029845 6.092127 5.961474 0
0.0002985 6.060749 5.961801 0
0.00029855 6.02937 5.962048 0
0.0002986 5.99799 5.962216 0
0.00029865 5.96661 5.962306 0
0.0002987 5.935229 5.962317 0
0.00029875 5.903849 5.962249 0
0.0002988 5.872468 5.962103 0
0.00029885 5.84109 5.961879 0
0.0002989 5.809713 5.961577 0
0.00029895 5.778337 5.961197 0
0.000299 5.746964 5.96074 0
0.00029905 5.715592 5.960206 0
0.0002991 5.684222 5.959594 0
0.00029915 5.652856 5.958906 0
0.0002992 5.621494 5.95814 0
0.00029925 5.590139 5.957299 0
0.0002993 5.55879 5.956381 0
0.00029935 5.527441 5.955387 0
0.0002994 5.496102 5.954317 0
0.00029945 5.46477 5.953172 0
0.0002995 5.433444 5.951951 0
0.00029955 5.402117 5.950654 0
0.0002996 5.370805 5.949283 0
0.00029965 5.339501 5.947837 0
0.0002997 5.308205 5.946316 0
0.00029975 5.276908 5.944721 0
0.0002998 5.24562 5.943051 0
0.00029985 5.21435 5.941308 0
0.0002999 5.18309 5.93949 0
0.00029995 5.151839 5.937599 0
0.0003 5.183757 5.935635 1
0.00030005 5.215685 5.933755 1
0.0003001 5.247612 5.93196 1
0.00030015 5.279549 5.930249 1
0.0003002 5.311495 5.928622 1
0.00030025 5.34345 5.927159 1
0.0003003 5.37542 5.9257 1
0.00030035 5.40739 5.924324 1
0.0003004 5.439367 5.923032 1
0.00030045 5.471351 5.921823 1
0.0003005 5.503347 5.920697 1
0.00030055 5.535349 5.919653 1
0.0003006 5.567351 5.918693 1
0.00030065 5.599363 5.917814 1
0.0003007 5.631378 5.917018 1
0.00030075 5.663394 5.916304 1
0.0003008 5.695413 5.915672 1
0.00030085 5.727436 5.915121 1
0.0003009 5.759464 5.914652 1
0.00030095 5.791493 5.914344 1
0.000301 5.823522 5.914037 1
0.00030105 5.855554 5.913811 1
0.0003011 5.887587 5.913665 1
0.00030115 5.91962 5.9136 1
0.0003012 5.951654 5.913615 1
0.00030125 5.983687 5.91371 1
0.0003013 6.015719 5.913885 1
0.00030135 6.047751 5.914139 1
0.0003014 6.079782 5.914473 1
0.00030145 6.111809 5.914887 1
0.0003015 6.143836 5.915379 1
0.00030155 6.17586 5.91595 1
0.0003016 6.207882 5.9166 1
0.00030165 6.2399 5.917328 1
0.0003017 6.271914 5.918135 1
0.00030175 6.303919 5.919019 1
0.0003018 6.335919 5.919981 1
0.00030185 6.367919 5.921021 1
0.0003019 6.399914 5.922138 1
0.00030195 6.431896 5.923333 1
0.000302 6.463872 5.924604 1
0.00030205 6.495848 5.925952 1
0.0003021 6.527816 5.927377 1
0.00030215 6.559778 5.928878 1
0.0003022 6.591723 5.930455 1
0.00030225 6.623668 5.932109 1
0.0003023 6.655595 5.933837 1
0.00030235 6.687522 5.935642 1
0.0003024 6.71943 5.937522 1
0.00030245 6.751327 5.939476 1
0.0003025 6.720067 5.941506 0
0.00030255 6.688796 5.943374 0
0.0003026 6.657505 5.945238 0
0.00030265 6.626205 5.947018 0
0.0003027 6.594905 5.948716 0
0.00030275 6.563596 5.950332 0
0.0003028 6.532278 5.951865 0
0.00030285 6.500945 5.953316 0
0.0003029 6.469604 5.954685 0
0.00030295 6.438257 5.955972 0
0.000303 6.40691 5.9571 0
0.00030305 6.375551 5.958224 0
0.0003031 6.344186 5.959268 0
0.00030315 6.312822 5.96023 0
0.0003032 6.281448 5.961111 0
0.00030325 6.250069 5.961912 0
0.0003033 6.218687 5.962633 0
0.00030335 6.187301 5.963273 0
0.0003034 6.155913 5.963833 0
0.00030345 6.124524 5.964313 0
0.0003035 6.093133 5.964714 0
0.00030355 6.061738 5.965035 0
0.0003036 6.030343 5.965276 0
0.00030365 5.998946 5.965439 0
0.0003037 5.967549 5.965523 0
0.00030375 5.936151 5.965449 0
0.0003038 5.904754 5.965376 0
0.00030385 5.873358 5.965225 0
0.0003039 5.841964 5.964995 0
0.00030395 5.810569 5.964687 0
0.000304 5.779176 5.964302 0
0.00030405 5.747787 5.963839 0
0.0003041 5.716401 5.963299 0
0.00030415 5.685019 5.962682 0
0.0003042 5.65364 5.961988 0
0.00030425 5.622265 5.961217 0
0.0003043 5.59089 5.960369 0
0.00030435 5.55952 5.959367 0
0.0003044 5.528155 5.958368 0
0.00030445 5.496801 5.957292 0
0.0003045 5.465453 5.956141 0
0.00030455 5.434105 5.954836 0
0.0003046 5.402763 5.953534 0
0.00030465 5.371429 5.952157 0
0.0003047 5.340102 5.950705 0
0.00030475 5.30879 5.949179 0
0.0003048 5.277479 5.947578 0
0.00030485 5.246176 5.945903 0
0.0003049 5.214891 5.944153 0
0.00030495 5.183615 5.94233 0
0.000305 5.15235 5.940433 0
0.00030505 5.184253 5.938463 1
0.0003051 5.216156 5.936578 1
0.00030515 5.248068 5.934776 1
0.0003052 5.279991 5.93306 1
0.00030525 5.31193 5.931427 1
0.0003053 5.34387 5.929878 1
0.00030535 5.375818 5.928413 1
0.0003054 5.407781 5.927032 1
0.00030545 5.439751 5.925734 1
0.0003055 5.471721 5.924519 1
0.00030555 5.503697 5.923387 1
0.0003056 5.535685 5.922337 1
0.00030565 5.567678 5.921371 1
0.0003057 5.599675 5.920487 1
0.00030575 5.631672 5.919685 1
0.0003058 5.663674 5.918965 1
0.00030585 5.695683 5.918326 1
0.0003059 5.727692 5.91777 1
0.00030595 5.759703 5.917295 1
0.000306 5.791718 5.916901 1
0.00030605 5.823736 5.916588 1
0.0003061 5.855755 5.916355 1
0.00030615 5.887774 5.916204 1
0.0003062 5.919794 5.916133 1
0.00030625 5.951815 5.916142 1
0.0003063 5.983835 5.916231 1
0.00030635 6.015854 5.91648 1
0.0003064 6.047872 5.916729 1
0.00030645 6.079889 5.917057 1
0.0003065 6.111902 5.917464 1
0.00030655 6.143916 5.91795 1
0.0003066 6.175923 5.918515 1
0.00030665 6.207928 5.919158 1
0.0003067 6.239932 5.91988 1
0.00030675 6.271933 5.92068 1
0.0003068 6.303925 5.921558 1
0.00030685 6.335911 5.922514 1
0.0003069 6.367898 5.923548 1
0.00030695 6.399879 5.924659 1
0.000307 6.431849 5.925847 1
0.00030705 6.463818 5.927112 1
0.0003071 6.495781 5.928533 1
0.00030715 6.527728 5.929952 1
0.0003072 6.559668 5.931446 1
0.00030725 6.591599 5.933016 1
0.0003073 6.623522 5.934663 1
0.00030735 6.655445 5.936385 1
0.0003074 6.687349 5.938183 1
0.00030745 6.719244 5.940056 1
0.0003075 6.68798 5.942004 0
0.00030755 6.656697 5.943869 0
0.0003076 6.625413 5.945651 0
0.00030765 6.594111 5.94735 0
0.0003077 6.56281 5.948967 0
0.00030775 6.531499 5.950502 0
0.0003078 6.500181 5.951954 0
0.00030785 6.468855 5.953325 0
0.0003079 6.437515 5.954613 0
0.00030795 6.406168 5.955821 0
0.000308 6.374822 5.956947 0
0.00030805 6.343464 5.957991 0
0.0003081 6.312106 5.958955 0
0.00030815 6.280743 5.959838 0
0.0003082 6.249371 5.96064 0
0.00030825 6.217996 5.961362 0
0.0003083 6.18662 5.962004 0
0.00030835 6.155238 5.962565 0
0.0003084 6.123856 5.963047 0
0.00030845 6.09247 5.963449 0
0.0003085 6.061082 5.963771 0
0.00030855 6.029693 5.963936 0
0.0003086 5.998303 5.964101 0
0.00030865 5.966913 5.964186 0
0.0003087 5.935523 5.964193 0
0.00030875 5.904132 5.964121 0
0.0003088 5.872743 5.963971 0
0.00030885 5.841354 5.963743 0
0.0003089 5.809967 5.963437 0
0.00030895 5.778583 5.963053 0
0.000309 5.747198 5.962592 0
0.00030905 5.715816 5.962054 0
0.0003091 5.684437 5.961438 0
0.00030915 5.653061 5.960746 0
0.0003092 5.621689 5.959976 0
0.00030925 5.59032 5.959131 0
0.0003093 5.558956 5.95813 0
0.00030935 5.527603 5.957132 0
0.0003094 5.49625 5.956059 0
0.00030945 5.464902 5.954909 0
0.0003095 5.43356 5.953684 0
0.00030955 5.402225 5.952384 0
0.0003096 5.370897 5.951008 0
0.00030965 5.339583 5.949558 0
0.0003097 5.30827 5.948033 0
0.00030975 5.276973 5.946434 0
0.0003098 5.245676 5.94476 0
0.00030985 5.214388 5.943012 0
0.0003099 5.183118 5.941191 0
0.00030995 5.151849 5.939296 0
0.00031 5.183747 5.937327 1
0.00031005 5.215666 5.935443 1
0.0003101 5.247585 5.933644 1
0.00031015 5.279513 5.931928 1
0.0003102 5.31145 5.930297 1
0.00031025 5.343396 5.92875 1
0.0003103 5.37535 5.927287 1
0.00031035 5.407319 5.925907 1
0.0003104 5.439295 5.924611 1
0.00031045 5.471277 5.923397 1
0.0003105 5.503259 5.922267 1
0.00031055 5.535247 5.921219 1
0.0003106 5.567241 5.920255 1
0.00031065 5.599244 5.919372 1
0.0003107 5.631251 5.918572 1
0.00031075 5.663259 5.917933 1
0.0003108 5.695273 5.917297 1
0.00031085 5.727287 5.916742 1
0.0003109 5.759307 5.916268 1
0.00031095 5.791329 5.915876 1
0.000311 5.82335 5.915564 1
0.00031105 5.855374 5.915334 1
0.0003111 5.887398 5.915184 1
0.00031115 5.919424 5.915114 1
0.0003112 5.95145 5.915125 1
0.00031125 5.983475 5.915216 1
0.0003113 6.0155 5.915387 1
0.00031135 6.047523 5.915637 1
0.0003114 6.079544 5.915967 1
0.00031145 6.111563 5.916376 1
0.0003115 6.143582 5.916944 1
0.00031155 6.175596 5.91751 1
0.0003116 6.207605 5.918155 1
0.00031165 6.239611 5.918879 1
0.0003117 6.271613 5.919681 1
0.00031175 6.303614 5.920561 1
0.0003118 6.335612 5.921518 1
0.00031185 6.367604 5.922554 1
0.0003119 6.39959 5.923666 1
0.00031195 6.431571 5.924856 1
0.000312 6.463545 5.926123 1
0.00031205 6.495513 5.927466 1
0.0003121 6.527466 5.928886 1
0.00031215 6.559419 5.930383 1
0.0003122 6.591357 5.931955 1
0.00031225 6.623285 5.933604 1
0.0003123 6.655204 5.935328 1
0.00031235 6.687124 5.937128 1
0.0003124 6.719024 5.939003 1
0.00031245 6.750924 5.940953 1
0.0003125 6.719645 5.942978 0
0.00031255 6.688356 5.944919 0
0.0003126 6.657067 5.946778 0
0.00031265 6.625758 5.948554 0
0.0003127 6.59445 5.950247 0
0.00031275 6.563133 5.951857 0
0.0003128 6.531808 5.953386 0
0.00031285 6.500474 5.954832 0
0.0003129 6.469126 5.956196 0
0.00031295 6.437777 5.957478 0
0.000313 6.406422 5.958679 0
0.00031305 6.375061 5.959798 0
0.0003131 6.343693 5.960836 0
0.00031315 6.312315 5.961793 0
0.0003132 6.280933 5.96267 0
0.00031325 6.24955 5.963465 0
0.0003133 6.21816 5.964181 0
0.00031335 6.186766 5.964816 0
0.0003134 6.15537 5.96537 0
0.00031345 6.123973 5.965845 0
0.0003135 6.092572 5.966241 0
0.00031355 6.06117 5.966557 0
0.0003136 6.029766 5.966793 0
0.00031365 5.998362 5.966951 0
0.0003137 5.966957 5.966951 0
0.00031375 5.935552 5.966951 0
0.0003138 5.904147 5.966872 0
0.00031385 5.872743 5.966715 0
0.0003139 5.841341 5.96648 0
0.00031395 5.809938 5.966089 0
0.000314 5.778538 5.965699 0
0.00031405 5.747139 5.965231 0
0.0003141 5.715746 5.964685 0
0.00031415 5.684356 5.964063 0
0.0003142 5.65297 5.963364 0
0.00031425 5.621588 5.962588 0
0.0003143 5.590206 5.961735 0
0.00031435 5.558829 5.960807 0
0.0003144 5.527456 5.959802 0
0.00031445 5.496089 5.958721 0
0.0003145 5.464733 5.957564 0
0.00031455 5.433377 5.956254 0
0.0003146 5.402029 5.954946 0
0.00031465 5.370687 5.953564 0
0.0003147 5.339352 5.952107 0
0.00031475 5.308034 5.950575 0
0.0003148 5.276723 5.948969 0
0.00031485 5.245422 5.947288 0
0.0003149 5.214129 5.945533 0
0.00031495 5.182847 5.943705 0
0.000315 5.151574 5.941803 0
0.00031505 5.18347 5.939827 1
0.0003151 5.215375 5.937936 1
0.00031515 5.247281 5.93613 1
0.0003152 5.279196 5.934408 1
0.00031525 5.311129 5.93277 1
0.0003153 5.343062 5.931216 1
0.00031535 5.375003 5.929745 1
0.0003154 5.406959 5.928358 1
0.00031545 5.438921 5.927055 1
0.0003155 5.470884 5.925835 1
0.00031555 5.50286 5.924697 1
0.0003156 5.534835 5.923723 1
0.00031565 5.56682 5.92275 1
0.0003157 5.598806 5.921941 1
0.00031575 5.630796 5.921133 1
0.0003158 5.662794 5.920407 1
0.00031585 5.694791 5.919763 1
0.0003159 5.726796 5.9192 1
0.00031595 5.7588 5.918719 1
0.000316 5.790807 5.91832 1
0.00031605 5.822815 5.918081 1
0.0003161 5.854827 5.917843 1
0.00031615 5.886838 5.917685 1
0.0003162 5.91885 5.917608 1
0.00031625 5.950863 5.917611 1
0.0003163 5.982875 5.917694 1
0.00031635 6.014888 5.917857 1
0.0003164 6.046898 5.9181 1
0.00031645 6.078908 5.918422 1
0.0003165 6.110916 5.918823 1
0.00031655 6.14292 5.919303 1
0.0003166 6.17492 5.919862 1
0.00031665 6.206921 5.9205 1
0.0003167 6.238915 5.921216 1
0.00031675 6.270908 5.92209 1
0.0003168 6.302893 5.922962 1
0.00031685 6.334872 5.923912 1
0.0003169 6.366846 5.924939 1
0.00031695 6.398814 5.926044 1
0.000317 6.430782 5.927226 1
0.00031705 6.462738 5.928485 1
0.0003171 6.494686 5.929821 1
0.00031715 6.526627 5.931233 1
0.0003172 6.55856 5.932721 1
0.00031725 6.590493 5.934286 1
0.0003173 6.622418 5.935926 1
0.00031735 6.654325 5.937643 1
0.0003174 6.686232 5.939434 1
0.00031745 6.71813 5.941381 1
0.0003175 6.686849 5.943323 0
0.00031755 6.655559 5.945182 0
0.0003176 6.624268 5.946958 0
0.00031765 6.59296 5.948651 0
0.0003177 6.561642 5.950262 0
0.00031775 6.530325 5.95179 0
0.0003178 6.499 5.953237 0
0.00031785 6.467667 5.954601 0
0.0003179 6.436321 5.955884 0
0.00031795 6.404974 5.957085 0
0.000318 6.373621 5.958204 0
0.00031805 6.342256 5.959243 0
0.0003181 6.310887 5.960201 0
0.00031815 6.279517 5.961077 0
0.0003182 6.248139 5.961873 0
0.00031825 6.216761 5.962589 0
0.0003183 6.185375 5.963224 0
0.00031835 6.153987 5.96378 0
0.0003184 6.122596 5.964255 0
0.00031845 6.091203 5.964651 0
0.0003185 6.059809 5.964968 0
0.00031855 6.028413 5.965205 0
0.0003186 5.997017 5.965284 0
0.00031865 5.96562 5.965364 0
0.0003187 5.934224 5.965364 0
0.00031875 5.902828 5.965286 0
0.0003188 5.871432 5.96513 0
0.00031885 5.840037 5.964896 0
0.0003189 5.808643 5.964584 0
0.00031895 5.777252 5.964194 0
0.000319 5.745864 5.963727 0
0.00031905 5.714479 5.963182 0
0.0003191 5.683097 5.96256 0
0.00031915 5.651719 5.961861 0
0.0003192 5.620341 5.961008 0
0.00031925 5.588971 5.960156 0
0.0003193 5.557607 5.959228 0
0.00031935 5.526243 5.958146 0
0.0003194 5.49489 5.957066 0
0.00031945 5.463537 5.95591 0
0.0003195 5.432196 5.954679 0
0.00031955 5.400863 5.953373 0
0.0003196 5.369529 5.951992 0
0.00031965 5.338211 5.950536 0
0.0003197 5.306892 5.949005 0
0.00031975 5.275581 5.9474 0
0.0003198 5.244288 5.94572 0
0.00031985 5.212995 5.943888 0
0.0003199 5.181711 5.942061 0
0.00031995 5.150437 5.940082 0
0.00032 5.182331 5.938108 1
0.00032005 5.214246 5.936219 1
0.0003201 5.246161 5.934414 1
0.00032015 5.278094 5.932693 1
0.0003202 5.310036 5.931056 1
0.00032025 5.341986 5.929504 1
0.0003203 5.373943 5.928035 1
0.00032035 5.405908 5.92665 1
0.0003204 5.43788 5.925348 1
0.00032045 5.469852 5.924209 1
0.0003205 5.501836 5.923073 1
0.00032055 5.533825 5.92202 1
0.0003206 5.565815 5.92105 1
0.00032065 5.597809 5.920162 1
0.0003207 5.629808 5.919356 1
0.00032075 5.661812 5.918712 1
0.0003208 5.693819 5.91807 1
0.00032085 5.725829 5.917509 1
0.0003209 5.757844 5.91703 1
0.00032095 5.78986 5.916632 1
0.000321 5.821878 5.916315 1
0.00032105 5.853898 5.916079 1
0.0003211 5.885919 5.915923 1
0.00032115 5.91794 5.915848 1
0.0003212 5.949962 5.915854 1
0.00032125 5.981984 5.915939 1
0.0003213 6.014005 5.916184 1
0.00032135 6.046025 5.916429 1
0.0003214 6.078044 5.916753 1
0.00032145 6.110059 5.917156 1
0.0003215 6.142074 5.917638 1
0.00032155 6.174083 5.918199 1
0.0003216 6.206089 5.918839 1
0.00032165 6.238092 5.919557 1
0.0003217 6.27009 5.920353 1
0.00032175 6.302088 5.921228 1
0.0003218 6.334082 5.92218 1
0.00032185 6.366065 5.92321 1
0.0003219 6.398042 5.924317 1
0.00032195 6.430019 5.925501 1
0.000322 6.46199 5.926762 1
0.00032205 6.493948 5.9281 1
0.0003221 6.525905 5.929515 1
0.00032215 6.557847 5.931006 1
0.0003222 6.589781 5.932573 1
0.00032225 6.621706 5.934216 1
0.0003223 6.653631 5.935935 1
0.00032235 6.685538 5.937729 1
0.0003224 6.717435 5.939599 1
0.00032245 6.749321 5.941543 1
0.0003225 6.718039 5.943563 0
0.00032255 6.686758 5.945499 0
0.0003226 6.655465 5.947274 0
0.00032265 6.624164 5.949044 0
0.0003227 6.592853 5.950732 0
0.00032275 6.561525 5.952337 0
0.0003228 6.530197 5.95386 0
0.00032285 6.498861 5.955301 0
0.0003229 6.467517 5.95666 0
0.00032295 6.436166 5.957937 0
0.000323 6.404803 5.959133 0
0.00032305 6.373439 5.960247 0
0.0003231 6.342069 5.96128 0
0.00032315 6.310694 5.962154 0
0.0003232 6.279314 5.963025 0
0.00032325 6.247926 5.963816 0
0.0003233 6.216537 5.964447 0
0.00032335 6.185145 5.965078 0
0.0003234 6.15375 5.965628 0
0.00032345 6.12235 5.966098 0
0.0003235 6.090949 5.966489 0
0.00032355 6.059547 5.9668 0
0.0003236 6.028142 5.967032 0
0.00032365 5.996736 5.967185 0
0.0003237 5.965329 5.967258 0
0.00032375 5.933923 5.967254 0
0.0003238 5.902516 5.96717 0
0.00032385 5.871111 5.967009 0
0.0003239 5.839707 5.966769 0
0.00032395 5.808303 5.966451 0
0.000324 5.7769 5.966056 0
0.00032405 5.745503 5.965583 0
0.0003241 5.714108 5.965033 0
0.00032415 5.682713 5.964405 0
0.0003242 5.651325 5.963701 0
0.00032425 5.619937 5.96292 0
0.0003243 5.588553 5.961984 0
0.00032435 5.557179 5.961051 0
0.0003244 5.525805 5.959963 0
0.00032445 5.494443 5.958877 0
0.0003245 5.463086 5.957716 0
0.00032455 5.431737 5.95648 0
0.0003246 5.400387 5.955168 0
0.00032465 5.369051 5.953781 0
0.0003247 5.337715 5.952319 0
0.00032475 5.306387 5.950782 0
0.0003248 5.275076 5.949171 0
0.00032485 5.243773 5.947486 0
0.0003249 5.212471 5.945727 0
0.00032495 5.181187 5.943894 0
0.000325 5.149913 5.941987 0
0.00032505 5.181808 5.940007 1
0.0003251 5.213703 5.938111 1
0.00032515 5.245608 5.93638 1
0.0003252 5.277521 5.934653 1
0.00032525 5.309453 5.93301 1
0.0003253 5.341393 5.931451 1
0.00032535 5.37334 5.929976 1
0.0003254 5.405288 5.928585 1
0.00032545 5.437249 5.927276 1
0.0003255 5.469211 5.926051 1
0.00032555 5.501179 5.924909 1
0.0003256 5.533153 5.92385 1
0.00032565 5.565133 5.922873 1
0.0003257 5.597118 5.921979 1
0.00032575 5.629112 5.921167 1
0.0003258 5.661106 5.920437 1
0.00032585 5.693103 5.919788 1
0.0003259 5.725104 5.919222 1
0.00032595 5.757111 5.918736 1
0.000326 5.78912 5.918332 1
0.00032605 5.821129 5.918009 1
0.0003261 5.853139 5.917767 1
0.00032615 5.885151 5.917605 1
0.0003262 5.917164 5.917524 1
0.00032625 5.949177 5.917523 1
0.0003263 5.98119 5.917602 1
0.00032635 6.013201 5.917761 1
0.0003264 6.045213 5.918 1
0.00032645 6.077222 5.918318 1
0.0003265 6.109231 5.918715 1
0.00032655 6.141235 5.919192 1
0.0003266 6.173236 5.919747 1
0.00032665 6.205238 5.92038 1
0.0003267 6.237232 5.921093 1
0.00032675 6.269222 5.921883 1
0.0003268 6.301212 5.922751 1
0.00032685 6.333198 5.923697 1
0.0003269 6.365173 5.924721 1
0.00032695 6.397148 5.925822 1
0.000327 6.429111 5.927001 1
0.00032705 6.461074 5.928256 1
0.0003271 6.493024 5.929588 1
0.00032715 6.524966 5.930997 1
0.0003272 6.556908 5.932481 1
0.00032725 6.588834 5.934043 1
0.0003273 6.62076 5.93568 1
0.00032735 6.652678 5.937392 1
0.0003274 6.684577 5.93918 1
0.00032745 6.716466 5.941044 1
0.0003275 6.685187 5.942982 0
0.00032755 6.653908 5.944838 0
0.0003276 6.62262 5.946611 0
0.00032765 6.591313 5.948301 0
0.0003277 6.559998 5.949908 0
0.00032775 6.528682 5.951433 0
0.0003278 6.497359 5.952877 0
0.00032785 6.466021 5.954238 0
0.0003279 6.434683 5.955517 0
0.00032795 6.403332 5.956715 0
0.000328 6.371975 5.957832 0
0.00032805 6.340612 5.958867 0
0.0003281 6.30925 5.959821 0
0.00032815 6.277882 5.960695 0
0.0003282 6.24651 5.961488 0
0.00032825 6.21513 5.962201 0
0.0003283 6.183747 5.962833 0
0.00032835 6.152363 5.963385 0
0.0003284 6.120975 5.963858 0
0.00032845 6.089584 5.96425 0
0.0003285 6.058193 5.964564 0
0.00032855 6.026801 5.964798 0
0.0003286 5.995406 5.964953 0
0.00032865 5.964012 5.965029 0
0.0003287 5.932617 5.965026 0
0.00032875 5.901222 5.964945 0
0.0003288 5.869828 5.964786 0
0.00032885 5.838434 5.964549 0
0.0003289 5.807042 5.964233 0
0.00032895 5.775651 5.96384 0
0.000329 5.744265 5.96337 0
0.00032905 5.712882 5.962822 0
0.0003291 5.681502 5.962197 0
0.00032915 5.650122 5.961496 0
0.0003292 5.618746 5.960717 0
0.00032925 5.587378 5.959862 0
0.0003293 5.556015 5.958931 0
0.00032935 5.524658 5.957924 0
0.0003294 5.4933 5.956841 0
0.00032945 5.461954 5.955682 0
0.0003295 5.430615 5.954447 0
0.00032955 5.399283 5.953138 0
0.0003296 5.367951 5.951753 0
0.00032965 5.336626 5.950294 0
0.0003297 5.305308 5.948759 0
0.00032975 5.273999 5.947151 0
0.0003298 5.242698 5.945468 0
0.00032985 5.211406 5.943711 0
0.0003299 5.180124 5.94188 0
0.00032995 5.148851 5.939976 0
0.00033 5.180756 5.937998 1
0.00033005 5.212671 5.936105 1
0.0003301 5.244586 5.934296 1
0.00033015 5.276511 5.932572 1
0.0003302 5.308453 5.930932 1
0.00033025 5.340396 5.929376 1
0.0003303 5.372354 5.927903 1
0.00033035 5.40432 5.926514 1
0.0003304 5.436286 5.925209 1
0.00033045 5.468265 5.923987 1
0.0003305 5.50025 5.922847 1
0.00033055 5.53224 5.921791 1
0.0003306 5.564236 5.920817 1
0.00033065 5.596232 5.919926 1
0.0003307 5.628232 5.919116 1
0.00033075 5.660241 5.918389 1
0.0003308 5.692253 5.917744 1
0.00033085 5.724267 5.91718 1
0.0003309 5.756282 5.916698 1
0.00033095 5.788302 5.916297 1
0.000331 5.820321 5.916057 1
0.00033105 5.852342 5.915817 1
0.0003311 5.884364 5.915659 1
0.00033115 5.916387 5.91558 1
0.0003312 5.94841 5.915582 1
0.00033125 5.980433 5.915665 1
0.0003313 6.012456 5.915826 1
0.00033135 6.044477 5.916068 1
0.0003314 6.076498 5.916389 1
0.00033145 6.108517 5.916789 1
0.0003315 6.140531 5.917269 1
0.00033155 6.172542 5.917827 1
0.0003316 6.20455 5.918464 1
0.00033165 6.236555 5.919179 1
0.0003317 6.268559 5.919972 1
0.00033175 6.300555 5.920844 1
0.0003318 6.332545 5.921793 1
0.00033185 6.364536 5.92282 1
0.0003319 6.396521 5.923924 1
0.00033195 6.428494 5.925106 1
0.000332 6.460467 5.926444 1
0.00033205 6.492433 5.927779 1
0.0003321 6.524385 5.929191 1
0.00033215 6.556337 5.930679 1
0.0003322 6.588272 5.932243 1
0.00033225 6.620199 5.933883 1
0.0003323 6.652126 5.935599 1
0.00033235 6.684034 5.93739 1
0.0003324 6.715943 5.939257 1
0.00033245 6.747842 5.941198 1
0.0003325 6.716572 5.943137 0
0.00033255 6.685282 5.94507 0
0.0003326 6.653983 5.946921 0
0.00033265 6.622683 5.94861 0
0.0003327 6.591375 5.950296 0
0.00033275 6.560057 5.951898 0
0.0003328 6.528731 5.953419 0
0.00033285 6.497398 5.954857 0
0.0003329 6.466056 5.956135 0
0.00033295 6.434708 5.95741 0
0.000333 6.403353 5.958603 0
0.00033305 6.371992 5.959715 0
0.0003331 6.34062 5.960746 0
0.00033315 6.309243 5.961695 0
0.0003332 6.277861 5.962564 0
0.00033325 6.246475 5.963352 0
0.0003333 6.215089 5.96406 0
0.00033335 6.183699 5.964688 0
0.0003334 6.152303 5.965235 0
0.00033345 6.120904 5.965703 0
0.0003335 6.089506 5.966091 0
0.00033355 6.058104 5.966399 0
0.0003336 6.026702 5.966629 0
0.00033365 5.995298 5.966779 0
0.0003337 5.963893 5.96685 0
0.00033375 5.932489 5.966764 0
0.0003338 5.901085 5.966679 0
0.00033385 5.869682 5.966515 0
0.0003339 5.83828 5.966273 0
0.00033395 5.806879 5.965953 0
0.000334 5.775479 5.965555 0
0.00033405 5.744081 5.965001 0
0.0003341 5.712687 5.964449 0
0.00033415 5.681298 5.963819 0
0.0003342 5.64991 5.963113 0
0.00033425 5.618529 5.96233 0
0.0003343 5.587153 5.961471 0
0.00033435 5.555777 5.960535 0
0.0003344 5.524411 5.959523 0
0.00033445 5.493045 5.958435 0
0.0003345 5.461691 5.957272 0
0.00033455 5.430343 5.956033 0
0.0003346 5.399003 5.954719 0
0.00033465 5.367662 5.953251 0
0.0003347 5.336337 5.951787 0
0.00033475 5.30502 5.950248 0
0.0003348 5.273711 5.948635 0
0.00033485 5.242411 5.946948 0
0.0003349 5.211112 5.945187 0
0.00033495 5.179831 5.943351 0
0.000335 5.14856 5.941443 0
0.00033505 5.180458 5.93946 1
0.0003351 5.212365 5.937563 1
0.00033515 5.244273 5.93575 1
0.0003352 5.27619 5.934021 1
0.00033525 5.308125 5.932377 1
0.0003353 5.340068 5.930816 1
0.00033535 5.372011 5.929339 1
0.0003354 5.403969 5.927946 1
0.00033545 5.435927 5.926636 1
0.0003355 5.467899 5.925409 1
0.00033555 5.49987 5.924345 1
0.0003356 5.531853 5.923284 1
0.00033565 5.563836 5.922305 1
0.0003357 5.595828 5.921409 1
0.00033575 5.627821 5.920595 1
0.0003358 5.659822 5.919863 1
0.00033585 5.691826 5.919213 1
0.0003359 5.72383 5.918645 1
0.00033595 5.75584 5.918158 1
0.000336 5.787849 5.917752 1
0.00033605 5.819863 5.917427 1
0.0003361 5.851876 5.917183 1
0.00033615 5.883891 5.91702 1
0.0003362 5.915907 5.916937 1
0.00033625 5.947923 5.916935 1
0.0003363 5.979939 5.917012 1
0.00033635 6.011955 5.917169 1
0.0003364 6.04397 5.917406 1
0.00033645 6.075982 5.917723 1
0.0003365 6.107992 5.918118 1
0.00033655 6.140002 5.918593 1
0.0003366 6.172009 5.919147 1
0.00033665 6.20401 5.919779 1
0.0003367 6.236011 5.920489 1
0.00033675 6.268009 5.921278 1
0.0003368 6.299997 5.922145 1
0.00033685 6.331986 5.92309 1
0.0003369 6.36397 5.924192 1
0.00033695 6.395948 5.925291 1
0.000337 6.427914 5.926468 1
0.00033705 6.45988 5.927722 1
0.0003371 6.491839 5.929052 1
0.00033715 6.523784 5.930459 1
0.0003372 6.555721 5.931942 1
0.00033725 6.58765 5.933502 1
0.0003373 6.619579 5.935217 1
0.00033735 6.651499 5.936928 1
0.0003374 6.68341 5.938714 1
0.00033745 6.715311 5.940576 1
0.0003375 6.684035 5.942513 0
0.00033755 6.652749 5.944367 0
0.0003376 6.621463 5.946138 0
0.00033765 6.590158 5.947826 0
0.0003377 6.558854 5.949353 0
0.00033775 6.527542 5.950877 0
0.0003378 6.496221 5.952319 0
0.00033785 6.464893 5.9536 0
0.0003379 6.433552 5.954878 0
0.00033795 6.402204 5.956075 0
0.000338 6.37085 5.957191 0
0.00033805 6.339497 5.958225 0
0.0003381 6.308138 5.959178 0
0.00033815 6.276769 5.96005 0
0.0003382 6.2454 5.960842 0
0.00033825 6.214024 5.961553 0
0.0003383 6.182644 5.962185 0
0.00033835 6.151264 5.962736 0
0.0003384 6.119881 5.963129 0
0.00033845 6.088494 5.96352 0
0.0003385 6.057107 5.963754 0
0.00033855 6.025718 5.963988 0
0.0003386 5.994327 5.964142 0
0.00033865 5.962937 5.964139 0
0.0003387 5.931547 5.964136 0
0.00033875 5.900157 5.964055 0
0.0003388 5.868768 5.963895 0
0.00033885 5.83738 5.963657 0
0.0003389 5.805993 5.963341 0
0.00033895 5.774607 5.962948 0
0.000339 5.743223 5.962477 0
0.00033905 5.711844 5.961929 0
0.0003391 5.680466 5.961304 0
0.00033915 5.64909 5.960602 0
0.0003392 5.617719 5.959823 0
0.00033925 5.586351 5.958889 0
0.0003393 5.554989 5.957958 0
0.00033935 5.523636 5.956951 0
0.0003394 5.492284 5.955867 0
0.00033945 5.460943 5.954708 0
0.0003395 5.429603 5.953474 0
0.00033955 5.398276 5.952164 0
0.0003396 5.366948 5.950779 0
0.00033965 5.335628 5.949242 0
0.0003397 5.304317 5.947708 0
0.00033975 5.273021 5.946099 0
0.0003398 5.241726 5.944416 0
0.00033985 5.21044 5.94266 0
0.0003399 5.179163 5.940829 0
0.00033995 5.147895 5.938925 0
0.00034 5.179795 5.936947 1
0.00034005 5.211706 5.935054 1
0.0003401 5.243637 5.933246 1
0.00034015 5.275567 5.931522 1
0.0003402 5.307506 5.929882 1
0.00034025 5.339462 5.928326 1
0.0003403 5.371419 5.926854 1
0.00034035 5.40339 5.925466 1
0.0003404 5.435368 5.92416 1
0.00034045 5.467346 5.922938 1
0.0003405 5.49933 5.921799 1
0.00034055 5.531327 5.920743 1
0.0003406 5.563323 5.91977 1
0.00034065 5.595329 5.918879 1
0.0003407 5.627339 5.91807 1
0.00034075 5.659353 5.917343 1
0.0003408 5.69137 5.916698 1
0.00034085 5.72339 5.916135 1
0.0003409 5.755411 5.915653 1
0.00034095 5.787436 5.915252 1
0.000341 5.819462 5.914933 1
0.00034105 5.851489 5.914694 1
0.0003411 5.883517 5.914536 1
0.00034115 5.915546 5.914458 1
0.0003412 5.947575 5.914461 1
0.00034125 5.979604 5.914544 1
0.0003413 6.011632 5.914706 1
0.00034135 6.04366 5.914949 1
0.0003414 6.075685 5.915271 1
0.00034145 6.10771 5.915672 1
0.0003415 6.13973 5.916152 1
0.00034155 6.17175 5.916711 1
0.0003416 6.203767 5.917428 1
0.00034165 6.235781 5.918144 1
0.0003417 6.267787 5.918938 1
0.00034175 6.299788 5.91981 1
0.0003418 6.331789 5.92076 1
0.00034185 6.363785 5.921788 1
0.0003419 6.395769 5.922893 1
0.00034195 6.427754 5.924075 1
0.000342 6.459726 5.925334 1
0.00034205 6.491698 5.92667 1
0.0003421 6.523663 5.928083 1
0.00034215 6.55562 5.929572 1
0.0003422 6.58757 5.931137 1
0.00034225 6.619503 5.932778 1
0.0003423 6.651426 5.934495 1
0.00034235 6.68335 5.936287 1
0.0003424 6.715255 5.938155 1
0.00034245 6.747149 5.940097 1
0.0003425 6.715874 5.942115 0
0.00034255 6.68459 5.944049 0
0.0003426 6.653296 5.945901 0
0.00034265 6.621992 5.947669 0
0.0003427 6.590689 5.949355 0
0.00034275 6.559368 5.950958 0
0.0003428 6.528047 5.952479 0
0.00034285 6.496718 5.953918 0
0.0003429 6.465375 5.955275 0
0.00034295 6.434024 5.956551 0
0.000343 6.402668 5.957744 0
0.00034305 6.371305 5.958857 0
0.0003431 6.339943 5.959888 0
0.00034315 6.308575 5.960759 0
0.0003432 6.277198 5.961629 0
0.00034325 6.245817 5.962418 0
0.0003433 6.214432 5.963126 0
0.00034335 6.183047 5.963755 0
0.0003434 6.151656 5.964303 0
0.00034345 6.120265 5.964771 0
0.0003435 6.08887 5.96516 0
0.00034355 6.057472 5.965469 0
0.0003436 6.026075 5.965699 0
0.00034365 5.994676 5.96585 0
0.0003437 5.963276 5.965922 0
0.00034375 5.931877 5.965837 0
0.0003438 5.900478 5.965674 0
0.00034385 5.86908 5.965511 0
0.0003439 5.837683 5.96527 0
0.00034395 5.806287 5.964951 0
0.000344 5.774892 5.964476 0
0.00034405 5.743503 5.964002 0
0.0003441 5.712113 5.96345 0
0.00034415 5.68073 5.962822 0
0.0003442 5.649347 5.962117 0
0.00034425 5.617971 5.961335 0
0.0003443 5.586596 5.960477 0
0.00034435 5.55523 5.959542 0
0.0003444 5.523864 5.958531 0
0.00034445 5.492503 5.957444 0
0.0003445 5.461154 5.956282 0
0.00034455 5.429812 5.955044 0
0.0003446 5.398476 5.953731 0
0.00034465 5.367148 5.952343 0
0.0003447 5.335828 5.95088 0
0.00034475 5.304507 5.949342 0
0.0003448 5.273195 5.94773 0
0.00034485 5.241891 5.945966 0
0.0003449 5.210597 5.944206 0
0.00034495 5.179311 5.942371 0
0.000345 5.148036 5.940464 0
0.00034505 5.179928 5.938483 1
0.0003451 5.211831 5.936586 1
0.00034515 5.243753 5.934775 1
0.0003452 5.275675 5.933047 1
0.00034525 5.307607 5.931404 1
0.0003453 5.339547 5.929844 1
0.00034535 5.371503 5.928368 1
0.0003454 5.403466 5.926976 1
0.00034545 5.435436 5.925667 1
0.0003455 5.467406 5.924442 1
0.00034555 5.499383 5.923299 1
0.0003456 5.531371 5.922239 1
0.00034565 5.563359 5.921262 1
0.0003457 5.595353 5.920447 1
0.00034575 5.62735 5.919635 1
0.0003458 5.659356 5.918904 1
0.00034585 5.691362 5.918255 1
0.0003459 5.723374 5.917688 1
0.00034595 5.755386 5.917202 1
0.000346 5.787403 5.916798 1
0.00034605 5.81942 5.916474 1
0.0003461 5.851438 5.916231 1
0.00034615 5.883459 5.916069 1
0.0003462 5.91548 5.915988 1
0.00034625 5.947501 5.915987 1
0.0003463 5.979522 5.916065 1
0.00034635 6.011542 5.916224 1
0.0003464 6.043562 5.916462 1
0.00034645 6.075581 5.91686 1
0.0003465 6.107597 5.917257 1
0.00034655 6.139612 5.917733 1
0.0003466 6.171621 5.918288 1
0.00034665 6.203626 5.918921 1
0.0003467 6.235632 5.919633 1
0.00034675 6.26763 5.920423 1
0.0003468 6.299628 5.921291 1
0.00034685 6.331621 5.922236 1
0.0003469 6.363604 5.92326 1
0.00034695 6.395587 5.924361 1
0.000347 6.427564 5.925539 1
0.00034705 6.459528 5.926794 1
0.0003471 6.491492 5.928126 1
0.00034715 6.523449 5.929614 1
0.0003472 6.555399 5.931099 1
0.00034725 6.587332 5.932659 1
0.0003473 6.619265 5.934296 1
0.00034735 6.65119 5.936009 1
0.0003474 6.683106 5.937796 1
0.00034745 6.715003 5.93966 1
0.0003475 6.683741 5.941598 0
0.00034755 6.65247 5.943453 0
0.0003476 6.621179 5.945226 0
0.00034765 6.589888 5.946916 0
0.0003477 6.55858 5.948523 0
0.00034775 6.527272 5.950048 0
0.0003478 6.495956 5.951492 0
0.00034785 6.464633 5.952853 0
0.0003479 6.433295 5.954132 0
0.00034795 6.401951 5.95533 0
0.000348 6.370607 5.956447 0
0.00034805 6.339258 5.957482 0
0.0003481 6.307897 5.958436 0
0.00034815 6.276533 5.95931 0
0.0003482 6.245164 5.960103 0
0.00034825 6.213795 5.960816 0
0.0003483 6.182422 5.961448 0
0.00034835 6.151043 5.962001 0
0.0003484 6.119664 5.962473 0
0.00034845 6.088281 5.962866 0
0.0003485 6.056895 5.96318 0
0.00034855 6.025509 5.963414 0
0.0003486 5.994123 5.963569 0
0.00034865 5.962735 5.963646 0
0.0003487 5.931347 5.963643 0
0.00034875 5.89996 5.963563 0
0.0003488 5.868573 5.963404 0
0.00034885 5.837187 5.963167 0
0.0003489 5.805803 5.962852 0
0.00034895 5.77442 5.962459 0
0.000349 5.743041 5.961989 0
0.00034905 5.711665 5.961442 0
0.0003491 5.680289 5.960817 0
0.00034915 5.64892 5.960116 0
0.0003492 5.617551 5.959338 0
0.00034925 5.586186 5.958483 0
0.0003493 5.55483 5.957553 0
0.00034935 5.523475 5.956546 0
0.0003494 5.49213 5.955463 0
0.00034945 5.460786 5.954305 0
0.0003495 5.429447 5.952993 0
0.00034955 5.398123 5.951684 0
0.0003496 5.366805 5.9503 0
0.00034965 5.335488 5.948841 0
0.0003497 5.304186 5.947308 0
0.00034975 5.272893 5.9457 0
0.0003498 5.2416 5.944018 0
0.00034985 5.210316 5.942262 0
0.0003499 5.179041 5.940354 0
0.00034995 5.147786 5.938451 0
0.00035 5.179699 5.936474 1
0.00035005 5.211612 5.934582 1
0.0003501 5.243545 5.932775 1
0.00035015 5.275478 5.931051 1
0.0003502 5.307428 5.929413 1
0.00035025 5.339387 5.927858 1
0.0003503 5.371353 5.926386 1
0.00035035 5.40332 5.924999 1
0.0003504 5.4353 5.923695 1
0.00035045 5.467281 5.922474 1
0.0003505 5.499268 5.921336 1
0.00035055 5.531261 5.92028 1
0.0003506 5.563259 5.919308 1
0.00035065 5.595268 5.918418 1
0.0003507 5.627276 5.91761 1
0.00035075 5.659288 5.916884 1
0.0003508 5.691305 5.91624 1
0.00035085 5.723328 5.915678 1
0.0003509 5.755353 5.915197 1
0.00035095 5.78738 5.914797 1
0.000351 5.819408 5.914479 1
0.00035105 5.851437 5.914241 1
0.0003511 5.883467 5.914164 1
0.00035115 5.915498 5.914087 1
0.0003512 5.947529 5.914091 1
0.00035125 5.97956 5.914174 1
0.0003513 6.01159 5.914338 1
0.00035135 6.043618 5.914581 1
0.0003514 6.075647 5.914904 1
0.00035145 6.107672 5.915306 1
0.0003515 6.139694 5.915786 1
0.00035155 6.171716 5.916346 1
0.0003516 6.203732 5.916985 1
0.00035165 6.235748 5.917702 1
0.0003517 6.267756 5.918497 1
0.00035175 6.299763 5.91937 1
0.0003518 6.331767 5.920321 1
0.00035185 6.36376 5.921349 1
0.0003519 6.395753 5.922455 1
0.00035195 6.427733 5.923639 1
0.000352 6.459714 5.924899 1
0.00035205 6.491688 5.926236 1
0.0003521 6.523656 5.92765 1
0.00035215 6.555608 5.92914 1
0.0003522 6.587559 5.930706 1
0.00035225 6.619503 5.932348 1
0.0003523 6.651429 5.934066 1
0.00035235 6.683346 5.935859 1
0.0003524 6.715252 5.937728 1
0.00035245 6.747149 5.939672 1
0.0003525 6.715887 5.94169 0
0.00035255 6.684615 5.943626 0
0.0003526 6.653333 5.945478 0
0.00035265 6.622032 5.947248 0
0.0003527 6.590722 5.948935 0
0.00035275 6.559411 5.950461 0
0.0003528 6.528085 5.951984 0
0.00035285 6.496751 5.953424 0
0.0003529 6.46541 5.954782 0
0.00035295 6.434069 5.956059 0
0.000353 6.402715 5.957254 0
0.00035305 6.371361 5.958367 0
0.0003531 6.340002 5.9594 0
0.00035315 6.308631 5.960351 0
0.0003532 6.277261 5.961222 0
0.00035325 6.245886 5.962012 0
0.0003533 6.214507 5.962722 0
0.00035335 6.183124 5.963351 0
0.0003534 6.151738 5.963901 0
0.00035345 6.120347 5.96437 0
0.0003535 6.088956 5.964682 0
0.00035355 6.057561 5.964992 0
0.0003536 6.026165 5.965224 0
0.00035365 5.994768 5.965376 0
0.0003537 5.963371 5.96545 0
0.00035375 5.931974 5.965445 0
0.0003538 5.900577 5.965361 0
0.00035385 5.869181 5.965199 0
0.0003539 5.837785 5.964959 0
0.00035395 5.806392 5.964641 0
0.000354 5.774999 5.964245 0
0.00035405 5.743611 5.963772 0
0.0003541 5.712226 5.963222 0
0.00035415 5.68084 5.962594 0
0.0003542 5.649458 5.96189 0
0.00035425 5.618084 5.961109 0
0.0003543 5.58671 5.960251 0
0.00035435 5.55534 5.959317 0
0.0003544 5.523975 5.958307 0
0.00035445 5.492616 5.957222 0
0.0003545 5.461268 5.95606 0
0.00035455 5.429927 5.954823 0
0.0003546 5.398592 5.953511 0
0.00035465 5.367258 5.952124 0
0.0003547 5.335931 5.950661 0
0.00035475 5.304612 5.949125 0
0.0003548 5.273309 5.947513 0
0.00035485 5.242007 5.945828 0
0.0003549 5.210713 5.944068 0
0.00035495 5.179438 5.942235 0
0.000355 5.148163 5.940328 0
0.00035505 5.180056 5.938347 1
0.0003551 5.211969 5.936452 1
0.00035515 5.243883 5.934641 1
0.0003552 5.275815 5.932914 1
0.00035525 5.307747 5.931271 1
0.0003553 5.339696 5.929712 1
0.00035535 5.371645 5.928237 1
0.0003554 5.403601 5.926846 1
0.00035545 5.435565 5.925617 1
0.0003555 5.467536 5.924392 1
0.00035555 5.499512 5.92325 1
0.0003556 5.531495 5.922191 1
0.00035565 5.563489 5.921214 1
0.0003557 5.595487 5.92032 1
0.00035575 5.62749 5.919508 1
0.0003558 5.659496 5.918778 1
0.00035585 5.691506 5.918129 1
0.0003559 5.723516 5.917563 1
0.00035595 5.755531 5.917078 1
0.000356 5.787547 5.916674 1
0.00035605 5.819566 5.916351 1
0.0003561 5.851585 5.916109 1
0.00035615 5.883606 5.915948 1
0.0003562 5.915627 5.915867 1
0.00035625 5.947649 5.915866 1
0.0003563 5.979671 5.915946 1
0.00035635 6.011691 5.916105 1
0.0003564 6.043712 5.916344 1
0.00035645 6.07573 5.916662 1
0.0003565 6.107745 5.91706 1
0.00035655 6.139758 5.917537 1
0.0003566 6.171768 5.918092 1
0.00035665 6.203778 5.918727 1
0.0003567 6.235781 5.919439 1
0.00035675 6.267784 5.92023 1
0.0003568 6.299783 5.921099 1
0.00035685 6.331777 5.922126 1
0.0003569 6.363766 5.92315 1
0.00035695 6.395749 5.924251 1
0.000357 6.427721 5.92543 1
0.00035705 6.459685 5.926686 1
0.0003571 6.49165 5.928018 1
0.00035715 6.523601 5.929427 1
0.0003572 6.555551 5.930913 1
0.00035725 6.587485 5.932474 1
0.0003573 6.61942 5.934112 1
0.00035735 6.651345 5.935825 1
0.0003574 6.683262 5.937614 1
0.00035745 6.715169 5.939478 1
0.0003575 6.683899 5.941417 0
0.00035755 6.652628 5.943273 0
0.0003576 6.621338 5.945047 0
0.00035765 6.590049 5.946738 0
0.0003577 6.558742 5.948346 0
0.00035775 6.527427 5.949872 0
0.0003578 6.496111 5.951316 0
0.00035785 6.464782 5.952678 0
0.0003579 6.433445 5.953958 0
0.00035795 6.402102 5.955157 0
0.000358 6.370753 5.956274 0
0.00035805 6.339404 5.95731 0
0.0003581 6.308045 5.958266 0
0.00035815 6.276686 5.95914 0
0.0003582 6.245318 5.959934 0
0.00035825 6.213946 5.960647 0
0.0003583 6.182574 5.961281 0
0.00035835 6.151196 5.961834 0
0.0003584 6.119815 5.962307 0
0.00035845 6.088435 5.962701 0
0.0003585 6.057052 5.962937 0
0.00035855 6.025668 5.963172 0
0.0003586 5.994282 5.963328 0
0.00035865 5.962896 5.963406 0
0.0003587 5.93151 5.963404 0
0.00035875 5.900123 5.963246 0
0.0003588 5.868739 5.963088 0
0.00035885 5.837354 5.962853 0
0.0003589 5.805971 5.962539 0
0.00035895 5.774591 5.962147 0
0.000359 5.743214 5.961679 0
0.00035905 5.711839 5.961132 0
0.0003591 5.680465 5.960509 0
0.00035915 5.649094 5.959809 0
0.0003592 5.617726 5.959032 0
0.00035925 5.586363 5.958179 0
0.0003593 5.555004 5.957249 0
0.00035935 5.52365 5.956244 0
0.0003594 5.492302 5.955162 0
0.00035945 5.460965 5.954005 0
0.0003595 5.429628 5.952694 0
0.00035955 5.398305 5.951387 0
0.0003596 5.366989 5.950004 0
0.00035965 5.335681 5.948546 0
0.0003597 5.304381 5.947014 0
0.00035975 5.273089 5.945408 0
0.0003598 5.241806 5.943727 0
0.00035985 5.210524 5.941894 0
0.0003599 5.17925 5.940065 0
0.00035995 5.147997 5.938163 0
0.00036 5.179901 5.936188 1
0.00036005 5.211826 5.934297 1
0.0003601 5.243751 5.932491 1
0.00036015 5.275685 5.930769 1
0.0003602 5.307628 5.929131 1
0.00036025 5.33958 5.927578 1
0.0003603 5.37154 5.926188 1
0.00036035 5.403508 5.924801 1
0.0003604 5.435489 5.923498 1
0.00036045 5.467471 5.922278 1
0.0003605 5.499465 5.921141 1
0.00036055 5.531459 5.920167 1
0.0003606 5.563463 5.919195 1
0.00036065 5.595468 5.918305 1
0.0003607 5.627476 5.917498 1
0.00036075 5.65949 5.916773 1
0.0003608 5.69151 5.91613 1
0.00036085 5.72353 5.915569 1
0.0003609 5.755554 5.915088 1
0.00036095 5.787582 5.91469 1
0.000361 5.819611 5.914372 1
0.00036105 5.851642 5.914135 1
0.0003611 5.883674 5.913979 1
0.00036115 5.915706 5.913903 1
0.0003612 5.947738 5.913907 1
0.00036125 5.97977 5.913992 1
0.0003613 6.0118 5.914156 1
0.00036135 6.04383 5.914401 1
0.0003614 6.075858 5.914724 1
0.00036145 6.107883 5.915127 1
0.0003615 6.139906 5.915609 1
0.00036155 6.171929 5.91617 1
0.0003616 6.203946 5.916809 1
0.00036165 6.235959 5.917527 1
0.0003617 6.267972 5.918403 1
0.00036175 6.299976 5.919277 1
0.0003618 6.33198 5.920229 1
0.00036185 6.363973 5.921258 1
0.0003619 6.395961 5.922365 1
0.00036195 6.427948 5.923549 1
0.000362 6.45993 5.92481 1
0.00036205 6.491904 5.926228 1
0.0003621 6.523872 5.927642 1
0.00036215 6.555824 5.929132 1
0.0003622 6.587767 5.930699 1
0.00036225 6.619702 5.932342 1
0.0003623 6.651628 5.93406 1
0.00036235 6.683545 5.935854 1
0.0003624 6.715452 5.937723 1
0.00036245 6.747358 5.939668 1
0.0003625 6.716097 5.941687 0
0.00036255 6.684825 5.943623 0
0.0003626 6.653533 5.945476 0
0.00036265 6.622232 5.947246 0
0.0003627 6.590921 5.948933 0
0.00036275 6.559603 5.950538 0
0.0003628 6.528284 5.952061 0
0.00036285 6.496958 5.953502 0
0.0003629 6.465616 5.95486 0
0.00036295 6.434268 5.956137 0
0.000363 6.402914 5.957332 0
0.00036305 6.371553 5.958446 0
0.0003631 6.340188 5.959479 0
0.00036315 6.308817 5.960431 0
0.0003632 6.277446 5.961302 0
0.00036325 6.246067 5.962092 0
0.0003633 6.214684 5.962802 0
0.00036335 6.183297 5.963432 0
0.0003634 6.151908 5.963982 0
0.00036345 6.120519 5.964373 0
0.0003635 6.089127 5.964763 0
0.00036355 6.057732 5.965074 0
0.0003636 6.026337 5.965306 0
0.00036365 5.994941 5.965458 0
0.0003637 5.963543 5.965532 0
0.00036375 5.932145 5.965527 0
0.0003638 5.900748 5.965444 0
0.00036385 5.869351 5.965282 0
0.0003639 5.837956 5.965042 0
0.00036395 5.806561 5.964724 0
0.000364 5.775168 5.964329 0
0.00036405 5.743777 5.963856 0
0.0003641 5.712388 5.963306 0
0.00036415 5.681006 5.962679 0
0.0003642 5.649623 5.961974 0
0.00036425 5.618244 5.961115 0
0.0003643 5.58687 5.960258 0
0.00036435 5.5555 5.959324 0
0.0003644 5.524141 5.958315 0
0.00036445 5.492787 5.957229 0
0.0003645 5.461433 5.95599 0
0.00036455 5.430092 5.954754 0
0.0003646 5.398758 5.953442 0
0.00036465 5.367432 5.952055 0
0.0003647 5.336113 5.950594 0
0.00036475 5.304802 5.949057 0
0.0003648 5.273491 5.947369 0
0.00036485 5.242198 5.945684 0
0.0003649 5.210914 5.943925 0
0.00036495 5.17964 5.942093 0
0.000365 5.148376 5.940186 0
0.00036505 5.18028 5.938207 1
0.0003651 5.212184 5.936312 1
0.00036515 5.244108 5.934502 1
0.0003652 5.276041 5.932776 1
0.00036525 5.307974 5.931134 1
0.0003653 5.339923 5.929576 1
0.00036535 5.37188 5.928102 1
0.0003654 5.403838 5.926711 1
0.00036545 5.435809 5.925404 1
0.0003655 5.467787 5.92418 1
0.00036555 5.499771 5.923039 1
0.0003656 5.531755 5.921981 1
0.00036565 5.563745 5.921085 1
0.0003657 5.595739 5.920192 1
0.00036575 5.627738 5.919381 1
0.0003658 5.659745 5.918652 1
0.00036585 5.691752 5.918005 1
0.0003659 5.723763 5.917439 1
0.00036595 5.755779 5.916955 1
0.000366 5.787795 5.916632 1
0.00036605 5.819813 5.91631 1
0.0003661 5.851832 5.916069 1
0.00036615 5.883854 5.915908 1
0.0003662 5.915875 5.915828 1
0.00036625 5.947897 5.915828 1
0.0003663 5.979919 5.915908 1
0.00036635 6.01194 5.916068 1
0.0003664 6.04396 5.916308 1
0.00036645 6.075979 5.916627 1
0.0003665 6.107995 5.917025 1
0.00036655 6.14001 5.917503 1
0.0003666 6.172024 5.918059 1
0.00036665 6.20403 5.918694 1
0.0003667 6.236037 5.919407 1
0.00036675 6.26804 5.920199 1
0.0003668 6.300039 5.921068 1
0.00036685 6.332034 5.922096 1
0.0003669 6.364017 5.923121 1
0.00036695 6.395995 5.924223 1
0.000367 6.427973 5.925482 1
0.00036705 6.459937 5.926739 1
0.0003671 6.491895 5.928072 1
0.00036715 6.523845 5.929481 1
0.0003672 6.555795 5.930967 1
0.00036725 6.587737 5.932529 1
0.0003673 6.619671 5.934167 1
0.00036735 6.651597 5.935881 1
0.0003674 6.683513 5.93767 1
0.00036745 6.71542 5.939535 1
0.0003675 6.68416 5.941475 0
0.00036755 6.652879 5.943331 0
0.0003676 6.621589 5.945105 0
0.00036765 6.59029 5.946796 0
0.0003677 6.558991 5.948405 0
0.00036775 6.527676 5.949931 0
0.0003678 6.496353 5.951376 0
0.00036785 6.465022 5.952738 0
0.0003679 6.433692 5.954019 0
0.00036795 6.402355 5.95514 0
0.000368 6.371012 5.956258 0
0.00036805 6.339664 5.957295 0
0.0003681 6.308309 5.958251 0
0.00036815 6.276946 5.959126 0
0.0003682 6.245582 5.95992 0
0.00036825 6.214214 5.960635 0
0.0003683 6.182839 5.961268 0
0.00036835 6.151461 5.961822 0
0.0003684 6.12008 5.962297 0
0.00036845 6.0887 5.962691 0
0.0003685 6.057317 5.963006 0
0.00036855 6.025932 5.963242 0
0.0003686 5.994545 5.963399 0
0.00036865 5.963159 5.963476 0
0.0003687 5.931772 5.963476 0
0.00036875 5.900385 5.963396 0
0.0003688 5.869 5.963239 0
0.00036885 5.837614 5.962925 0
0.0003689 5.80623 5.962611 0
0.00036895 5.77485 5.96222 0
0.000369 5.743473 5.961752 0
0.00036905 5.712098 5.961206 0
0.0003691 5.680723 5.960584 0
0.00036915 5.649355 5.959884 0
0.0003692 5.617992 5.959108 0
0.00036925 5.586632 5.958255 0
0.0003693 5.555273 5.957326 0
0.00036935 5.523924 5.956321 0
0.0003694 5.492575 5.95524 0
0.00036945 5.461232 5.954083 0
0.0003695 5.429894 5.952851 0
0.00036955 5.398564 5.951465 0
0.0003696 5.36724 5.950083 0
0.00036965 5.335932 5.948626 0
0.0003697 5.304623 5.947094 0
0.00036975 5.273322 5.945488 0
0.0003698 5.24203 5.943807 0
0.00036985 5.210756 5.942053 0
0.0003699 5.179483 5.940225 0
0.00036995 5.148228 5.938323 0
0.00037 5.180142 5.936348 1
0.00037005 5.212066 5.934457 1
0.0003701 5.24399 5.932651 1
0.00037015 5.275932 5.93093 1
0.0003702 5.307884 5.929292 1
0.00037025 5.339843 5.927739 1
0.0003703 5.37181 5.926269 1
0.00037035 5.403784 5.924883 1
0.0003704 5.435758 5.92358 1
0.00037045 5.467746 5.92236 1
0.0003705 5.499734 5.921224 1
0.00037055 5.531727 5.92017 1
0.0003706 5.563726 5.919199 1
0.00037065 5.595735 5.91831 1
0.0003707 5.627744 5.917504 1
0.00037075 5.659761 5.916779 1
0.0003708 5.691781 5.916137 1
0.00037085 5.723802 5.915576 1
0.0003709 5.755825 5.915097 1
0.00037095 5.787851 5.914698 1
0.000371 5.81988 5.914381 1
0.00037105 5.85191 5.914225 1
0.0003711 5.88394 5.914069 1
0.00037115 5.915972 5.913994 1
0.0003712 5.948003 5.913999 1
0.00037125 5.980035 5.914084 1
0.0003713 6.012065 5.914249 1
0.00037135 6.044094 5.914493 1
0.0003714 6.076122 5.914817 1
0.00037145 6.108147 5.915221 1
0.0003715 6.140169 5.915703 1
0.00037155 6.172192 5.916264 1
0.0003716 6.204208 5.916904 1
0.00037165 6.236221 5.917622 1
0.0003717 6.268233 5.918499 1
0.00037175 6.300241 5.919373 1
0.0003718 6.332244 5.920325 1
0.00037185 6.364243 5.921355 1
0.0003719 6.39623 5.922462 1
0.00037195 6.428217 5.923647 1
0.000372 6.460191 5.924908 1
0.00037205 6.492158 5.926246 1
0.0003721 6.524125 5.927661 1
0.00037215 6.556085 5.929152 1
0.0003722 6.588029 5.93072 1
0.00037225 6.619963 5.932363 1
0.0003723 6.651898 5.934082 1
0.00037235 6.683815 5.935876 1
0.0003724 6.715731 5.937746 1
0.00037245 6.747638 5.939771 1
0.0003725 6.716365 5.941791 0
0.00037255 6.685093 5.943727 0
0.0003726 6.6538 5.94558 0
0.00037265 6.622498 5.947351 0
0.0003727 6.591188 5.949039 0
0.00037275 6.559868 5.950644 0
0.0003728 6.528549 5.952167 0
0.00037285 6.497222 5.953608 0
0.0003729 6.46588 5.954967 0
0.00037295 6.434531 5.956245 0
0.000373 6.403177 5.95744 0
0.00037305 6.371816 5.958555 0
0.0003731 6.340455 5.959588 0
0.00037315 6.309089 5.96054 0
0.0003732 6.277717 5.961411 0
0.00037325 6.246337 5.962202 0
0.0003733 6.214954 5.962912 0
0.00037335 6.18357 5.963543 0
0.0003734 6.15218 5.964093 0
0.00037345 6.120787 5.964563 0
0.0003735 6.089393 5.964953 0
0.00037355 6.057998 5.965265 0
0.0003736 6.026601 5.965496 0
0.00037365 5.995203 5.965649 0
0.0003737 5.963805 5.965723 0
0.00037375 5.932406 5.965718 0
0.0003738 5.901008 5.965635 0
0.00037385 5.86961 5.965473 0
0.0003739 5.838214 5.965234 0
0.00037395 5.806818 5.964916 0
0.000374 5.775424 5.964521 0
0.00037405 5.744034 5.964048 0
0.0003741 5.712647 5.963498 0
0.00037415 5.681261 5.962871 0
0.0003742 5.649877 5.962167 0
0.00037425 5.618501 5.961386 0
0.0003743 5.587126 5.960529 0
0.00037435 5.555759 5.959596 0
0.0003744 5.524393 5.958586 0
0.00037445 5.493032 5.9575 0
0.0003745 5.461677 5.956261 0
0.00037455 5.430334 5.955024 0
0.0003746 5.398992 5.953634 0
0.00037465 5.367665 5.952248 0
0.0003747 5.336345 5.950786 0
0.00037475 5.305025 5.94925 0
0.0003748 5.273713 5.94764 0
0.00037485 5.242418 5.945955 0
0.0003749 5.211124 5.944118 0
0.00037495 5.179849 5.942285 0
0.000375 5.148584 5.940379 0
0.00037505 5.180476 5.9384 1
0.0003751 5.212389 5.936505 1
0.00037515 5.244303 5.934695 1
0.0003752 5.276225 5.933048 1
0.00037525 5.308165 5.931406 1
0.0003753 5.340113 5.929848 1
0.00037535 5.372069 5.928374 1
0.0003754 5.404025 5.926983 1
0.00037545 5.435995 5.925676 1
0.0003755 5.467972 5.924452 1
0.00037555 5.499949 5.92331 1
0.0003756 5.531931 5.922252 1
0.00037565 5.563919 5.921356 1
0.0003757 5.595917 5.920462 1
0.00037575 5.627914 5.919651 1
0.0003758 5.659916 5.918922 1
0.00037585 5.691922 5.918354 1
0.0003759 5.723934 5.917788 1
0.00037595 5.755945 5.917304 1
0.000376 5.787959 5.9169 1
0.00037605 5.819976 5.916578 1
0.0003761 5.851995 5.916336 1
0.00037615 5.884015 5.916175 1
0.0003762 5.916036 5.916095 1
0.00037625 5.948056 5.916095 1
0.0003763 5.980077 5.916175 1
0.00037635 6.012097 5.916335 1
0.0003764 6.044115 5.916574 1
0.00037645 6.076131 5.916893 1
0.0003765 6.108148 5.917291 1
0.00037655 6.140159 5.917768 1
0.0003766 6.172168 5.918324 1
0.00037665 6.204177 5.918959 1
0.0003767 6.236182 5.919672 1
0.00037675 6.268184 5.920463 1
0.0003768 6.300182 5.921332 1
0.00037685 6.33217 5.922279 1
0.0003769 6.364152 5.923304 1
0.00037695 6.396135 5.924486 1
0.000377 6.428105 5.925665 1
0.00037705 6.460069 5.926921 1
0.0003771 6.492032 5.928254 1
0.00037715 6.523989 5.929664 1
0.0003772 6.555938 5.93115 1
0.00037725 6.587871 5.932712 1
0.0003773 6.619804 5.934349 1
0.00037735 6.651729 5.936143 1
0.0003774 6.683644 5.937932 1
0.00037745 6.715549 5.939796 1
0.0003775 6.684287 5.941657 0
0.00037755 6.653015 5.943514 0
0.0003776 6.621724 5.945288 0
0.00037765 6.590433 5.946979 0
0.0003777 6.559125 5.948587 0
0.00037775 6.527817 5.950114 0
0.0003778 6.4965 5.951558 0
0.00037785 6.465169 5.95292 0
0.0003779 6.433838 5.954201 0
0.00037795 6.4025 5.9554 0
0.000378 6.37115 5.956518 0
0.00037805 6.339794 5.957554 0
0.0003781 6.308434 5.95851 0
0.00037815 6.277073 5.959385 0
0.0003782 6.245704 5.960179 0
0.00037825 6.214331 5.960893 0
0.0003783 6.182954 5.961526 0
0.00037835 6.151575 5.96208 0
0.0003784 6.120196 5.962554 0
0.00037845 6.088814 5.962948 0
0.0003785 6.05743 5.963263 0
0.00037855 6.026044 5.963498 0
0.0003786 5.994657 5.963654 0
0.00037865 5.963269 5.963732 0
0.0003787 5.931881 5.963731 0
0.00037875 5.900493 5.963651 0
0.0003788 5.869106 5.963493 0
0.00037885 5.83772 5.963257 0
0.0003789 5.806335 5.962865 0
0.00037895 5.774953 5.962474 0
0.000379 5.743572 5.962005 0
0.00037905 5.712196 5.961459 0
0.0003791 5.680823 5.960836 0
0.00037915 5.649454 5.960135 0
0.0003792 5.618085 5.959359 0
0.00037925 5.58672 5.958506 0
0.0003793 5.555364 5.957576 0
0.00037935 5.524014 5.956571 0
0.0003794 5.492663 5.955489 0
0.00037945 5.461319 5.954332 0
0.0003795 5.42998 5.9531 0
0.00037955 5.398655 5.951792 0
0.0003796 5.367337 5.950409 0
0.00037965 5.336019 5.948951 0
0.0003797 5.304709 5.947419 0
0.00037975 5.273406 5.945812 0
0.0003798 5.242122 5.944131 0
0.00037985 5.210837 5.942376 0
0.0003799 5.179571 5.940547 0
0.00037995 5.148305 5.938645 0
0.00038 5.180206 5.936669 1
0.00038005 5.212119 5.934778 1
0.0003801 5.24405 5.932971 1
0.00038015 5.275982 5.931249 1
0.0003802 5.307923 5.929611 1
0.00038025 5.339872 5.928056 1
0.0003803 5.371838 5.926586 1
0.00038035 5.403803 5.925199 1
0.0003804 5.435783 5.923896 1
0.00038045 5.467762 5.922675 1
0.0003805 5.499754 5.921538 1
0.00038055 5.531751 5.920484 1
0.0003806 5.563749 5.919512 1
0.00038065 5.595756 5.918622 1
0.0003807 5.627763 5.917815 1
0.00038075 5.659775 5.91709 1
0.0003808 5.691794 5.916447 1
0.00038085 5.723812 5.915885 1
0.0003809 5.755836 5.915405 1
0.00038095 5.787861 5.915006 1
0.000381 5.819887 5.914768 1
0.00038105 5.851915 5.914531 1
0.0003811 5.883944 5.914375 1
0.00038115 5.915974 5.914298 1
0.0003812 5.948004 5.914303 1
0.00038125 5.980033 5.914387 1
0.0003813 6.012063 5.914551 1
0.00038135 6.04409 5.914795 1
0.0003814 6.076118 5.915118 1
0.00038145 6.108143 5.915521 1
0.0003815 6.140164 5.916002 1
0.00038155 6.172185 5.916563 1
0.0003816 6.204203 5.917202 1
0.00038165 6.236214 5.917919 1
0.0003817 6.268221 5.918715 1
0.00038175 6.300223 5.919589 1
0.0003818 6.332225 5.92054 1
0.00038185 6.364223 5.921569 1
0.0003819 6.396209 5.922676 1
0.00038195 6.428194 5.92386 1
0.000382 6.460174 5.925121 1
0.00038205 6.492147 5.926458 1
0.0003821 6.524113 5.927873 1
0.00038215 6.556072 5.929443 1
0.0003822 6.588014 5.93101 1
0.00038225 6.619947 5.932652 1
0.0003823 6.651881 5.93437 1
0.00038235 6.683796 5.936164 1
0.0003824 6.715701 5.938033 1
0.00038245 6.747606 5.940057 1
0.0003825 6.716332 5.942076 0
0.00038255 6.685058 5.944012 0
0.0003826 6.653773 5.945786 0
0.00038265 6.62247 5.947556 0
0.0003827 6.591159 5.949243 0
0.00038275 6.559847 5.950848 0
0.0003828 6.528527 5.952292 0
0.00038285 6.497199 5.953733 0
0.0003829 6.465863 5.955092 0
0.00038295 6.434514 5.956368 0
0.000383 6.403165 5.957564 0
0.00038305 6.371809 5.958678 0
0.0003831 6.340448 5.959711 0
0.00038315 6.309081 5.960663 0
0.0003832 6.277704 5.961534 0
0.00038325 6.246328 5.962324 0
0.0003833 6.214943 5.963034 0
0.00038335 6.183556 5.963664 0
0.0003834 6.152165 5.964213 0
0.00038345 6.120772 5.964683 0
0.0003835 6.089379 5.965074 0
0.00038355 6.057982 5.965384 0
0.0003836 6.026584 5.965616 0
0.00038365 5.995185 5.965768 0
0.0003837 5.963786 5.965842 0
0.00038375 5.932387 5.965758 0
0.0003838 5.900989 5.965675 0
0.00038385 5.869591 5.965513 0
0.0003839 5.838195 5.965273 0
0.00038395 5.806799 5.964877 0
0.000384 5.775407 5.964482 0
0.00038405 5.744017 5.964009 0
0.0003841 5.712631 5.963459 0
0.00038415 5.681247 5.962832 0
0.0003842 5.649864 5.962128 0
0.00038425 5.618484 5.961347 0
0.0003843 5.587113 5.96049 0
0.00038435 5.555747 5.959557 0
0.0003844 5.524387 5.958547 0
0.00038445 5.493026 5.957462 0
0.0003845 5.461677 5.956301 0
0.00038455 5.430334 5.955064 0
0.0003846 5.398992 5.953752 0
0.00038465 5.367656 5.952366 0
0.0003847 5.336336 5.950904 0
0.00038475 5.305015 5.949367 0
0.0003848 5.273703 5.947757 0
0.00038485 5.242399 5.945993 0
0.0003849 5.211104 5.944234 0
0.00038495 5.179819 5.942401 0
0.000385 5.148553 5.940495 0
0.00038505 5.180456 5.938515 1
0.0003851 5.212358 5.93662 1
0.00038515 5.24428 5.934809 1
0.0003852 5.276211 5.933083 1
0.00038525 5.308151 5.931441 1
0.0003853 5.340099 5.929882 1
0.00038535 5.372055 5.928408 1
0.0003854 5.404018 5.927017 1
0.00038545 5.435988 5.92571 1
0.0003855 5.467958 5.924485 1
0.00038555 5.49994 5.923344 1
0.0003856 5.531923 5.922285 1
0.00038565 5.563916 5.92131 1
0.0003857 5.595909 5.920496 1
0.00038575 5.627906 5.919685 1
0.0003858 5.659908 5.918955 1
0.00038585 5.691913 5.918388 1
0.0003859 5.723922 5.917901 1
0.00038595 5.755933 5.917416 1
0.000386 5.787949 5.917013 1
0.00038605 5.819964 5.91669 1
0.0003861 5.851982 5.916448 1
0.00038615 5.884001 5.916287 1
0.0003862 5.916021 5.916206 1
0.00038625 5.948041 5.916206 1
0.0003863 5.980061 5.916286 1
0.00038635 6.01208 5.916445 1
0.0003864 6.044098 5.916684 1
0.00038645 6.076115 5.917003 1
0.0003865 6.108131 5.9174 1
0.00038655 6.140145 5.917877 1
0.0003866 6.172156 5.918433 1
0.00038665 6.204161 5.919067 1
0.0003867 6.236162 5.91978 1
0.00038675 6.268163 5.920571 1
0.0003868 6.30016 5.92144 1
0.00038685 6.332153 5.922387 1
0.0003869 6.364135 5.923411 1
0.00038695 6.396111 5.924513 1
0.000387 6.428087 5.925772 1
0.00038705 6.46005 5.927028 1
0.0003871 6.492013 5.92836 1
0.00038715 6.523969 5.929769 1
0.0003872 6.55591 5.931255 1
0.00038725 6.587851 5.932816 1
0.0003873 6.619775 5.934454 1
0.00038735 6.651689 5.936167 1
0.0003874 6.683595 5.937956 1
0.00038745 6.7155 5.93982 1
0.0003875 6.684228 5.941759 0
0.00038755 6.652956 5.943616 0
0.0003876 6.621673 5.945389 0
0.00038765 6.590373 5.94708 0
0.0003877 6.559073 5.94861 0
0.00038775 6.527764 5.950136 0
0.0003878 6.49644 5.95158 0
0.00038785 6.465109 5.952942 0
0.0003879 6.433777 5.954222 0
0.00038795 6.402439 5.955421 0
0.000388 6.371089 5.956539 0
0.00038805 6.339734 5.957575 0
0.0003881 6.308378 5.958531 0
0.00038815 6.277013 5.959405 0
0.0003882 6.245643 5.960199 0
0.00038825 6.21427 5.960913 0
0.0003883 6.182893 5.961546 0
0.00038835 6.151514 5.9621 0
0.0003884 6.120132 5.962573 0
0.00038845 6.088748 5.962967 0
0.0003885 6.057364 5.963282 0
0.00038855 6.025978 5.963517 0
0.0003886 5.99459 5.963673 0
0.00038865 5.963203 5.96375 0
0.0003887 5.931815 5.96367 0
0.00038875 5.900427 5.963591 0
0.0003888 5.86904 5.963354 0
0.00038885 5.837655 5.963119 0
0.0003889 5.806272 5.962805 0
0.00038895 5.774891 5.962414 0
0.000389 5.74351 5.961945 0
0.00038905 5.712131 5.961399 0
0.0003891 5.680755 5.960775 0
0.00038915 5.649386 5.960075 0
0.0003892 5.618022 5.959299 0
0.00038925 5.586657 5.958445 0
0.0003893 5.555297 5.957516 0
0.00038935 5.523941 5.95651 0
0.0003894 5.492591 5.955429 0
0.00038945 5.461253 5.954272 0
0.0003895 5.429921 5.953039 0
0.00038955 5.398589 5.951732 0
0.0003896 5.367265 5.950349 0
0.00038965 5.335947 5.948891 0
0.0003897 5.304645 5.947359 0
0.00038975 5.273343 5.945752 0
0.0003898 5.242059 5.944071 0
0.00038985 5.210774 5.942316 0
0.0003899 5.179499 5.940487 0
0.00038995 5.148243 5.938585 0
0.00039 5.180145 5.936609 1
0.00039005 5.212058 5.934718 1
0.0003901 5.24398 5.932911 1
0.00039015 5.275912 5.931189 1
0.0003902 5.307853 5.92955 1
0.00039025 5.339803 5.927996 1
0.0003903 5.371769 5.926526 1
0.00039035 5.403742 5.925139 1
0.0003904 5.435722 5.923835 1
0.00039045 5.467701 5.922615 1
0.0003905 5.499694 5.921478 1
0.00039055 5.531691 5.920423 1
0.0003906 5.563689 5.919531 1
0.00039065 5.595696 5.918642 1
0.0003907 5.627708 5.917834 1
0.00039075 5.659719 5.917109 1
0.0003908 5.691734 5.916466 1
0.00039085 5.723753 5.915904 1
0.0003909 5.755777 5.915423 1
0.00039095 5.787803 5.915024 1
0.000391 5.819831 5.914706 1
0.00039105 5.85186 5.914469 1
0.0003911 5.883889 5.914313 1
0.00039115 5.91592 5.914236 1
0.0003912 5.94795 5.914241 1
0.00039125 5.97998 5.914325 1
0.0003913 6.01201 5.914489 1
0.00039135 6.044039 5.914733 1
0.0003914 6.076067 5.915056 1
0.00039145 6.108091 5.915459 1
0.0003915 6.140115 5.91594 1
0.00039155 6.172136 5.916501 1
0.0003916 6.204151 5.91714 1
0.00039165 6.236166 5.917857 1
0.0003917 6.268173 5.918653 1
0.00039175 6.30018 5.919527 1
0.0003918 6.332183 5.920479 1
0.00039185 6.36418 5.921508 1
0.0003919 6.396172 5.922614 1
0.00039195 6.428152 5.923798 1
0.000392 6.460126 5.925059 1
0.00039205 6.492092 5.926397 1
0.0003921 6.524058 5.927811 1
0.00039215 6.556009 5.929302 1
0.0003922 6.587952 5.930869 1
0.00039225 6.619895 5.932511 1
0.0003923 6.65182 5.93423 1
0.00039235 6.683745 5.936024 1
0.0003924 6.715651 5.937893 1
0.00039245 6.747547 5.939837 1
0.0003925 6.716284 5.941857 0
0.00039255 6.685001 5.943793 0
0.0003926 6.653718 5.945646 0
0.00039265 6.622425 5.947416 0
0.0003927 6.591114 5.949103 0
0.00039275 6.559795 5.950708 0
0.0003928 6.528467 5.952231 0
0.00039285 6.49714 5.953672 0
0.0003929 6.465797 5.95503 0
0.00039295 6.434455 5.956307 0
0.000393 6.403106 5.957503 0
0.00039305 6.371751 5.958617 0
0.0003931 6.34039 5.95965 0
0.00039315 6.309018 5.960601 0
0.0003932 6.277642 5.961472 0
0.00039325 6.246261 5.962263 0
0.0003933 6.214881 5.962973 0
0.00039335 6.183494 5.963603 0
0.0003934 6.152104 5.964152 0
0.00039345 6.120713 5.964622 0
0.0003935 6.089318 5.965012 0
0.00039355 6.057922 5.965323 0
0.0003936 6.026524 5.965555 0
0.00039365 5.995127 5.965707 0
0.0003937 5.963728 5.965781 0
0.00039375 5.932329 5.965776 0
0.0003938 5.90093 5.965613 0
0.00039385 5.869532 5.965373 0
0.0003939 5.838137 5.965134 0
0.00039395 5.806741 5.964816 0
0.000394 5.77535 5.964421 0
0.00039405 5.743958 5.963948 0
0.0003941 5.712572 5.963398 0
0.00039415 5.681189 5.962771 0
0.0003942 5.649809 5.962067 0
0.00039425 5.618434 5.961287 0
0.0003943 5.587063 5.96043 0
0.00039435 5.555698 5.959496 0
0.0003944 5.524337 5.958487 0
0.00039445 5.492977 5.957401 0
0.0003945 5.461628 5.95624 0
0.00039455 5.430286 5.955004 0
0.0003946 5.398944 5.953692 0
0.00039465 5.367609 5.952227 0
0.0003947 5.336281 5.950765 0
0.00039475 5.304961 5.949229 0
0.0003948 5.273658 5.947618 0
0.00039485 5.242364 5.945933 0
0.0003949 5.211079 5.944174 0
0.00039495 5.179793 5.942342 0
0.000395 5.148528 5.940435 0
0.00039505 5.180431 5.938456 1
0.0003951 5.212344 5.93656 1
0.00039515 5.244257 5.93475 1
0.0003952 5.276188 5.933024 1
0.00039525 5.308128 5.931382 1
0.0003953 5.340068 5.929823 1
0.00039535 5.372016 5.928349 1
0.0003954 5.40398 5.926958 1
0.00039545 5.435943 5.925651 1
0.0003955 5.46792 5.924427 1
0.00039555 5.499897 5.923285 1
0.0003956 5.531885 5.922227 1
0.00039565 5.563873 5.921251 1
0.0003957 5.595867 5.920358 1
0.00039575 5.627869 5.919546 1
0.0003958 5.659875 5.918817 1
0.00039585 5.691885 5.91817 1
0.0003959 5.723895 5.917604 1
0.00039595 5.75591 5.91712 1
0.000396 5.787925 5.916717 1
0.00039605 5.819944 5.916395 1
0.0003961 5.851964 5.916154 1
0.00039615 5.883984 5.915993 1
0.0003962 5.916006 5.915913 1
0.00039625 5.948027 5.915913 1
0.0003963 5.980049 5.915994 1
0.00039635 6.01207 5.916154 1
0.0003964 6.04409 5.916394 1
0.00039645 6.076107 5.916713 1
0.0003965 6.108123 5.917111 1
0.00039655 6.140135 5.917589 1
0.0003966 6.172148 5.918145 1
0.00039665 6.204158 5.91878 1
0.0003967 6.23616 5.919494 1
0.00039675 6.268159 5.920285 1
0.0003968 6.300157 5.921155 1
0.00039685 6.332151 5.922102 1
0.0003969 6.364135 5.923128 1
0.00039695 6.396118 5.92431 1
0.000397 6.42809 5.92549 1
0.00039705 6.460061 5.926746 1
0.0003971 6.492018 5.928079 1
0.00039715 6.523968 5.929489 1
0.0003972 6.555918 5.930975 1
0.00039725 6.58786 5.932538 1
0.0003973 6.619795 5.934256 1
0.00039735 6.65171 5.93597 1
0.0003974 6.683626 5.937759 1
0.00039745 6.715523 5.939624 1
0.0003975 6.684262 5.941564 0
0.00039755 6.652981 5.94342 0
0.0003976 6.6217 5.945194 0
0.00039765 6.5904 5.946885 0
0.0003977 6.559101 5.948494 0
0.00039775 6.527785 5.950021 0
0.0003978 6.496469 5.951465 0
0.00039785 6.465146 5.952828 0
0.0003979 6.433808 5.954108 0
0.00039795 6.402464 5.955308 0
0.000398 6.371121 5.956426 0
0.00039805 6.339771 5.957462 0
0.0003981 6.308411 5.958418 0
0.00039815 6.277046 5.959293 0
0.0003982 6.245677 5.960087 0
0.00039825 6.214308 5.960801 0
0.0003983 6.182933 5.961435 0
0.00039835 6.151557 5.961989 0
0.0003984 6.120178 5.962463 0
0.00039845 6.088794 5.962857 0
0.0003985 6.057409 5.963172 0
0.00039855 6.026024 5.963329 0
0.0003986 5.994638 5.963486 0
0.00039865 5.963251 5.963485 0
0.0003987 5.931864 5.963485 0
0.00039875 5.900478 5.963406 0
0.0003988 5.869093 5.963248 0
0.00039885 5.837707 5.963013 0
0.0003989 5.806324 5.9627 0
0.00039895 5.774944 5.962309 0
0.000399 5.743563 5.96184 0
0.00039905 5.712185 5.961295 0
0.0003991 5.68081 5.960672 0
0.00039915 5.649442 5.959972 0
0.0003992 5.618073 5.959196 0
0.00039925 5.586709 5.958343 0
0.0003993 5.555354 5.957414 0
0.00039935 5.524005 5.956409 0
0.0003994 5.492655 5.955249 0
0.00039945 5.461318 5.954093 0
0.0003995 5.429987 5.952861 0
0.00039955 5.398663 5.951554 0
0.0003996 5.367339 5.950093 0
0.00039965 5.336031 5.948636 0
0.0003997 5.30473 5.947105 0
0.00039975 5.273438 5.945499 0
0.0003998 5.242155 5.943819 0
0.00039985 5.210872 5.942065 0
0.0003999 5.179607 5.940237 0
0.00039995 5.148353 5.938335 0


==> plots/dat/p-physical-open-looploop-physical.dat <==
time vo iL
-4.79999999999998e-06 0.00215980831395202 0.0900580027246916
-4.74999999999998e-06 0.00152068585477094 0.0749426613197199
-4.69999999999998e-06 0.00155432387893861 0.0825003320222015
-4.64999999999998e-06 0.00202525621728212 0.0732631789413934
-4.6e-06 0.00178979004811041 0.0808208496438724
-4.55e-06 0.0015543238789385 0.0749426613197226
-4.5e-06 0.00158796190310573 0.0757824025088851
-4.45e-06 0.00205889424144967 0.0799811084547106
-4.4e-06 0.00155432387893839 0.081660590833041
-4.35e-06 0.00175615202394286 0.0825003320222057
-4.3e-06 0.00202525621728222 0.0715836965630596
-4.24999999999999e-06 0.00162159992727318 0.0783016260763802
-4.19999999999999e-06 0.00202525621728222 0.0825003320222057
-4.14999999999999e-06 0.00226072238645425 0.0774618848872155
-4.09999999999999e-06 0.00182342807227775 0.0724234377522248
-4.04999999999999e-06 0.00202525621728222 0.0741029201305552
-3.99999999999999e-06 0.00178979004811031 0.0808208496438758
-3.94999999999999e-06 0.00192434214477999 0.0741029201305552
-3.89999999999999e-06 0.00162159992727318 0.0858592967788661
-3.84999999999999e-06 0.00219344633811935 0.0808208496438758
-3.79999999999998e-06 0.00232799843478904 0.0724234377522248
-3.74999999999998e-06 0.00219344633811935 0.0715836965630596
-3.69999999999998e-06 0.00195798016894744 0.0774618848872155
-3.64999999999998e-06 0.00199161819311489 0.0724234377522248
-3.59999999999998e-06 0.00205889424144967 0.0808208496438758
-3.54999999999998e-06 0.00215980831395192 0.0808208496438754
-3.5e-06 0.00195798016894753 0.079981108454711
-3.45e-06 0.00239527448312373 0.0808208496438754
-3.4e-06 0.00209253226561712 0.0766221436980503
-3.35e-06 0.00246255053145872 0.0825003320222057
-3.3e-06 0.00199161819311489 0.0825003320222057
-3.25e-06 0.00232799843478904 0.0892182615355268
-3.2e-06 0.00236163645895648 0.0858592967788661
-3.14999999999999e-06 0.00192434214477999 0.0825003320222057
-3.09999999999999e-06 0.0022943604106217 0.0825003320222057
-3.04999999999999e-06 0.00215980831395202 0.0741029201305552
-2.99999999999999e-06 0.00232799843478904 0.0791413672655454
-2.94999999999999e-06 0.00209253226561712 0.0799811084547106
-2.89999999999999e-06 0.00178979004811031 0.0892182615355268
-2.84999999999999e-06 0.00252982657979361 0.0766221436980503
-2.79999999999999e-06 0.00178979004811031 0.0866990379680312
-2.74999999999999e-06 0.00219344633811935 0.0959361910488474
-2.69999999999998e-06 0.00202525621728222 0.0883785203463616
-2.64999999999998e-06 0.00226072238645425 0.0715836965630596
-2.59999999999998e-06 0.00219344633811935 0.0833400732113709
-2.54999999999998e-06 0.00219344633811935 0.0850195555897013
-2.49999999999998e-06 0.00202525621728222 0.0808208496438758
-2.44999999999998e-06 0.00215980831395197 0.074942661319723
-2.39999999999998e-06 0.00205889424144966 0.0816605908330357
-2.35e-06 0.00202525621728224 0.069904214184735
-2.3e-06 0.00195798016894744 0.081660590833041
-2.25e-06 0.00205889424144967 0.07326317894139
-2.2e-06 0.00259710262812851 0.0657055082389042
-2.15e-06 0.0022943604106217 0.0774618848872155
-2.1e-06 0.0022270843622868 0.0724234377522248
-2.05e-06 0.00195798016894744 0.0791413672655454
-1.99999999999999e-06 0.00212617028978457 0.0757824025088851
-1.94999999999999e-06 0.00202525621728222 0.0757824025088851
-1.89999999999999e-06 0.00209253226561712 0.0623465434822439
-1.84999999999999e-06 0.0022943604106217 0.0791413672655454
-1.79999999999999e-06 0.00242891250729138 0.0690644729955645
-1.74999999999999e-06 0.00246255053145872 0.0850195555897013
-1.69999999999999e-06 0.00242891250729138 0.0715836965630596
-1.64999999999999e-06 0.00226072238645425 0.0808208496438758
-1.59999999999999e-06 0.00209253226561712 0.0808208496438758
-1.54999999999998e-06 0.0022270843622868 0.081660590833041
-1.49999999999998e-06 0.00273165472479819 0.0707439553738949
-1.44999999999998e-06 0.00269801670063074 0.0791413672655454
-1.39999999999998e-06 0.00192434214477999 0.0690644729955645
-1.34999999999998e-06 0.00185706609644517 0.0749426613197219
-1.29999999999998e-06 0.00178979004811047 0.0791413672655458
-1.25e-06 0.00215980831395185 0.0799811084547102
-1.2e-06 0.00178979004811047 0.0724234377522283
-1.15e-06 0.00189070412061254 0.0707439553738949
-1.1e-06 0.00189070412061254 0.0673849906172341
-1.05e-06 0.00165523795144063 0.0657055082389042
-9.99999999999997e-07 0.00205889424144967 0.0741029201305552
-9.49999999999996e-07 0.0011170295647619 0.0665452494280694
-8.99999999999995e-07 0.00152068585477094 0.0707439553738949
-8.49999999999994e-07 0.00175615202394286 0.0757824025088851
-7.99999999999992e-07 0.00182342807227775 0.0774618848872155
-7.49999999999991e-07 0.00178979004811031 0.081660590833041
-6.9999999999999e-07 0.00195798016894744 0.0783016260763802
-6.49999999999989e-07 0.00168887597560807 0.0673849906172341
-5.99999999999987e-07 0.00205889424144967 0.0808208496438758
-5.49999999999986e-07 0.00178979004811031 0.0833400732113709
-4.99999999999985e-07 0.00145340980643605 0.0875387791571964
-4.49999999999984e-07 0.00162159992727318 0.0757824025088851
-3.99999999999983e-07 0.00209253226561712 0.0833400732113709
-3.49999999999981e-07 0.00205889424144967 0.0833400732113709
-2.9999999999998e-07 0.00195798016894744 0.0841798144005361
-2.49999999999979e-07 0.00192434214478011 0.0816605908330383
-1.99999999999978e-07 0.00219344633811946 0.0757824025088886
-1.50000000000004e-07 0.00242891250729127 0.0833400732113675
-1.00000000000002e-07 0.00202525621728241 0.0791413672655474
-5.00000000000012e-08 0.00165523795144063 0.0825003320222057
0 0.0018570660964452 0.0774618848872155
5.00000000000012e-08 0.00051154512974827 0.0825003320222057
1.00000000000002e-07 -0.0053414710753833 0.0749426613197199
1.50000000000004e-07 -0.0258270277933437 0.0715836965630596
2.00000000000005e-07 -0.0096807761929808 0.0531093904014277
2.50000000000006e-07 0.00831556673659029 0.0774618848872155
3.00000000000007e-07 0.0152786377392468 0.12616687385879
3.50000000000009e-07 0.0169941769717853 0.195865392559492
4.0000000000001e-07 0.0175323853584641 0.26976261720602
4.50000000000011e-07 0.0166914347542786 0.360454665635849
5.00000000000012e-07 0.0173978332617944 0.447787749309019
5.50000000000013e-07 0.0197188569293466 0.522524715144711
6.00000000000015e-07 0.0178351275759709 0.60649883406122
6.50000000000016e-07 0.0200215991468534 0.645966669951979
7.00000000000017e-07 0.0187097162043239 0.697190882491049
7.50000000000018e-07 0.0098629158482918 0.70894725913936
8.00000000000019e-07 -0.00621605970373629 0.692992176545224
8.50000000000021e-07 0.00993019189662658 0.691312694166894
9.00000000000022e-07 0.0170614530201221 0.663601234924432
9.50000000000023e-07 0.0212662060410497 0.633370552114494
9.99999999999997e-07 0.0251009407961325 0.61321676357455
1.05e-06 0.0281283629712023 0.607338575250385
1.1e-06 0.0289693135753878 0.596421939791239
1.15e-06 0.0298102641795733 0.599780904547899
1.2e-06 0.0297093501070711 0.61321676357454
1.25e-06 0.0281283629712023 0.617415469520366
1.3e-06 0.0277247066811932 0.635050034492833
1.35000000000001e-06 0.0267155659561704 0.633370552114503
1.40000000000001e-06 0.0257400632553152 0.634210293303668
1.45000000000001e-06 0.0270519461978447 0.644287187573649
1.50000000000001e-06 0.0270183081736772 0.640088481627823
1.55000000000001e-06 0.0285656572853787 0.626652622601182
1.60000000000001e-06 0.030180282445415 0.623293657844522
1.65000000000001e-06 0.0325013061129672 0.626652622601182
1.70000000000001e-06 0.0353605381671981 0.617415469520366
1.75000000000002e-06 0.0373115435689086 0.618255210709531
1.80000000000002e-06 0.0392961869947865 0.61321676357454
1.85000000000002e-06 0.0413481064689993 0.626652622601182
1.90000000000002e-06 0.0426936274356963 0.626652622601182
1.95000000000002e-06 0.0437700442090537 0.630011587357842
2.00000000000002e-06 0.0444091666682348 0.635889775681997
2.05000000000002e-06 0.0443082525957329 0.634210293303666
2.1e-06 0.0451828412240851 0.62917184616868
2.15e-06 0.0446782708615744 0.618255210709536
2.2e-06 0.0455864975140946 0.628332104979512
2.25e-06 0.0461919819491081 0.617415469520366
2.3e-06 0.0466629142874521 0.626652622601182
2.35e-06 0.0482102633991536 0.621614175466191
2.4e-06 0.0494212322691807 0.623293657844522
2.45e-06 0.0502621828733663 0.627492363790347
2.50000000000001e-06 0.0521122742025746 0.611537281196211
2.55000000000001e-06 0.0534577951692714 0.61321676357454
2.60000000000001e-06 0.054534211942629 0.618255210709531
2.65000000000001e-06 0.0553751625468145 0.60985779881788
2.70000000000001e-06 0.0568888736343486 0.624133399033687
2.75000000000001e-06 0.0580662044802084 0.60985779881788
2.80000000000001e-06 0.0589407931085614 0.611537281196211
2.85000000000002e-06 0.0597817437127469 0.60313986930456
2.90000000000002e-06 0.0600844859302537 0.611537281196211
2.95000000000002e-06 0.061059988631109 0.617415469520366
3.00000000000002e-06 0.0616654730661226 0.609018057628715
3.05000000000002e-06 0.0618673012111272 0.596421939791239
3.10000000000002e-06 0.0628764419361502 0.600620645737066
3.15000000000002e-06 0.0637510305645031 0.603979610493726
3.2e-06 0.0643901530236835 0.607338575250383
3.25e-06 0.0654329317728734 0.599780904547903
3.3e-06 0.0659711401595526 0.602300128115394
3.35e-06 0.0672157470537473 0.60313986930456
3.4e-06 0.0676866793920912 0.600620645737064
3.45e-06 0.0687294581412813 0.593062975034579
3.5e-06 0.0696376847938017 0.598101422169569
3.55e-06 0.0704113593496525 0.598941163358734
3.60000000000001e-06 0.0714877761230099 0.590543751467083
3.65000000000001e-06 0.0723287267271955 0.593062975034579
3.70000000000001e-06 0.0734724195488879 0.593062975034579
3.75000000000001e-06 0.0735060575730553 0.587184786710423
3.80000000000001e-06 0.0752552348297613 0.582986080764598
3.85000000000001e-06 0.0754234249505984 0.590543751467083
3.90000000000001e-06 0.0760961854339469 0.596421939791239
3.95000000000001e-06 0.076903498013965 0.593902716223744
4.00000000000002e-06 0.077778086642318 0.599780904547899
4.05000000000002e-06 0.0784844851498339 0.596421939791239
4.10000000000002e-06 0.0788545034156756 0.588864269088753
4.15000000000002e-06 0.0795609019231914 0.600620645737064
4.20000000000002e-06 0.0805027665998792 0.588864269088753
4.25000000000002e-06 0.0805700426482146 0.591383492656249
4.3e-06 0.0817473734940734 0.593062975034578
4.35e-06 0.0822183058324175 0.593062975034579
4.4e-06 0.0831938085332731 0.584665563142928
4.45e-06 0.0837320169199518 0.589704010277918
4.5e-06 0.0846738815966397 0.593062975034579
4.55e-06 0.0854811941766578 0.586345045521258
4.6e-06 0.0861539546600062 0.589704010277918
4.65e-06 0.0869276292158569 0.582986080764598
4.70000000000001e-06 0.0877685798200425 0.580466857197102
4.75000000000001e-06 0.0883067882067212 0.571229704116286
4.80000000000001e-06 0.089080462762572 0.586345045521258
4.85000000000001e-06 0.0895850331250834 0.584665563142928
4.90000000000001e-06 0.0897532232459205 0.593062975034579
4.95000000000001e-06 0.0904596217534364 0.582146339575432
5.00000000000001e-06 0.090829640019278 0.572909186494616
5.05000000000001e-06 0.0802336624065398 0.576268151251277
5.10000000000002e-06 0.0924442651793143 0.563672033413801
5.15000000000002e-06 0.101997464042862 0.591383492656248
5.20000000000002e-06 0.106942253595473 0.586345045521258
5.25000000000002e-06 0.110709712302225 0.599780904547899
5.30000000000002e-06 0.110406970084718 0.637569258060328
5.35000000000002e-06 0.108590516779678 0.689633211788591
5.40000000000002e-06 0.1095996575047 0.750934318597653
5.45e-06 0.110945178471396 0.834908437514085
5.5e-06 0.113266202138948 0.907126179782288
5.55e-06 0.117403679111542 0.99277978107716
5.6e-06 0.115116293468157 1.06499752334536
5.65e-06 0.116697280604026 1.11370251231693
5.7e-06 0.116024520120678 1.17080491318016
5.75e-06 0.109397829359695 1.2010355959901
5.8e-06 0.0977927110219344 1.19263818409845
5.85000000000001e-06 0.110036951818876 1.1817215486393
5.90000000000001e-06 0.116058158144845 1.14645241869437
5.95000000000001e-06 0.119657426730759 1.11706147707359
6.00000000000001e-06 0.123088505195836 1.10026665329029
6.05000000000001e-06 0.125274976766719 1.07339493523701
6.10000000000001e-06 0.127024154023425 1.07759364118283
6.15000000000001e-06 0.127629638458438 1.0616385585887
6.20000000000002e-06 0.128066932772615 1.08347182950699
6.25000000000002e-06 0.128167846845117 1.10026665329029
6.30000000000002e-06 0.128504227086791 1.10866406518194
6.35000000000002e-06 0.128739693255963 1.11370251231693
6.40000000000002e-06 0.129244263618475 1.11874095945192
6.45000000000002e-06 0.130690698657674 1.11034354756027
6.50000000000002e-06 0.132036219624372 1.10698458280361
6.55e-06 0.134020863050248 1.10110639447946
6.6e-06 0.136072782524461 1.09942691210113
6.65e-06 0.138427444216181 1.08767053545281
6.7e-06 0.1407821059079 1.08095260593949
6.75e-06 0.142901301430448 1.08599105307448
6.8e-06 0.14535687719467 1.08431157069615
6.85e-06 0.147005140378874 1.07003597048035
6.90000000000001e-06 0.148687041587245 1.07255519404784
6.95000000000001e-06 0.150268028723114 1.07759364118283
7.00000000000001e-06 0.151277169448136 1.07927312356116
7.05000000000001e-06 0.151714463762313 1.078433382372
7.10000000000001e-06 0.152622690414833 1.06751674691285
7.15000000000001e-06 0.152858156584005 1.06331804096703
7.20000000000001e-06 0.153732745212358 1.07087571166951
7.25000000000001e-06 0.154876438034051 1.06835648810202
7.30000000000001e-06 0.155751026662404 1.07171545285868
7.35000000000002e-06 0.156659253314924 1.05995907621037
7.40000000000002e-06 0.158913000934141 1.0591193350212
7.45000000000002e-06 0.160224883876671 1.0616385585887
7.50000000000002e-06 0.162747735689228 1.07255519404784
7.55000000000002e-06 0.16389142851092 1.05995907621037
7.60000000000002e-06 0.165943347985133 1.06667700572368
7.65e-06 0.167692525241838 1.05995907621037
7.7e-06 0.169239874353539 1.06079881739953
7.75e-06 0.170080824957726 1.05324114669705
7.8e-06 0.170921775561911 1.05660011145371
7.85e-06 0.172401848625278 1.04904244075122
7.9e-06 0.173040971084459 1.05408088788621
7.95e-06 0.173747369591975 1.04988218194039
8e-06 0.174958338462002 1.04400399361623
8.05000000000001e-06 0.175496546848681 1.04652321718373
8.10000000000001e-06 0.177111172008717 1.04988218194039
8.15000000000001e-06 0.177817570516233 1.0398052876704
8.20000000000001e-06 0.178860349265423 1.04904244075122
8.25000000000001e-06 0.180239508256287 1.04400399361623
8.30000000000001e-06 0.181786857367989 1.0398052876704
8.35000000000001e-06 0.182863274141346 1.03308735815708
8.40000000000001e-06 0.184040604987206 1.03896554648124
8.45000000000002e-06 0.185722506195577 1.02636942864376
8.50000000000002e-06 0.187471683452283 1.02804891102209
8.55000000000002e-06 0.187976253814794 1.02385020507627
8.60000000000002e-06 0.189355412805659 1.03056813458959
8.65000000000002e-06 0.190263639458179 1.02720916983293
8.70000000000002e-06 0.190465467603184 1.03056813458959
8.75000000000002e-06 0.192046454739053 1.02972839340042
8.8e-06 0.192752853246568 1.02133098150878
8.85e-06 0.193560165826587 1.01713227556295
8.9e-06 0.194670220624111 1.0230104638871
8.95e-06 0.19534298110746 1.00957460486046
9e-06 0.196722140098324 1.01293356961712
9.05e-06 0.197966746992519 1.01965149913044
9.1e-06 0.198807697596705 1.01629253437378
9.15000000000001e-06 0.200052304490899 1.01629253437378
9.20000000000001e-06 0.200792341022583 1.00201693415798
9.25000000000001e-06 0.201902395820107 1.01293356961712
9.30000000000001e-06 0.203247916786804 1.01125408723879
9.35000000000001e-06 0.203752487149316 1.00705538129297
9.40000000000001e-06 0.204559799729334 1.0062156401038
9.45000000000001e-06 0.205468026381854 1.01041434604963
9.50000000000001e-06 0.205972596744365 1.00537589891464
9.55000000000002e-06 0.206948099445221 0.99277978107716
9.60000000000002e-06 0.208192706339415 0.991940039887995
9.65000000000002e-06 0.20943731323361 0.986061851563839
9.70000000000002e-06 0.20970641742695 0.986901592753004
9.75000000000002e-06 0.210412815934465 0.972625992537198
9.80000000000002e-06 0.211186490490317 0.975984957293859
9.85000000000002e-06 0.212532011457013 0.979343922050516
9.9e-06 0.213339324037031 0.975145216104695
9.95e-06 0.214146636617049 0.986061851563834
1e-05 0.21478575907623 0.977664439672188
1.005e-05 0.204828903922673 0.986061851563839
1.01e-05 0.218923236048823 0.952472203997236
1.015e-05 0.225415374713136 0.986061851563839
1.02e-05 0.228745539105711 0.973465733726363
1.025e-05 0.233791242730824 0.990260557509664
1.03e-05 0.235035849625019 1.02133098150877
1.035e-05 0.233488500513317 1.08347182950699
1.04e-05 0.233219396319978 1.14309345393771
1.045e-05 0.235506781963363 1.22706757285422
1.05e-05 0.238063271800087 1.30096479750075
1.055e-05 0.242368938893517 1.38241969284976
1.06e-05 0.240619761636811 1.45043872917213
1.065e-05 0.241527988289331 1.50502190646786
1.07e-05 0.241595264337666 1.55120767187194
1.075e-05 0.236953217002562 1.58479731943855
1.08e-05 0.232378445715792 1.56884223684441
1.085e-05 0.23971153498429 1.54784870711528
1.09e-05 0.245059980826912 1.5327333657103
1.095e-05 0.248659249412826 1.50250268290036
1.1e-05 0.250912997032041 1.47815018841459
1.105e-05 0.252056689853734 1.46219510582045
1.11e-05 0.253301296747929 1.45799639987462
1.115e-05 0.253805867110441 1.44288105846965
1.12e-05 0.253570400941269 1.45715665868545
1.125e-05 0.253738591062106 1.46219510582044
1.13e-05 0.254848645859631 1.47647070603625
1.135e-05 0.255689596463816 1.48402837673874
1.14e-05 0.257169669527183 1.48990656506289
1.145e-05 0.259389779122233 1.48318863554957
1.15e-05 0.261340784523943 1.47647070603625
1.155e-05 0.264031826457337 1.47479122365792
1.16e-05 0.266655592342396 1.46219510582044
1.165e-05 0.268942977985781 1.4512784703613
1.17e-05 0.27156674387084 1.45631691749629
1.175e-05 0.273988681610894 1.45799639987462
1.18e-05 0.275367840601759 1.45883614106378
1.185e-05 0.277049741810129 1.45547717630712
1.19e-05 0.277857054390148 1.44456054084798
1.195e-05 0.278967109187673 1.4487592467938
1.2e-05 0.279774421767691 1.44624002322631
1.205e-05 0.280615372371877 1.45799639987461
1.21e-05 0.281523599024397 1.44959898798296
1.215e-05 0.282869119991093 1.44204131728048
1.22e-05 0.283642794546944 1.42944519944301
1.225e-05 0.284685573296134 1.43616312895633
1.23e-05 0.286367474504506 1.42776571706467
1.235e-05 0.288015737688709 1.42524649349718
1.24e-05 0.290067657162922 1.41768882279469
1.245e-05 0.291514092202121 1.43616312895633
1.25e-05 0.29296052724132 1.43280416419966
1.255e-05 0.294978808691366 1.41684908160553
1.26e-05 0.2964925197789 1.42104778755135
1.265e-05 0.298308973083941 1.42776571706467
1.27e-05 0.299822684171475 1.4126503756597
1.275e-05 0.301336395259009 1.41097089328137
1.28e-05 0.302345535984031 1.41013115209221
1.285e-05 0.303119210539882 1.40089399901139
1.29e-05 0.304397455458244 1.40005425782223
1.295e-05 0.304700197675751 1.3983747754439
1.3e-05 0.305440234207434 1.39417606949807
1.305e-05 0.306415736908289 1.40089399901139
1.31e-05 0.307862171947489 1.3958555518764
1.315e-05 0.308837674648344 1.39921451663306
1.32e-05 0.309644987228363 1.38829788117391
1.325e-05 0.31122597436423 1.38074021047143
1.33e-05 0.313412445935112 1.3790607280931
1.335e-05 0.314118844442629 1.38074021047143
1.34e-05 0.316271677989344 1.38661839879558
1.345e-05 0.317348094762702 1.38241969284976
1.35e-05 0.319029995971073 1.36730435144479
1.355e-05 0.320812811251946 1.37570176333644
1.36e-05 0.32141829568696 1.36982357501228
1.365e-05 0.322494712460318 1.37570176333644
1.37e-05 0.323840233427014 1.37570176333644
1.375e-05 0.324210251692856 1.36058642193147
1.38e-05 0.325118478345376 1.36730435144479
1.385e-05 0.32572396278039 1.3622659043098
1.39e-05 0.327439502012929 1.3597466807423
1.395e-05 0.327271311892092 1.36646461025562
1.4e-05 0.328515918786286 1.35554797479648
1.405e-05 0.33016418197049 1.35890693955314
1.41e-05 0.330500562212164 1.3622659043098
1.415e-05 0.332148825396368 1.35218901003982
1.42e-05 0.3335616224114 1.35554797479648
1.425e-05 0.33383072660474 1.3572274571748
1.43e-05 0.336185388296459 1.33539418625652
1.435e-05 0.33732908111815 1.33791340982401
1.44e-05 0.33773273740816 1.33707366863485
1.445e-05 0.339246448495694 1.33203522149985
1.45e-05 0.339885570954875 1.32699677436486
1.455e-05 0.340793797607395 1.32195832722987
1.46e-05 0.341668386235748 1.31691988009488
1.465e-05 0.342307508694929 1.3093622093924
1.47e-05 0.343283011395785 1.30096479750075
1.475e-05 0.344090323975803 1.30516350344657
1.48e-05 0.344594894338314 1.29676609155492
1.485e-05 0.345368568894165 1.31188143295989
1.49e-05 0.346512261715857 1.29676609155492
1.495e-05 0.346949556030034 1.29844557393325
1.5e-05 0.347992334779224 1.29928531512242
1.505e-05 0.337631823335658 1.29676609155492
1.51e-05 0.353408056670179 1.27493282063663
1.515e-05 0.35953017706865 1.31356091533822
1.52e-05 0.36279306541289 1.31524039771655
1.525e-05 0.367065094482153 1.31859936247321
1.53e-05 0.367805131013836 1.35890693955314
1.535e-05 0.366156867829632 1.4151695992272
1.54e-05 0.366055953757131 1.4831886355496
1.545e-05 0.368410615448848 1.55960508376356
1.55e-05 0.371572589720586 1.63686127316675
1.555e-05 0.376584655321533 1.71243798019164
1.56e-05 0.373153576856456 1.79977106386481
1.565e-05 0.373994527460641 1.83252097024225
1.57e-05 0.375609152620678 1.88038621802466
1.575e-05 0.374499097823153 1.92153353629375
1.58e-05 0.370698001092234 1.90977715964543
1.585e-05 0.376214637055691 1.8913028534838
1.59e-05 0.380486666124954 1.86275165305219
1.595e-05 0.384085934710868 1.83168122905308
1.6e-05 0.385027799387556 1.80396976981063
1.605e-05 0.386306044305918 1.7880146872165
1.61e-05 0.385902388015909 1.77457882818985
1.615e-05 0.385936026040076 1.77541856937902
1.62e-05 0.385767835919239 1.77205960462236
1.625e-05 0.386205130233416 1.77625831056819
1.63e-05 0.387348823055108 1.79053391078399
1.635e-05 0.38903072426348 1.79305313435149
1.64e-05 0.391318109906864 1.7880146872165
1.645e-05 0.39333639135691 1.79221339316232
1.65e-05 0.395724691072798 1.77793779294652
1.655e-05 0.398853027320368 1.77877753413567
1.66e-05 0.401745897398764 1.76198271035239
1.665e-05 0.403663264776307 1.75694426321739
1.67e-05 0.40611884054053 1.75946348678488
1.675e-05 0.407834379773069 1.75106607489323
1.68e-05 0.40938172888477 1.74098918062325
1.685e-05 0.410659973803132 1.74350840419075
1.69e-05 0.411500924407318 1.74350840419075
1.695e-05 0.412476427108173 1.74518788656908
1.7e-05 0.413014635494852 1.74518788656908
1.705e-05 0.413922862147372 1.7351109922991
1.71e-05 0.414965640896562 1.73679047467743
1.715e-05 0.415638401379911 1.73427125110993
1.72e-05 0.416748456177436 1.72839306278578
1.725e-05 0.41826216726497 1.73427125110993
1.73e-05 0.419708602304169 1.72251487446162
1.735e-05 0.421424141536707 1.72083539208329
1.74e-05 0.42361061310759 1.72167513327245
1.745e-05 0.425023410122622 1.71747642732663
1.75e-05 0.426537121210156 1.71159823900247
1.755e-05 0.428454488587699 1.72671358040744
1.76e-05 0.430136389796071 1.69396367403001
1.765e-05 0.431650100883605 1.70236108592166
1.77e-05 0.433298364067807 1.69816237997583
1.775e-05 0.434139314671993 1.69984186235416
1.78e-05 0.435720301807862 1.68052781500337
1.785e-05 0.436258510194541 1.68808548570585
1.79e-05 0.436998546726224 1.68472652094919
1.795e-05 0.438377705717088 1.66625221478756
1.8e-05 0.438579533862093 1.66205350884173
1.805e-05 0.439555036562948 1.66205350884173
1.81e-05 0.440295073094632 1.66205350884173
1.815e-05 0.441808784182166 1.66205350884173
1.82e-05 0.443019753052193 1.66541247359839
1.825e-05 0.444197083898053 1.66373299122006
1.83e-05 0.445340776719745 1.64777790862593
1.835e-05 0.447594524338962 1.65533557932841
1.84e-05 0.448805493208989 1.65617532051758
1.845e-05 0.450251928248189 1.65533557932841
1.85e-05 0.452135657601564 1.64189972030177
1.855e-05 0.453245712399089 1.64945739100426
1.86e-05 0.453615730664931 1.65197661457175
1.865e-05 0.455163079776632 1.64441894386927
1.87e-05 0.45623949654999 1.63938049673428
1.875e-05 0.457046809130008 1.63098308484263
1.88e-05 0.457753207637523 1.63770101435594
1.885e-05 0.4581905019517 1.62090619057265
1.89e-05 0.459132366628388 1.61838696700515
1.895e-05 0.460040593280909 1.61670748462682
1.9e-05 0.46067971574009 1.607470331546
1.905e-05 0.462260702875958 1.60914981392433
1.91e-05 0.463572585818488 1.607470331546
1.915e-05 0.46485083073685 1.60243188441101
1.92e-05 0.465859971461873 1.59403447251936
1.925e-05 0.466499093921054 1.60243188441101
1.93e-05 0.46824827117776 1.58479731943855
1.935e-05 0.469223773878615 1.5906755077627
1.94e-05 0.470401104724475 1.58563706062771
1.945e-05 0.470972951135321 1.58983576657354
1.95e-05 0.472453024198688 1.58143835468189
1.955e-05 0.473327612827041 1.57556016635773
1.96e-05 0.474303115527896 1.5738806839794
1.965e-05 0.474370391576231 1.57807938992523
1.97e-05 0.475413170325421 1.57472042516856
1.975e-05 0.476119568832937 1.56044482495276
1.98e-05 0.476355035002109 1.55372689543944
1.985e-05 0.477162347582127 1.56380378970941
1.99e-05 0.478104212258815 1.54700896592612
1.995e-05 0.478911524838832 1.54616922473695
2e-05 0.480223407781362 1.53357310689948
2.005e-05 0.470165638555303 1.54616922473695
2.01e-05 0.485134559309806 1.50838087122452
2.015e-05 0.492400372529969 1.54365000116946
2.02e-05 0.494620482125019 1.52769491857532
2.025e-05 0.499666185750132 1.54616922473695
2.03e-05 0.499329805508458 1.58815628419521
2.035e-05 0.49761426627592 1.63098308484262
2.04e-05 0.49747971417925 1.70991875662414
2.045e-05 0.500103480064309 1.7880146872165
2.05e-05 0.502626331876866 1.86275165305219
2.055e-05 0.507907501671151 1.95932188980617
2.06e-05 0.504207319012735 2.02734092612855
2.065e-05 0.505283735786092 2.06764850320847
2.07e-05 0.506965636994463 2.12559064526086
2.075e-05 0.510194887314536 2.15750081044914
2.08e-05 0.502054485466019 2.14826365736832
2.085e-05 0.508681176227002 2.12727012763919
2.09e-05 0.512179530740414 2.09619970364008
2.095e-05 0.515408781060486 2.06428953845179
2.1e-05 0.515980627471332 2.02902040850687
2.105e-05 0.5160142654955 2.00970636115609
2.11e-05 0.515644247229658 1.98703334904863
2.115e-05 0.515139676867147 1.99123205499445
2.12e-05 0.51497148674631 1.9996294668861
2.125e-05 0.515206952915482 2.01474480829107
2.13e-05 0.516485197833844 2.01558454948024
2.135e-05 0.518301651138884 2.02566144375022
2.14e-05 0.520622674806437 2.01810377304773
2.145e-05 0.52358282093317 2.01810377304773
2.15e-05 0.526812071253242 2.01138584353441
2.155e-05 0.529301285041632 2.01726403185857
2.16e-05 0.531689584757519 2.00046920807526
2.165e-05 0.533842418304234 1.99291153737278
2.17e-05 0.535827061730112 1.98115516072447
2.175e-05 0.537071668624306 1.97863593715697
2.18e-05 0.53858537971184 1.9803154195353
2.185e-05 0.539359054267691 1.9660398193195
2.19e-05 0.540368194992714 1.97107826645449
2.195e-05 0.54080548930689 1.9660398193195
2.2e-05 0.541646439911076 1.9610013721845
2.205e-05 0.542151010273588 1.96268085456283
2.21e-05 0.543193789022777 1.95092447791452
2.215e-05 0.543563807288619 1.94924499553619
2.22e-05 0.545514812690329 1.94504628959037
2.225e-05 0.546456677367017 1.94252706602287
2.23e-05 0.548340406720393 1.93580913650955
2.235e-05 0.549955031880429 1.93664887769872
2.24e-05 0.551603295064633 1.93328991294206
2.245e-05 0.553419748369674 1.93412965413122
2.25e-05 0.555572581916389 1.92489250105041
2.255e-05 0.556918102883086 1.91649508915876
2.26e-05 0.558970022357298 1.91985405391541
2.265e-05 0.559979163082321 1.91649508915876
2.27e-05 0.561122855904014 1.91985405391541
2.275e-05 0.562972947233222 1.90641819488877
2.28e-05 0.563746621789073 1.9080976772671
2.285e-05 0.564284830175751 1.89634130061879
2.29e-05 0.565260332876606 1.90557845369961
2.295e-05 0.566235835577462 1.9080976772671
2.3e-05 0.566572215819136 1.88962337110547
2.305e-05 0.567144062229982 1.88038621802466
2.31e-05 0.568254117027507 1.87786699445716
2.315e-05 0.569027791583358 1.87954647683549
2.32e-05 0.570205122429218 1.87030932375467
2.325e-05 0.571348815250911 1.85099527640388
2.33e-05 0.572694336217606 1.85183501759304
2.335e-05 0.574107133232639 1.84259786451223
2.34e-05 0.575755396416842 1.84007864094473
2.345e-05 0.577672763794385 1.83420045262058
2.35e-05 0.57878281859191 1.84595682926889
2.355e-05 0.579556493147761 1.83420045262058
2.36e-05 0.581171118307797 1.83084148786392
2.365e-05 0.581978430887816 1.82244407597227
2.37e-05 0.582112982984485 1.83168122905308
2.375e-05 0.583525779999517 1.81656588764811
2.38e-05 0.583693970120354 1.82076459359393
2.385e-05 0.583761246168689 1.81236718170228
2.39e-05 0.58453492072454 1.80564925218896
2.395e-05 0.58557769947373 1.80984795813479
2.4e-05 0.586317736005413 1.80564925218896
2.405e-05 0.588201465358789 1.79557235791898
2.41e-05 0.589109692011309 1.79557235791898
2.415e-05 0.589782452494658 1.78969416959483
2.42e-05 0.590858869268015 1.78381598127067
2.425e-05 0.592406218379717 1.7880146872165
2.43e-05 0.593751739346414 1.78465572245983
2.435e-05 0.594424499829762 1.78045701651401
2.44e-05 0.595063622288943 1.77625831056819
2.445e-05 0.596240953134802 1.77205960462236
2.45e-05 0.597250093859825 1.75694426321739
2.455e-05 0.597721026198169 1.76954038105487
2.46e-05 0.597990130391509 1.75526478083906
2.465e-05 0.598730166923192 1.75358529846073
2.47e-05 0.599201099261536 1.74686736894741
2.475e-05 0.599470203454875 1.74266866300158
2.48e-05 0.599638393575712 1.73595073348826
2.485e-05 0.600546620228233 1.7325917687316
2.49e-05 0.601454846880753 1.74098918062325
2.495e-05 0.602598539702446 1.71831616851579
2.5e-05 0.602834005871618 1.72251487446162
2.505e-05 0.592944426766395 1.71831616851579
2.51e-05 0.608216089738405 1.68808548570585
2.515e-05 0.615380988886066 1.72587383921828
2.52e-05 0.617567460456949 1.71831616851579
2.525e-05 0.622175869767886 1.72419435683995
2.53e-05 0.621974041622881 1.76030322797405
2.535e-05 0.619720294003664 1.80648899337813
2.54e-05 0.619922122148669 1.87618751207886
2.545e-05 0.62214223174372 1.9475655131579
2.55e-05 0.625035101822115 2.03321911445266
2.555e-05 0.630148081495562 2.121391939315
2.56e-05 0.626111518595474 2.19528916396156
2.565e-05 0.627322487465501 2.22971855271733
2.57e-05 0.630484461737239 2.28598121239139
2.575e-05 0.634756490806502 2.30781448330969
2.58e-05 0.625842414402135 2.30109655379637
2.585e-05 0.631325412341424 2.28514147120223
2.59e-05 0.635261061169013 2.25491078839228
2.595e-05 0.636842048304882 2.22551984677151
2.6e-05 0.637279342619058 2.19696864633989
2.605e-05 0.636909324353217 2.16841744590828
2.61e-05 0.636774772256547 2.16337899877329
2.615e-05 0.635261061169013 2.14994313974665
2.62e-05 0.634924680927339 2.16421873996246
2.625e-05 0.634722852782334 2.16841744590828
2.63e-05 0.63660658213571 2.17345589304327
2.635e-05 0.638355759392416 2.18773149325908
2.64e-05 0.641181353422479 2.17429563423244
2.645e-05 0.644208775597547 2.18437252850242
2.65e-05 0.646731627410104 2.17177641066494
2.655e-05 0.65006179180268 2.17009692828661
2.66e-05 0.652080073252723 2.16925718709745
2.665e-05 0.654031078654434 2.14322521023334
2.67e-05 0.655847531959476 2.1390265042875
2.675e-05 0.657125776877838 2.13062909239585
2.68e-05 0.658370383772032 2.1222316805042
2.685e-05 0.65931224844872 2.11803297455838
2.69e-05 0.659749542762897 2.11467400980171
2.695e-05 0.660556855342915 2.11719323336921
2.7e-05 0.660758683487919 2.11215478623422
2.705e-05 0.661465081995435 2.09535996245092
2.71e-05 0.662205118527118 2.09871892720758
2.715e-05 0.663247897276309 2.09787918601841
2.72e-05 0.664324314049666 2.08192410342428
2.725e-05 0.665535282919693 2.09116125650509
2.73e-05 0.666914441910558 2.08360358580261
2.735e-05 0.668293600901422 2.0861228093701
2.74e-05 0.671051918883151 2.07100746796513
2.745e-05 0.67132102307649 2.06428953845181
2.75e-05 0.673473856623205 2.0668087620193
2.755e-05 0.675424862024916 2.06177031488432
2.76e-05 0.676164898556599 2.0693279855868
2.765e-05 0.678149541982477 2.06093057369515
2.77e-05 0.678687750369156 2.04917419704684
2.775e-05 0.680268737505024 2.04413574991185
2.78e-05 0.681143326133377 2.04245626753352
2.785e-05 0.681513344399219 2.04665497347934
2.79e-05 0.682556123148409 2.03825756158769
2.795e-05 0.682320656979237 2.03489859683103
2.8e-05 0.683430711776762 2.02398196137189
2.805e-05 0.683565263873432 2.02650118493938
2.81e-05 0.684877146815961 2.01978325542606
2.815e-05 0.685078974960966 2.01474480829107
2.82e-05 0.686390857903495 2.00634739639942
2.825e-05 0.687467274676853 1.99794998450777
2.83e-05 0.68854369145021 1.9971102433186
2.835e-05 0.689956488465242 1.99794998450777
2.84e-05 0.691638389673613 1.99039231380528
2.845e-05 0.69325301483365 1.97359749002198
2.85e-05 0.694463983703677 1.98199490191363
2.855e-05 0.695809504670374 1.96939878407616
2.86e-05 0.696650455274559 1.9610013721845
2.865e-05 0.697121387612903 1.963520595752
2.87e-05 0.697962338217089 1.96016163099534
2.875e-05 0.698063252289591 1.95008473672536
2.88e-05 0.698702374748772 1.9467257719687
2.885e-05 0.698635098700437 1.94588603077953
2.89e-05 0.699038754990446 1.9467257719687
2.895e-05 0.700115171763804 1.94168732483371
2.9e-05 0.700586104102148 1.93664887769872
2.905e-05 0.701527968778835 1.93328991294206
2.91e-05 0.702503471479691 1.9131361244021
2.915e-05 0.703445336156379 1.89886052418629
2.92e-05 0.704387200833066 1.90389897132128
2.925e-05 0.706304568210609 1.89970026537545
2.93e-05 0.706304568210609 1.89718104180796
2.935e-05 0.707851917322311 1.89550155942963
2.94e-05 0.708995610144003 1.87954647683549
2.945e-05 0.709399266434012 1.8938220770513
2.95e-05 0.710038388893193 1.87786699445716
2.955e-05 0.71061023530404 1.87954647683549
2.96e-05 0.710879339497379 1.87198880613301
2.965e-05 0.71151846195656 1.85687346472803
2.97e-05 0.711282995787388 1.86275165305219
2.975e-05 0.711484823932393 1.8551939823497
2.98e-05 0.712090308367406 1.84427734689056
2.985e-05 0.712056670343239 1.84175812332306
2.99e-05 0.713503105382438 1.83755941737723
2.995e-05 0.713805847599945 1.82748252310726
3e-05 0.714175865865786 1.82244407597227
3.005e-05 0.704252648736397 1.81824537002644
3.01e-05 0.719019741345895 1.79893132267564
3.015e-05 0.72679012492857 1.83587993499891
3.02e-05 0.728572940209443 1.82580304072893
3.025e-05 0.732744055206204 1.83084148786392
3.03e-05 0.732037656698688 1.8551939823497
3.035e-05 0.730120289321145 1.90641819488877
3.04e-05 0.729952099200308 1.9828346431028
3.045e-05 0.73227312286786 2.05925109131682
3.05e-05 0.735704201332937 2.13818676309834
3.055e-05 0.740615352861381 2.22551984677151
3.06e-05 0.736040581574611 2.30865422449885
3.065e-05 0.736309685767951 2.34560283682211
3.07e-05 0.740278972619706 2.406064202442
3.075e-05 0.745593780438159 2.42369876741447
3.08e-05 0.735670563308769 2.42957695573862
3.085e-05 0.741355389393064 2.40438472006367
3.09e-05 0.745492866365657 2.37751300201039
3.095e-05 0.746401093018177 2.34644257801128
3.1e-05 0.746468369066512 2.31285293044466
3.105e-05 0.745728332534828 2.28430173001306
3.11e-05 0.744853743906476 2.27170561217559
3.115e-05 0.743676413060616 2.26918638860809
3.12e-05 0.74323911874644 2.26918638860809
3.125e-05 0.743676413060616 2.26918638860809
3.13e-05 0.74505557205148 2.27758380049974
3.135e-05 0.746165626849005 2.28598121239139
3.14e-05 0.749024858903236 2.2809427652564
3.145e-05 0.751985005029969 2.27842354168891
3.15e-05 0.755449721519214 2.27170561217559
3.155e-05 0.757938935307603 2.25910949433811
3.16e-05 0.760226320950988 2.24567363531147
3.165e-05 0.761807308086857 2.24063518817648
3.17e-05 0.763993779657739 2.22971855271733
3.175e-05 0.764195607802744 2.22216088201485
3.18e-05 0.765608404817776 2.21964165844735
3.185e-05 0.765709318890278 2.20956476417737
3.19e-05 0.765911147035282 2.2112442465557
3.195e-05 0.766112975180287 2.20536605823155
3.2e-05 0.7667184596153 2.20200709347488
3.205e-05 0.767559410219486 2.20200709347488
3.21e-05 0.767660324291989 2.19528916396156
3.215e-05 0.768804017113681 2.18353278731325
3.22e-05 0.76998134795954 2.18185330493492
3.225e-05 0.770788660539558 2.17681485779993
3.23e-05 0.772773303965437 2.16253925758412
3.235e-05 0.774118824932133 2.15498158688164
3.24e-05 0.775363431826328 2.14994313974665
3.245e-05 0.777146247107201 2.15162262212498
3.25e-05 0.778525406098066 2.13482779834168
3.255e-05 0.780240945330604 2.13146883358502
3.26e-05 0.781855570490641 2.13146883358502
3.265e-05 0.782292864804817 2.1247509040717
3.27e-05 0.784008404037356 2.11719323336921
3.275e-05 0.784580250448202 2.10879582147756
3.28e-05 0.785084820810713 2.1054368567209
3.285e-05 0.786228513632406 2.10207789196424
3.29e-05 0.786632169922415 2.09787918601841
3.295e-05 0.786497617825745 2.09116125650509
3.3e-05 0.787170378309093 2.0886420329376
3.305e-05 0.787876776816609 2.09787918601841
3.31e-05 0.787809500768274 2.07940487985678
3.315e-05 0.788684089396627 2.07772539747845
3.32e-05 0.789861420242487 2.0693279855868
3.325e-05 0.791173303185017 2.07436643272179
3.33e-05 0.791812425644197 2.0693279855868
3.335e-05 0.793797069070075 2.06009083250599
3.34e-05 0.794671657698429 2.06764850320847
3.345e-05 0.795546246326782 2.05757160893849
3.35e-05 0.797194509510985 2.04749471466851
3.355e-05 0.798405478381013 2.04497549110101
3.36e-05 0.798842772695189 2.05421264418183
3.365e-05 0.799380981081868 2.03909730277686
3.37e-05 0.799784637371877 2.02734092612855
3.375e-05 0.799717361323542 2.01390506710191
3.38e-05 0.799650085275207 2.01726403185857
3.385e-05 0.800255569710221 1.9971102433186
3.39e-05 0.800356483782723 1.98955257261612
3.395e-05 0.800625587976063 1.98451412548113
3.4e-05 0.801601090676918 1.99039231380528
3.405e-05 0.801500176604416 1.97443723121115
3.41e-05 0.802542955353606 1.97275774883282
3.415e-05 0.803955752368637 1.97695645477864
3.42e-05 0.804460322731149 1.96687956050866
3.425e-05 0.805604015552841 1.95008473672536
3.43e-05 0.806882260471203 1.95680266623868
3.435e-05 0.80745410688205 1.95428344267118
3.44e-05 0.808597799703742 1.94252706602287
3.445e-05 0.809371474259592 1.93664887769872
3.45e-05 0.809775130549601 1.9442065484012
3.455e-05 0.810279700912113 1.92657198342874
3.46e-05 0.810380614984615 1.92237327748291
3.465e-05 0.809876044622104 1.92321301867208
3.47e-05 0.810212424863778 1.91985405391541
3.475e-05 0.810683357202122 1.91229638321293
3.48e-05 0.810784271274624 1.9106169008346
3.485e-05 0.81058244312962 1.90305923013211
3.49e-05 0.811288841637135 1.90137974775378
3.495e-05 0.812297982362158 1.88626440634881
3.5e-05 0.813105294942176 1.88038621802466
3.505e-05 0.801971108942759 1.87114906494384
3.51e-05 0.81697366772143 1.85183501759304
3.515e-05 0.825248621666616 1.88290544159215
3.52e-05 0.825988658198299 1.87534777088967
3.525e-05 0.830227049243394 1.87618751207883
3.53e-05 0.829049718397535 1.91985405391541
3.535e-05 0.827065074971657 1.96016163099534
3.54e-05 0.826829608802485 2.03153963207437
3.545e-05 0.828814252228364 2.10123815077511
3.55e-05 0.831908950451767 2.19193019920494
3.555e-05 0.83587823730352 2.26918638860806
3.56e-05 0.831707122306763 2.33972464849793
3.565e-05 0.831908950451765 2.39346808460452
3.57e-05 0.835676409158517 2.45392945022441
3.575e-05 0.843514068789526 2.4757627211427
3.58e-05 0.831404380089254 2.47996142708853
3.585e-05 0.836988292101046 2.45392945022441
3.59e-05 0.840116628348617 2.41698083790115
3.595e-05 0.84176489153282 2.37163481368623
3.6e-05 0.841630339436151 2.34644257801128
3.605e-05 0.840217542421119 2.31537215401217
3.61e-05 0.839208401696096 2.31117344806635
3.615e-05 0.837862880729399 2.29269914190471
3.62e-05 0.836786463956042 2.29521836547221
3.625e-05 0.837291034318553 2.30781448330969
3.63e-05 0.838064708874404 2.31621189520134
3.635e-05 0.840284818469454 2.31789137757967
3.64e-05 0.843244964596187 2.319570859958
3.645e-05 0.845902368505413 2.31033370687718
3.65e-05 0.8482906682213 2.30865422449885
3.655e-05 0.851318090396369 2.29941707141802
3.66e-05 0.853605476039754 2.28010302406723
3.665e-05 0.855758309586467 2.27506457693225
3.67e-05 0.856632898214821 2.27254535336475
3.675e-05 0.857507486843174 2.25994923552728
3.68e-05 0.858281161399025 2.25575052958145
3.685e-05 0.85834843744736 2.25155182363563
3.69e-05 0.85912211200321 2.23307751747399
3.695e-05 0.858886645834039 2.23895570579815
3.7e-05 0.859223026075713 2.21964165844735
3.705e-05 0.859559406317387 2.22551984677151
3.71e-05 0.860602185066577 2.22384036439318
3.715e-05 0.861005841356586 2.21040450536653
3.72e-05 0.861947706033274 2.20536605823155
3.725e-05 0.863091398854966 2.20200709347488
3.73e-05 0.864403281797496 2.19780838752906
3.735e-05 0.865816078812528 2.19109045801574
3.74e-05 0.866892495585885 2.18857123444824
3.745e-05 0.868809862963428 2.1751353754216
3.75e-05 0.869482623446777 2.18101356374576
3.755e-05 0.870525402195967 2.17261615185411
3.76e-05 0.871938199210998 2.16589822234079
3.765e-05 0.872779149815184 2.16169951639496
3.77e-05 0.874057394733546 2.15666106925997
3.775e-05 0.874898345337732 2.15498158688163
3.78e-05 0.875402915700243 2.13902650428751
3.785e-05 0.876008400135257 2.12978935120669
3.79e-05 0.875369277676076 2.14322521023333
3.795e-05 0.876378418401098 2.13146883358502
3.8e-05 0.876243866304429 2.11971245693671
3.805e-05 0.876681160618605 2.1079560802884
3.81e-05 0.877051178884447 2.11131504504506
3.815e-05 0.877858491464465 2.10039840958591
3.82e-05 0.87869944206865 2.10039840958591
3.825e-05 0.879304926503664 2.09284073888342
3.83e-05 0.880112239083682 2.09619970364008
3.835e-05 0.881457760050379 2.08528306818094
3.84e-05 0.882466900775402 2.08108436223511
3.845e-05 0.883778783717931 2.07520617391096
3.85e-05 0.884855200491289 2.06596902083014
3.855e-05 0.885931617264646 2.05589212656016
3.86e-05 0.886167083433818 2.05169342061433
3.865e-05 0.886469825651325 2.04581523229018
3.87e-05 0.886806205892999 2.04749471466851
3.875e-05 0.886907119965502 2.03489859683103
3.88e-05 0.887075310086339 2.02818066731771
3.885e-05 0.887209862183008 2.01642429066939
3.89e-05 0.887310776255511 2.00382817283193
3.895e-05 0.887512604400515 2.00214869045359
3.9e-05 0.887748070569687 1.9971102433186
3.905e-05 0.888589021173873 1.98871283142695
3.91e-05 0.888891763391379 1.98367438429196
3.915e-05 0.8897999900439 1.97611671358948
3.92e-05 0.890371836454746 1.9803154195353
3.925e-05 0.891010958913927 1.97191800764365
3.93e-05 0.892524670001461 1.96268085456283
3.935e-05 0.893029240363972 1.95512318386035
3.94e-05 0.893702000847321 1.96520007813033
3.945e-05 0.894273847258167 1.96016163099534
3.95e-05 0.894509313427339 1.95680266623868
3.955e-05 0.894744779596511 1.9467257719687
3.96e-05 0.894643865524009 1.94504628959037
3.965e-05 0.894408399354837 1.9299309481854
3.97e-05 0.895182073910687 1.93328991294206
3.975e-05 0.894980245765683 1.9274117246179
3.98e-05 0.894408399354837 1.91817457153709
3.985e-05 0.894610227499841 1.9106169008346
3.99e-05 0.895518454152362 1.89886052418629
3.995e-05 0.895518454152362 1.90221948894294
4e-05 0.896123938587375 1.89046311229464
4.005e-05 0.88542704690214 1.88542466515965
4.01e-05 0.899790483221624 1.85939268829553
4.015e-05 0.908267265311815 1.90305923013211
4.02e-05 0.909780976399349 1.88710414753798
4.025e-05 0.913077502767756 1.8913028534838
4.03e-05 0.91132832551105 1.92237327748291
4.035e-05 0.909040939867666 1.9803154195353
4.04e-05 0.90937732010934 2.0525331618035
4.045e-05 0.910790117124372 2.12810986882836
4.05e-05 0.9135484351061 2.20284683466405
4.055e-05 0.918627776755381 2.28178250644557
4.06e-05 0.91341388300943 2.35483998990293
4.065e-05 0.913279330912761 2.39262834341536
4.07e-05 0.917551359982024 2.45057048546775
4.075e-05 0.926129056144716 2.47072427400771
4.08e-05 0.913111140791924 2.47912168589936
4.085e-05 0.918055930344535 2.45057048546775
4.09e-05 0.921217904616273 2.406064202442
4.095e-05 0.922597063607137 2.38087196676705
4.1e-05 0.922227045341295 2.34308361325462
4.105e-05 0.921285180664607 2.32209008352548
4.11e-05 0.919704193528739 2.3052952597422
4.115e-05 0.917685912078694 2.29857733022887
4.12e-05 0.917114065667847 2.30697474212052
4.125e-05 0.917248617764517 2.32125034233633
4.13e-05 0.918459586634544 2.31621189520134
4.135e-05 0.920175125867082 2.31369267163384
4.14e-05 0.922193407317128 2.31453241282301
4.145e-05 0.924749897153852 2.31621189520134
4.15e-05 0.927474577111413 2.30781448330969
4.155e-05 0.930468361262314 2.29185940071555
4.16e-05 0.932453004688192 2.27590431812141
4.165e-05 0.933933077751558 2.27338509455392
4.17e-05 0.935278598718255 2.27254535336475
4.175e-05 0.935783169080767 2.26078897671644
4.18e-05 0.93638865351578 2.25323130601396
4.185e-05 0.936758671781622 2.24819285887896
4.19e-05 0.93665775770912 2.23139803509566
4.195e-05 0.936624119684952 2.23895570579815
4.2e-05 0.936691395733287 2.22719932914984
4.205e-05 0.937061413999129 2.21880191725819
4.21e-05 0.937027775974961 2.22300062320401
4.215e-05 0.938036916699984 2.2137634701232
4.22e-05 0.938709677183333 2.21208398774486
4.225e-05 0.940021560125861 2.19948786990739
4.23e-05 0.940929786778382 2.19025071682658
4.235e-05 0.942847154155925 2.18521226969158
4.24e-05 0.943385362542604 2.1776545989891
4.245e-05 0.944798159557636 2.18185330493492
4.25e-05 0.946379146693505 2.16757770471912
4.255e-05 0.94722009729769 2.16673796352995
4.26e-05 0.948094685926043 2.16169951639496
4.265e-05 0.948632894312722 2.15414184569247
4.27e-05 0.949541120965242 2.14406495142249
4.275e-05 0.950079329351921 2.13818676309834
4.28e-05 0.950583899714432 2.12810986882836
4.285e-05 0.95075208983527 2.12307142169337
4.29e-05 0.950583899714432 2.1247509040717
4.295e-05 0.951054832052776 2.10459711553173
4.3e-05 0.950886641931939 2.11131504504506
4.305e-05 0.951290298221948 2.09871892720758
4.31e-05 0.95152576439112 2.08780229174843
4.315e-05 0.951559402415288 2.09116125650509
4.32e-05 0.95256854314031 2.07940487985678
4.325e-05 0.953308579671994 2.07352669153262
4.33e-05 0.953745873986171 2.06764850320847
4.335e-05 0.955057756928699 2.0693279855868
4.34e-05 0.955898707532885 2.06093057369515
4.345e-05 0.957109676402913 2.04749471466851
4.35e-05 0.958287007248772 2.04581523229018
4.355e-05 0.958959767732121 2.03069989088521
4.36e-05 0.959161595877125 2.03069989088521
4.365e-05 0.959027043780456 2.02902040850688
4.37e-05 0.95936342402213 2.02146273780439
4.375e-05 0.959565252167134 2.02062299661522
4.38e-05 0.959262509949628 2.01054610234524
4.385e-05 0.95909431982879 2.00382817283192
4.39e-05 0.959195233901293 1.98703334904862
4.395e-05 0.959195233901293 1.97695645477864
4.4e-05 0.959901632408809 1.97359749002198
4.405e-05 0.960069822529646 1.98199490191363
4.41e-05 0.960776221037162 1.96855904288699
4.415e-05 0.960843497085496 1.96520007813033
4.42e-05 0.962054465955524 1.963520595752
4.425e-05 0.962929054583877 1.95932188980617
4.43e-05 0.963097244704714 1.95008473672536
4.435e-05 0.963971833333067 1.94084758364454
4.44e-05 0.964980974058089 1.94000784245537
4.445e-05 0.964779145913085 1.92573224223958
4.45e-05 0.965149164178926 1.91229638321294
4.455e-05 0.964745507888917 1.91649508915876
4.46e-05 0.965014612082257 1.90305923013211
4.465e-05 0.965014612082257 1.90389897132128
4.47e-05 0.964745507888917 1.90137974775378
4.475e-05 0.964678231840583 1.88794388872714
4.48e-05 0.964409127647243 1.88374518278132
4.485e-05 0.964341851598908 1.87282854732217
4.49e-05 0.96471186986475 1.87282854732217
4.495e-05 0.964880059985587 1.85435424116054
4.5e-05 0.965081888130592 1.85267475878221
4.505e-05 0.954721376687026 1.84847605283638
4.51e-05 0.969051174982347 1.82664278191809
4.515e-05 0.976384264250846 1.85939268829553
4.52e-05 0.97762887114504 1.84259786451223
4.525e-05 0.981295415779289 1.85267475878221
4.53e-05 0.97984898074009 1.88794388872714
4.535e-05 0.977393404975868 1.94084758364454
4.54e-05 0.977393404975868 2.01054610234524
4.545e-05 0.979075306184239 2.09368048007259
4.55e-05 0.981530881948464 2.16421873996249
4.555e-05 0.986744775694409 2.24735311768983
4.56e-05 0.981429967875961 2.3187311187688
4.565e-05 0.980218999005932 2.3724745548754
4.57e-05 0.983986457712683 2.40942316719866
4.575e-05 0.992866896092883 2.45057048546775
4.58e-05 0.979680790619253 2.43041669692779
4.585e-05 0.985062874486041 2.42621799098196
4.59e-05 0.988426676902783 2.39178860222619
4.595e-05 0.989368541579471 2.34476309563295
4.6e-05 0.98872941912029 2.31621189520134
4.605e-05 0.987215708032756 2.29689784785054
4.61e-05 0.985029236461873 2.28430173001306
4.615e-05 0.983919181664348 2.26246845909477
4.62e-05 0.983212783156832 2.25659027077061
4.625e-05 0.983347335253502 2.27590431812141
4.63e-05 0.983986457712683 2.27674405931058
4.635e-05 0.986004739162729 2.28598121239139
4.64e-05 0.988258486781946 2.28262224763473
4.645e-05 0.990680424522 2.27590431812141
4.65e-05 0.993203276334557 2.27254535336475
4.655e-05 0.995625214074611 2.26246845909477
4.66e-05 0.997811685645494 2.24987234125729
4.665e-05 0.99865263624968 2.23811596460898
4.67e-05 0.999897243143874 2.23391725866316
4.675e-05 1.00050272757889 2.22132114082569
4.68e-05 1.00070455572389 2.21712243487986
4.685e-05 1.00043545153055 2.20284683466405
4.69e-05 1.00073819374806 2.2087250229882
4.695e-05 1.00077183177223 2.18521226969158
4.7e-05 1.00057000362722 2.19864812871822
4.705e-05 1.00040181350639 2.18269304612409
4.71e-05 1.0011082120139 2.16421873996246
4.715e-05 1.00104093596557 2.17177641066494
4.72e-05 1.00201643866642 2.17345589304327
4.725e-05 1.00309285543978 2.15582132807081
4.73e-05 1.0037992539473 2.14322521023333
4.735e-05 1.005346603059 2.13986624547667
4.74e-05 1.00568298330067 2.13734702190917
4.745e-05 1.00760035067821 2.12307142169337
4.75e-05 1.00753307462988 2.11551375099088
4.755e-05 1.00951771805576 2.11635349218004
4.76e-05 1.01022411656327 2.10123815077507
4.765e-05 1.01029139261161 2.09955866839674
4.77e-05 1.01183874172331 2.0886420329376
4.775e-05 1.01156963752997 2.08444332699177
4.78e-05 1.01170418962664 2.07772539747846
4.785e-05 1.01294879652083 2.06428953845182
4.79e-05 1.01190601777164 2.07100746796513
4.795e-05 1.01210784591665 2.05925109131682
4.8e-05 1.01197329381998 2.05673186774932
4.805e-05 1.01193965579581 2.03993704396602
4.81e-05 1.01214148394082 2.03825756158769
4.815e-05 1.01197329381998 2.03741782039853
4.82e-05 1.01267969232749 2.01810377304773
4.825e-05 1.01385702317336 2.02566144375022
4.83e-05 1.01436159353587 2.03069989088521
4.835e-05 1.01486616389838 2.01222558472357
4.84e-05 1.01540437228506 2.01222558472357
4.845e-05 1.01688444534842 2.00802687877775
4.85e-05 1.01715354954176 1.99123205499445
4.855e-05 1.01826360433929 1.99878972569693
4.86e-05 1.01836451841179 1.98787309023779
4.865e-05 1.0188690887743 1.98535386667029
4.87e-05 1.01870089865346 1.97359749002198
4.875e-05 1.01822996631512 1.97527697240031
4.88e-05 1.01910455494347 1.95848214861701
4.885e-05 1.01822996631512 1.95344370148202
4.89e-05 1.01826360433929 1.94672577196869
4.895e-05 1.01809541421845 1.93832836007705
4.9e-05 1.01819632829095 1.93580913650955
4.905e-05 1.01843179446012 1.9274117246179
4.91e-05 1.01923910704014 1.91733483034792
4.915e-05 1.01977731542682 1.9131361244021
4.92e-05 1.02024824776517 1.9080976772671
4.925e-05 1.02075281812768 1.89970026537545
4.93e-05 1.02139194058686 1.88626440634881
4.935e-05 1.02152649268353 1.88962337110547
4.94e-05 1.02193014897354 1.88542466515965
4.945e-05 1.02219925316688 1.87870673564633
4.95e-05 1.02203106304604 1.86611061780885
4.955e-05 1.02213197711854 1.84931579402555
4.96e-05 1.02206470107021 1.84595682926889
4.965e-05 1.02219925316688 1.8409183821339
4.97e-05 1.02169468280436 1.83252097024225
4.975e-05 1.02075281812768 1.83336071143141
4.98e-05 1.02075281812768 1.82076459359393
4.985e-05 1.02065190405517 1.81236718170228
4.99e-05 1.02075281812768 1.81488640526978
4.995e-05 1.02045007591017 1.80229028743231
5e-05 1.02085373220017 1.80648899337812
5.005e-05 1.00945044200743 1.79977106386481
5.01e-05 1.02415025856858 1.78549546364901
5.015e-05 1.03178609005459 1.80564925218896
5.02e-05 1.03252612658627 1.79557235791898
5.025e-05 1.03578901493051 1.81152744051312
5.03e-05 1.03467896013299 1.82664278191809
5.035e-05 1.03158426190959 1.88626440634881
5.04e-05 1.03114696759541 1.95764240742784
5.045e-05 1.03309797299712 2.02062299661522
5.05e-05 1.03551991073718 2.09871892720758
5.055e-05 1.0398255778306 2.18185330493492
5.06e-05 1.03525080654384 2.25407104720312
5.065e-05 1.03407347569798 2.30277603617469
5.07e-05 1.03747091613889 2.35148102514627
5.075e-05 1.04557767996323 2.38003222557788
5.08e-05 1.03306433497295 2.37499377844289
5.085e-05 1.03774002033222 2.35400024871376
5.09e-05 1.04080108053146 2.31873111876883
5.095e-05 1.04177658323231 2.27338509455392
5.1e-05 1.0410701847248 2.24231467055481
5.105e-05 1.03989285387894 2.22551984677149
5.11e-05 1.03821095267057 2.19528916396157
5.115e-05 1.03730272601805 2.20368657585321
5.12e-05 1.03592356702718 2.20620579942071
5.125e-05 1.03531808259217 2.20536605823155
5.13e-05 1.03649541343803 2.21460321131236
5.135e-05 1.03794184847723 2.21796217606902
5.14e-05 1.04006104399978 2.20788528179904
5.145e-05 1.0426175338365 2.19696864633989
5.15e-05 1.04487128145572 2.20536605823155
5.155e-05 1.04702411500243 2.1944494227724
5.16e-05 1.0483023599208 2.17933408136743
5.165e-05 1.04968151891166 2.16925718709745
5.17e-05 1.05055610754001 2.15582132807081
5.175e-05 1.05075793568502 2.13986624547667
5.18e-05 1.05126250604753 2.13398805715251
5.185e-05 1.05166616233754 2.15162262212498
5.19e-05 1.05075793568502 2.12810986882836
5.195e-05 1.05112795395086 2.11803297455838
5.2e-05 1.05092612580585 2.12139193931504
5.205e-05 1.05126250604753 2.11047530385589
5.21e-05 1.05109431592669 2.11803297455838
5.215e-05 1.05143069616837 2.1029176331534
5.22e-05 1.05200254257921 2.09619970364008
5.225e-05 1.0527425791109 2.0886420329376
5.23e-05 1.05378535786009 2.07520617391096
5.235e-05 1.05492905068178 2.06848824439764
5.24e-05 1.0558372773343 2.0525331618035
5.245e-05 1.05677914201099 2.05925109131682
5.25e-05 1.05731735039766 2.05841135012765
5.255e-05 1.05856195729186 2.04413574991185
5.26e-05 1.05920107975104 2.03993704396602
5.265e-05 1.06014294442773 2.03069989088521
5.27e-05 1.0604793246694 2.02230247899356
5.275e-05 1.06068115281441 2.00802687877775
5.28e-05 1.06074842886274 1.99627050212944
5.285e-05 1.06071479083857 2.00550765521025
5.29e-05 1.06068115281441 2.00046920807526
5.295e-05 1.06051296269357 1.99039231380528
5.3e-05 1.0602774965244 1.98451412548113
5.305e-05 1.06021022047606 1.97695645477864
5.31e-05 1.06000839233106 1.9610013721845
5.315e-05 1.06041204862107 1.95680266623868
5.32e-05 1.06068115281441 1.95680266623868
5.325e-05 1.06098389503191 1.95596292504951
5.33e-05 1.06175756958776 1.94588603077953
5.335e-05 1.06212758785361 1.9442065484012
5.34e-05 1.06354038486864 1.93161043056373
5.345e-05 1.06394404115865 1.9274117246179
5.35e-05 1.06417950732782 1.92321301867208
5.355e-05 1.06495318188367 1.92153353629375
5.36e-05 1.06552502829452 1.91565534796959
5.365e-05 1.06515501002867 1.91985405391541
5.37e-05 1.06528956212534 1.91145664202377
5.375e-05 1.06478499176283 1.8938220770513
5.38e-05 1.06448224954532 1.88626440634881
5.385e-05 1.0633721947478 1.88710414753798
5.39e-05 1.06404495523115 1.877027253268
5.395e-05 1.06397767918281 1.86862984137634
5.4e-05 1.06377585103781 1.85687346472803
5.405e-05 1.06374221301364 1.86023242948469
5.41e-05 1.06421314535199 1.84343760570139
5.415e-05 1.06458316361783 1.84007864094473
5.42e-05 1.06515501002867 1.83671967618807
5.425e-05 1.06535683817368 1.82916200548559
5.43e-05 1.06565958039119 1.81992485240477
5.435e-05 1.06650053099537 1.8216043347831
5.44e-05 1.0664668929712 1.8073287345673
5.445e-05 1.0663659788987 1.81488640526977
5.45e-05 1.0663659788987 1.80061080505398
5.455e-05 1.06666872111621 1.79557235791899
5.46e-05 1.06592868458453 1.79221339316232
5.465e-05 1.06606323668119 1.785495463649
5.47e-05 1.06545775224618 1.77038012224403
5.475e-05 1.064818629787 1.77457882818985
5.48e-05 1.06454952559366 1.75022633370407
5.485e-05 1.06417950732782 1.75610452202822
5.49e-05 1.06417950732782 1.74266866300158
5.495e-05 1.06394404115865 1.75022633370407
5.5e-05 1.06391040313448 1.73679047467743
5.505e-05 1.05297804528007 1.72251487446162
5.51e-05 1.06710601543038 1.70236108592166
5.515e-05 1.07460729481972 1.72503409802912
5.52e-05 1.07615464393142 1.71495720375913
5.525e-05 1.07887932388898 1.73427125110993
5.53e-05 1.07642374812476 1.75526478083906
5.535e-05 1.07417000050554 1.81320692289145
5.54e-05 1.07346360199803 1.87198880613301
5.545e-05 1.07484276098889 1.95092447791452
5.55e-05 1.07736561280145 2.02734092612855
5.555e-05 1.08187310803988 2.09787918601845
5.56e-05 1.07696195651144 2.1768148577999
5.565e-05 1.07511186518223 2.21964165844733
5.57e-05 1.07830747747814 2.26330820028394
5.575e-05 1.08627968920582 2.30193629498553
5.58e-05 1.07309358373219 2.29689784785054
5.585e-05 1.07817292538147 2.25826975314894
5.59e-05 1.08183947001572 2.23727622341982
5.595e-05 1.08264678259573 2.20368657585321
5.6e-05 1.08207493618489 2.17261615185411
5.605e-05 1.08072941521819 2.15414184569247
5.61e-05 1.07911479005815 2.12559064526086
5.615e-05 1.07763471699479 2.11803297455838
5.62e-05 1.0766928523181 2.11803297455838
5.625e-05 1.07625555800392 2.12139193931504
5.63e-05 1.07699559453561 2.12978935120669
5.635e-05 1.0781392873573 2.13482779834168
5.64e-05 1.08062850114569 2.13146883358502
5.645e-05 1.08261314457157 2.11803297455838
5.65e-05 1.08446323590077 2.11467400980171
5.655e-05 1.08651515537499 2.11551375099088
5.66e-05 1.08816341855919 2.09787918601841
5.665e-05 1.08934074940505 2.07772539747844
5.67e-05 1.09008078593673 2.06428953845181
5.675e-05 1.09082082246842 2.06344979726265
5.68e-05 1.09122447875843 2.04833445585767
5.685e-05 1.09082082246842 2.05085367942517
5.69e-05 1.0900135098884 2.0332191144527
5.695e-05 1.09034989013007 2.02230247899356
5.7e-05 1.08981168174339 2.02734092612855
5.705e-05 1.08950893952589 2.01810377304773
5.71e-05 1.08987895779173 1.9996294668861
5.715e-05 1.09031625210591 2.00718713758858
5.72e-05 1.09004714791257 1.99123205499445
5.725e-05 1.09108992666176 1.98703334904862
5.73e-05 1.09172904912094 1.97779619596781
5.735e-05 1.09219998145928 1.97779619596781
5.74e-05 1.09347822637764 1.97611671358948
5.745e-05 1.09418462488516 1.97527697240031
5.75e-05 1.09519376561018 1.95596292504951
5.755e-05 1.09553014585186 1.95512318386035
5.76e-05 1.09660656262521 1.95008473672536
5.765e-05 1.09687566681855 1.94756551315786
5.77e-05 1.09694294286689 1.94000784245538
5.775e-05 1.09781753149524 1.93245017175289
5.78e-05 1.0975484273019 1.92321301867207
5.785e-05 1.09738023718107 1.91649508915876
5.79e-05 1.09758206532607 1.91481560678043
5.795e-05 1.09741387520523 1.89718104180796
5.8e-05 1.09707749496356 1.89970026537545
5.805e-05 1.09697658089106 1.8913028534838
5.81e-05 1.09613563028687 1.88962337110547
5.815e-05 1.09704385693939 1.88626440634881
5.82e-05 1.09677475274605 1.8745080297005
5.825e-05 1.09741387520523 1.87114906494384
5.83e-05 1.09808663568858 1.8745080297005
5.835e-05 1.09835573988192 1.85267475878221
5.84e-05 1.09916305246194 1.8551939823497
5.845e-05 1.09970126084862 1.83252097024225
5.85e-05 1.09973489887278 1.84427734689056
5.855e-05 1.10050857342864 1.82748252310726
5.86e-05 1.10040765935613 1.82664278191809
5.865e-05 1.10081131564614 1.81068769932395
5.87e-05 1.10037402133197 1.81908511121561
5.875e-05 1.10003764109029 1.8048095109998
5.88e-05 1.09983581294529 1.80313002862147
5.885e-05 1.09923032851027 1.78801468721649
5.89e-05 1.09892758629277 1.78129675770317
5.895e-05 1.09849029197859 1.77038012224403
5.9e-05 1.09842301593026 1.77373908700069
5.905e-05 1.09838937790609 1.75610452202822
5.91e-05 1.09849029197859 1.75946348678488
5.915e-05 1.09869212012359 1.75694426321739
5.92e-05 1.0988939482686 1.74266866300158
5.925e-05 1.09902850036527 1.73763021586659
5.93e-05 1.09919669048611 1.73763021586659
5.935e-05 1.09943215665528 1.72839306278578
5.94e-05 1.09997036504196 1.72755332159661
5.945e-05 1.09946579467945 1.72167513327245
5.95e-05 1.09956670875195 1.71075849781331
5.955e-05 1.09946579467945 1.70320082711082
5.96e-05 1.09882667222026 1.69396367403001
5.965e-05 1.09862484407526 1.68640600332752
5.97e-05 1.09825482580942 1.68724574451669
5.975e-05 1.09741387520523 1.67129066192255
5.98e-05 1.09687566681855 1.67129066192255
5.985e-05 1.09701021891522 1.65113687338259
5.99e-05 1.09660656262521 1.66625221478756
5.995e-05 1.09660656262521 1.64525868505843
6e-05 1.09660656262521 1.63938049673427
6.005e-05 1.0854723766258 1.63434204959928
6.01e-05 1.09983581294528 1.61082929630267
6.015e-05 1.10592429531959 1.63098308484262
6.02e-05 1.10858169922882 1.63518179078845
6.025e-05 1.11043179055802 1.63686127316678
6.03e-05 1.10854806120465 1.66121376765257
6.035e-05 1.10548700100541 1.71495720375913
6.04e-05 1.10548700100541 1.77793779294652
6.045e-05 1.10700071209295 1.85351449997137
6.05e-05 1.10911990761549 1.91985405391541
6.055e-05 1.11282009027391 2.00718713758858
6.06e-05 1.10817804293881 2.08444332699177
6.065e-05 1.10599157136792 2.11551375099088
6.07e-05 1.10874988934965 2.16841744590828
6.075e-05 1.11648663490816 2.20704554060988
6.08e-05 1.10387237584538 2.19780838752906
6.085e-05 1.10841350910798 2.16337899877329
6.09e-05 1.11127274116221 2.14238546904416
6.095e-05 1.11288736632225 2.1079560802884
6.1e-05 1.11208005374223 2.07688565628929
6.105e-05 1.11073453277553 2.04077678515519
6.11e-05 1.10925445971216 2.01894351423689
6.115e-05 1.10750528245546 2.00886661996692
6.12e-05 1.10656341777877 2.01558454948023
6.125e-05 1.10639522765793 2.02146273780439
6.13e-05 1.10669796987544 2.02230247899356
6.135e-05 1.10841350910798 2.01558454948024
6.14e-05 1.11019632438885 2.03657807920936
6.145e-05 1.11181094954889 2.02230247899356
6.15e-05 1.11409833519227 2.01474480829107
6.155e-05 1.11584751244898 1.9971102433186
6.16e-05 1.11692392922234 2.00046920807526
6.165e-05 1.11826945018903 1.99039231380528
6.17e-05 1.11921131486572 1.97191800764365
6.175e-05 1.1195476951074 1.97947567834614
6.18e-05 1.11978316127657 1.963520595752
6.185e-05 1.11948041905906 1.95344370148202
6.19e-05 1.11937950498656 1.94000784245538
6.195e-05 1.11867310647904 1.94252706602287
6.2e-05 1.11907676276905 1.93748861888788
6.205e-05 1.11921131486572 1.93328991294206
6.21e-05 1.11853855438237 1.91733483034792
6.215e-05 1.11894221067238 1.92573224223957
6.22e-05 1.1184040022857 1.90977715964543
6.225e-05 1.12035500768741 1.89970026537545
6.23e-05 1.11944678103489 1.89970026537545
6.235e-05 1.12106140619493 1.88290544159216
6.24e-05 1.12143142446077 1.88626440634881
6.245e-05 1.12270966937913 1.86862984137634
6.25e-05 1.12301241159664 1.85939268829553
6.255e-05 1.12388700022499 1.85015553521471
6.26e-05 1.12445884663584 1.85603372353887
6.265e-05 1.12422338046667 1.84259786451223
6.27e-05 1.12503069304669 1.83923889975557
6.275e-05 1.12533343526419 1.82916200548559
6.28e-05 1.12523252119169 1.82664278191809
6.285e-05 1.12516524514336 1.81236718170228
6.29e-05 1.12466067478084 1.81320692289145
6.295e-05 1.12455976070834 1.80900821694562
6.3e-05 1.12368517207999 1.79809158148648
6.305e-05 1.12381972417666 1.79725184029731
6.31e-05 1.12392063824916 1.77877753413568
6.315e-05 1.12351698195915 1.79137365197316
6.32e-05 1.12388700022499 1.77205960462236
6.325e-05 1.1241897424425 1.77038012224403
6.33e-05 1.12368517207999 1.77205960462236
6.335e-05 1.12472795082918 1.75526478083905
6.34e-05 1.12526615921586 1.74518788656908
6.345e-05 1.12546798736086 1.74434814537991
6.35e-05 1.12610710982004 1.73930969824492
6.355e-05 1.12607347179588 1.72755332159661
6.36e-05 1.12647712808588 1.71999565089412
6.365e-05 1.12620802389255 1.71075849781331
6.37e-05 1.12533343526419 1.70655979186748
6.375e-05 1.12519888316752 1.70991875662414
6.38e-05 1.12503069304669 1.70068160354333
6.385e-05 1.12392063824916 1.69732263878667
6.39e-05 1.1239879142975 1.68724574451669
6.395e-05 1.12405519034583 1.67129066192255
6.4e-05 1.12351698195915 1.6822072973817
6.405e-05 1.12351698195915 1.65869454408507
6.41e-05 1.12351698195915 1.65785480289591
6.415e-05 1.12381972417666 1.65281635576092
6.42e-05 1.1239879142975 1.6460984262476
6.425e-05 1.124290656515 1.64189972030177
6.43e-05 1.12378608615249 1.63266256722096
6.435e-05 1.1243915705875 1.62426515532931
6.44e-05 1.12466067478084 1.61754722581598
6.445e-05 1.12415610441833 1.62006644938347
6.45e-05 1.1241897424425 1.60663059035684
6.455e-05 1.12365153405582 1.60159214322185
6.46e-05 1.12341606788665 1.5931947313302
6.465e-05 1.1228442214758 1.58395757824938
6.47e-05 1.12173416667828 1.58059861349272
6.475e-05 1.12143142446077 1.57807938992523
6.48e-05 1.12072502595326 1.57052171922274
6.485e-05 1.12059047385659 1.56380378970942
6.49e-05 1.11981679930074 1.55792560138526
6.495e-05 1.12028773163908 1.54952818949361
6.5e-05 1.12015317954241 1.54197051879113
6.505e-05 1.10911990761549 1.53273336571031
6.51e-05 1.12304604962081 1.51006035360285
6.515e-05 1.12980729247846 1.54365000116946
6.52e-05 1.13226286824268 1.53189362452114
6.525e-05 1.13401204549939 1.53189362452114
6.53e-05 1.13182557392851 1.57304094279023
6.535e-05 1.12977365445429 1.607470331546
6.54e-05 1.12859632360843 1.67213040311172
6.545e-05 1.12994184457513 1.74182892181242
6.55e-05 1.13239742033935 1.82916200548559
6.555e-05 1.13599668892526 1.90473871251048
6.56e-05 1.13081643320348 1.97611671358949
6.565e-05 1.1286299616326 2.01474480829105
6.57e-05 1.13085007122765 2.06344979726262
6.575e-05 1.13851954073782 2.09619970364008
6.58e-05 1.12566981550587 2.08696255055927
6.585e-05 1.13051369098598 2.07436643272179
6.59e-05 1.13327200896771 2.02314222018272
6.595e-05 1.1343147877169 2.00046920807526
6.6e-05 1.13350747513688 1.96016163099534
6.605e-05 1.13246469638769 1.93664887769872
6.61e-05 1.13118645146933 1.91649508915876
6.615e-05 1.12940363618845 1.91481560678042
6.62e-05 1.12856268558427 1.90473871251044
6.625e-05 1.12809175324592 1.90054000656462
6.63e-05 1.1286299616326 1.91481560678042
6.635e-05 1.13004275864763 1.9131361244021
6.64e-05 1.13175829788017 1.91649508915876
6.645e-05 1.1329692667502 1.9080976772671
6.65e-05 1.13495391017608 1.90641819488877
6.655e-05 1.13646762126361 1.90221948894295
6.66e-05 1.13821679852032 1.8913028534838
6.665e-05 1.13966323355951 1.88374518278132
6.67e-05 1.13989869972869 1.8745080297005
6.675e-05 1.1404032700912 1.86359139424136
6.68e-05 1.1406050982362 1.86695035899801
6.685e-05 1.14006688984952 1.85603372353887
6.69e-05 1.14006688984952 1.84259786451223
6.695e-05 1.13919230122117 1.84427734689056
6.7e-05 1.13912502517284 1.83084148786392
6.705e-05 1.1390577491245 1.83671967618807
6.71e-05 1.1390577491245 1.82832226429642
6.715e-05 1.13872136888283 1.81740562883728
6.72e-05 1.139158663197 1.80984795813479
6.725e-05 1.13909138714867 1.79809158148648
6.73e-05 1.13996597577702 1.79893132267564
6.735e-05 1.14057146021203 1.785495463649
6.74e-05 1.14171515303373 1.78381598127067
6.745e-05 1.14154696291289 1.7712198634332
6.75e-05 1.1420515332754 1.7661814162982
6.755e-05 1.14306067400042 1.75862374559572
6.76e-05 1.1434979683146 1.75358529846073
6.765e-05 1.14343069226627 1.74518788656908
6.77e-05 1.1435988823871 1.7351109922991
6.775e-05 1.14373343448377 1.7325917687316
6.78e-05 1.14396890065294 1.74350840419073
6.785e-05 1.14410345274961 1.71411746256997
6.79e-05 1.14316158807293 1.72083539208329
6.795e-05 1.14292612190375 1.70068160354333
6.8e-05 1.14198425722707 1.70404056829999
6.805e-05 1.14221972339624 1.69816237997583
6.81e-05 1.14232063746874 1.69144445046251
6.815e-05 1.14158060093706 1.68724574451669
6.82e-05 1.14181606710623 1.68724574451669
6.825e-05 1.14168151500956 1.67297014430088
6.83e-05 1.14255610363791 1.6628932500309
6.835e-05 1.14289248387959 1.65449583813925
6.84e-05 1.14295975992792 1.64273946149094
6.845e-05 1.14366615843544 1.64777790862593
6.85e-05 1.14343069226627 1.63098308484262
6.855e-05 1.14396890065294 1.63098308484262
6.86e-05 1.14423800484629 1.62090619057264
6.865e-05 1.14390162460461 1.62426515532931
6.87e-05 1.14262337968625 1.60914981392433
6.875e-05 1.14269065573458 1.60075240203268
6.88e-05 1.14265701771042 1.58731654300604
6.885e-05 1.1421524473479 1.59151524895187
6.89e-05 1.1406050982362 1.57891913111439
6.895e-05 1.14063873626037 1.56884223684441
6.9e-05 1.14043690811537 1.56884223684441
6.905e-05 1.1403023560187 1.55456663662861
6.91e-05 1.1405041841637 1.54365000116946
6.915e-05 1.14020144194619 1.54365000116946
6.92e-05 1.14067237428454 1.5377718128453
6.925e-05 1.1406050982362 1.5234962126295
6.93e-05 1.14073965033287 1.51929750668367
6.935e-05 1.14033599404286 1.5234962126295
6.94e-05 1.14077328835704 1.51929750668367
6.945e-05 1.14057146021203 1.50838087122452
6.95e-05 1.13999961380119 1.50334242408953
6.955e-05 1.13983142368035 1.50082320052204
6.96e-05 1.13892319702783 1.48654760030623
6.965e-05 1.1388559209795 1.48990656506289
6.97e-05 1.13784678025447 1.46975277652293
6.975e-05 1.1374094859403 1.46723355295543
6.98e-05 1.13666944940861 1.46639381176627
6.985e-05 1.13683763952945 1.45463743511796
6.99e-05 1.13643398323944 1.45463743511796
6.995e-05 1.13576122275609 1.44791950560464
7e-05 1.13549211856275 1.44036183490214
7.005e-05 1.12469431280502 1.42020804636218
7.01e-05 1.13828407456864 1.40257348138973
7.015e-05 1.14528078359547 1.44540028203712
7.02e-05 1.14817365367387 1.42272726992968
7.025e-05 1.14911551835056 1.42356701111885
7.03e-05 1.14713087492468 1.45379769392879
7.035e-05 1.14423800484629 1.49242578863039
7.04e-05 1.14356524436294 1.56464353089858
7.045e-05 1.14528078359548 1.63518179078845
7.05e-05 1.14692904677968 1.70739953305665
7.055e-05 1.15036012524476 1.7880146872165
7.06e-05 1.14625628629633 1.85687346472803
7.065e-05 1.14295975992792 1.90054000656462
7.07e-05 1.14524714557131 1.95260396029285
7.075e-05 1.15258023483981 1.98955257261612
7.08e-05 1.13946140541451 1.97023852526532
7.085e-05 1.14396890065294 1.94840525434703
7.09e-05 1.14753453121469 1.91901431272625
7.095e-05 1.14817365367387 1.88794388872714
7.1e-05 1.14800546355304 1.86275165305219
7.105e-05 1.14746725516636 1.83587993499891
7.11e-05 1.14558352581298 1.81656588764811
7.115e-05 1.14457438508796 1.81740562883727
7.12e-05 1.1432961401696 1.81152744051312
7.125e-05 1.14319522609709 1.81572614645894
7.13e-05 1.14380071053211 1.81404666408061
7.135e-05 1.14420436682212 1.81824537002644
7.14e-05 1.14551624976465 1.82076459359393
7.145e-05 1.14719815097302 1.81236718170228
7.15e-05 1.14854367193972 1.80900821694562
7.155e-05 1.15032648722059 1.80313002862147
7.16e-05 1.1510328857281 1.79221339316232
7.165e-05 1.15207566447729 1.78381598127067
7.17e-05 1.15271478693648 1.7712198634332
7.175e-05 1.15271478693648 1.75862374559572
7.18e-05 1.15295025310565 1.75778400440655
7.185e-05 1.15284933903314 1.75358529846073
7.19e-05 1.15251295879147 1.74014943943409
7.195e-05 1.15258023483981 1.74518788656908
7.2e-05 1.15224385459813 1.7351109922991
7.205e-05 1.15210930250146 1.73343150992077
7.21e-05 1.15143654201811 1.72167513327245
7.215e-05 1.15136926596978 1.72335461565079
7.22e-05 1.15177292225979 1.70991875662414
7.225e-05 1.15251295879147 1.69144445046251
7.23e-05 1.15241204471897 1.67548936786837
7.235e-05 1.15298389112981 1.67297014430088
7.24e-05 1.15379120370983 1.67884833262503
7.245e-05 1.15419485999984 1.66373299122006
7.25e-05 1.15500217257986 1.65365609695008
7.255e-05 1.15473306838652 1.64525868505843
7.26e-05 1.15540582886987 1.64189972030177
7.265e-05 1.15631405552239 1.63014334365346
7.27e-05 1.15520400072486 1.62846386127513
7.275e-05 1.15594403725655 1.61418826105932
7.28e-05 1.15621314144989 1.61334851987016
7.285e-05 1.15560765701487 1.59739343727602
7.29e-05 1.15587676120821 1.5906755077627
7.295e-05 1.15500217257986 1.58731654300604
7.3e-05 1.15449760221735 1.59151524895187
7.305e-05 1.15395939383067 1.58311783706022
7.31e-05 1.15365665161316 1.5738806839794
7.315e-05 1.15342118544399 1.56464353089858
7.32e-05 1.15352209951649 1.5570858601961
7.325e-05 1.15369028963733 1.55624611900693
7.33e-05 1.153623013589 1.5402910364128
7.335e-05 1.1539257558065 1.53693207165613
7.34e-05 1.15426213604818 1.53609233046697
7.345e-05 1.15446396419318 1.53945129522363
7.35e-05 1.15500217257986 1.5117398359812
7.355e-05 1.1552712767732 1.50922061241369
7.36e-05 1.15496853455569 1.50670138884619
7.365e-05 1.15456487826568 1.50586164765703
7.37e-05 1.15358937556483 1.49326552981955
7.375e-05 1.15406030790317 1.48654760030623
7.38e-05 1.15298389112981 1.48654760030623
7.385e-05 1.15274842496064 1.47898992960374
7.39e-05 1.15173928423562 1.46303484700961
7.395e-05 1.15147018004228 1.46303484700961
7.4e-05 1.15133562794561 1.45295795273963
7.405e-05 1.15123471387311 1.45631691749629
7.41e-05 1.1508310575831 1.4512784703613
7.415e-05 1.15059559141393 1.44204131728048
7.42e-05 1.1509319716556 1.43280416419966
7.425e-05 1.15096560967977 1.41936830517302
7.43e-05 1.15089833363143 1.4126503756597
7.435e-05 1.15110016177644 1.4151695992272
7.44e-05 1.15096560967977 1.40677218733555
7.445e-05 1.15056195338976 1.39501581068724
7.45e-05 1.15059559141393 1.39921451663305
7.455e-05 1.15025921117225 1.3840991752281
7.46e-05 1.15002374500308 1.3790607280931
7.465e-05 1.14908188032639 1.37234279857978
7.47e-05 1.14854367193972 1.37990046928226
7.475e-05 1.14776999738386 1.36562486906646
7.48e-05 1.14733270306969 1.35638771598564
7.485e-05 1.14672721863467 1.35806719836397
7.49e-05 1.14655902851384 1.34883004528316
7.495e-05 1.1462899243205 1.34463133933733
7.5e-05 1.14554988778881 1.33707366863485
7.505e-05 1.13458389191023 1.32867625674319
7.51e-05 1.14851003391555 1.29424686798743
7.515e-05 1.15463215431402 1.33875315101317
7.52e-05 1.15728955822324 1.32783651555403
7.525e-05 1.15833233697243 1.3236378096082
7.53e-05 1.15644860761906 1.35470823360731
7.535e-05 1.15375756568566 1.40005425782223
7.54e-05 1.15369028963733 1.4655540705771
7.545e-05 1.15459851628985 1.5377718128453
7.55e-05 1.1566167977399 1.61838696700515
7.555e-05 1.1598124100358 1.69060470927335
7.56e-05 1.15567493306321 1.76282245154156
7.565e-05 1.15184019830812 1.80145054624316
7.57e-05 1.154026669879 1.85267475878219
7.575e-05 1.16172977741334 1.88710414753796
7.58e-05 1.14814001564971 1.88038621802466
7.585e-05 1.15261387286397 1.83923889975557
7.59e-05 1.15554038096654 1.81824537002644
7.595e-05 1.15651588366739 1.78213649889234
7.6e-05 1.15675134983657 1.7519058160824
7.605e-05 1.15550674294237 1.73846995705576
7.61e-05 1.15469943036235 1.72419435683995
7.615e-05 1.15301752915398 1.699002121165
7.62e-05 1.15278206298481 1.70236108592166
7.625e-05 1.15170564621145 1.70907901543498
7.63e-05 1.15197475040479 1.71663668613746
7.635e-05 1.15268114891231 1.71411746256997
7.64e-05 1.15379120370983 1.70907901543498
7.645e-05 1.15550674294237 1.70991875662414
7.65e-05 1.1567177118124 1.70152134473249
7.655e-05 1.15819778487576 1.69480341521917
7.66e-05 1.15967785793913 1.67464962667921
7.665e-05 1.15998060015664 1.66457273240923
7.67e-05 1.16014879027748 1.65113687338259
7.675e-05 1.16132612112333 1.64945739100425
7.68e-05 1.16119156902666 1.64441894386927
7.685e-05 1.16051880854332 1.63098308484263
7.69e-05 1.16058608459165 1.6293036024643
7.695e-05 1.16038425644665 1.61754722581598
7.7e-05 1.15998060015664 1.61250877868099
7.705e-05 1.15994696213247 1.62174593176181
7.71e-05 1.1597114959633 1.60075240203268
7.715e-05 1.15927420164912 1.59655369608686
7.72e-05 1.15947602979413 1.5931947313302
7.725e-05 1.16038425644665 1.57723964873606
7.73e-05 1.16004787620497 1.57304094279023
7.735e-05 1.16092246483333 1.56632301327691
7.74e-05 1.16102337890583 1.54700896592612
7.745e-05 1.16146067322001 1.56380378970942
7.75e-05 1.16183069148585 1.54868844830445
7.755e-05 1.16253708999336 1.55036793068278
7.76e-05 1.1628061941867 1.53441284808864
7.765e-05 1.16283983221087 1.52853465976449
7.77e-05 1.16334440257338 1.52853465976449
7.775e-05 1.16324348850088 1.53357310689948
7.78e-05 1.16294074628337 1.51929750668367
7.785e-05 1.1627052801142 1.51677828311617
7.79e-05 1.16226798580002 1.51006035360286
7.795e-05 1.16226798580002 1.49914371814371
7.8e-05 1.16152794926834 1.48990656506289
7.805e-05 1.16132612112333 1.49578475338705
7.81e-05 1.16065336063999 1.48066941198207
7.815e-05 1.16048517051915 1.47059251771209
7.82e-05 1.16014879027747 1.46471432938794
7.825e-05 1.15987968608414 1.45799639987462
7.83e-05 1.16078791273666 1.45967588225295
7.835e-05 1.16082155076082 1.44624002322631
7.84e-05 1.16122520705083 1.43616312895633
7.845e-05 1.16172977741334 1.43784261133466
7.85e-05 1.16169613938918 1.43784261133466
7.855e-05 1.16186432951001 1.43784261133466
7.86e-05 1.16186432951001 1.4126503756597
7.865e-05 1.16139339717167 1.42188752874052
7.87e-05 1.16095610285749 1.40005425782223
7.875e-05 1.16041789447082 1.3983747754439
7.88e-05 1.16004787620497 1.38409917522809
7.885e-05 1.15930783967329 1.39669529306557
7.89e-05 1.15856780314161 1.38074021047143
7.895e-05 1.15786140463409 1.37402228095811
7.9e-05 1.15739047229575 1.37066331620145
7.905e-05 1.15755866241658 1.3597466807423
7.91e-05 1.15745774834408 1.34127237458067
7.915e-05 1.15759230044075 1.33791340982401
7.92e-05 1.15749138636825 1.33539418625652
7.925e-05 1.15688590193323 1.32951599793236
7.93e-05 1.15715500612657 1.31524039771655
7.935e-05 1.15688590193323 1.30600324463574
7.94e-05 1.15634769354656 1.29844557393325
7.945e-05 1.1569195399574 1.29928531512242
7.95e-05 1.15617950342572 1.29844557393325
7.955e-05 1.15496853455569 1.2900481620416
7.96e-05 1.15580948515988 1.27997126777162
7.965e-05 1.15395939383067 1.28081100896078
7.97e-05 1.15412758395151 1.2707341146908
7.975e-05 1.15298389112981 1.26149696160999
7.98e-05 1.15254659681564 1.25561877328583
7.985e-05 1.15190747435646 1.25477903209667
7.99e-05 1.15177292225979 1.25309954971834
7.995e-05 1.15123471387311 1.2346252435567
8e-05 1.15113379980061 1.24386239663752
8.005e-05 1.13925957726951 1.23294576117837
8.01e-05 1.15311844322648 1.20271507836843
8.015e-05 1.15937511572162 1.23210601998921
8.02e-05 1.16226798580002 1.22958679642171
8.025e-05 1.16398352503256 1.22874705523255
8.03e-05 1.16179705346168 1.26485592636665
8.035e-05 1.15870235523828 1.30180453868991
8.04e-05 1.15806323277909 1.3622659043098
8.045e-05 1.15947602979413 1.43280416419966
8.05e-05 1.16092246483333 1.5184577654945
8.055e-05 1.16482447563675 1.59739343727602
8.06e-05 1.16024970434998 1.66877143835505
8.065e-05 1.15638133157072 1.71495720375913
8.07e-05 1.15823142289993 1.76198271035238
8.075e-05 1.16522813192676 1.79893132267564
8.08e-05 1.15160473213895 1.77541856937902
8.085e-05 1.15644860761906 1.7687006398657
8.09e-05 1.15920692560079 1.73427125110993
8.095e-05 1.16024970434998 1.69144445046251
8.1e-05 1.16014879027747 1.66625221478756
8.105e-05 1.15984604805997 1.63434204959929
8.11e-05 1.15839961302077 1.62258567295097
8.115e-05 1.15752502439242 1.61250877868099
8.12e-05 1.15688590193323 1.60663059035684
8.125e-05 1.15604495132905 1.61166903749183
8.13e-05 1.15698681600574 1.61502800224849
8.135e-05 1.15722228217491 1.62426515532931
8.14e-05 1.15813050882743 1.62426515532931
8.145e-05 1.15944239176996 1.61586774343765
8.15e-05 1.16105701693 1.61502800224849
8.155e-05 1.16206615765502 1.59403447251936
8.16e-05 1.16341167862172 1.58899602538437
8.165e-05 1.16421899120173 1.58395757824938
8.17e-05 1.16482447563675 1.56884223684441
8.175e-05 1.16553087414426 1.56716275446608
8.18e-05 1.16532904599926 1.55288715425027
8.185e-05 1.16522813192676 1.53693207165614
8.19e-05 1.16489175168508 1.53357310689948
8.195e-05 1.16465628551591 1.53273336571031
8.2e-05 1.1640508010809 1.52853465976449
8.205e-05 1.16398352503256 1.51257957717035
8.21e-05 1.16361350676672 1.52181673025116
8.215e-05 1.16347895467005 1.50670138884619
8.22e-05 1.16354623071839 1.50082320052204
8.225e-05 1.16381533491172 1.48318863554957
8.23e-05 1.16384897293589 1.48402837673874
8.235e-05 1.16465628551591 1.47059251771209
8.24e-05 1.16465628551591 1.47311174127959
8.245e-05 1.16522813192676 1.45967588225295
8.25e-05 1.16586725438594 1.44959898798297
8.255e-05 1.16606908253094 1.44624002322631
8.26e-05 1.16616999660344 1.44372079965881
8.265e-05 1.16630454870011 1.43028494063217
8.27e-05 1.16650637684512 1.43280416419966
8.275e-05 1.16647273882095 1.42776571706467
8.28e-05 1.16620363462761 1.41097089328137
8.285e-05 1.16643910079678 1.41181063447054
8.29e-05 1.16563178821677 1.40845166971388
8.295e-05 1.16536268402343 1.39165684593058
8.3e-05 1.16468992354008 1.39753503425473
8.305e-05 1.16458900946758 1.38241969284976
8.31e-05 1.16428626725007 1.37066331620145
8.315e-05 1.16411807712923 1.37318253976894
8.32e-05 1.16378169688756 1.36394538668813
8.325e-05 1.16398352503256 1.35218901003982
8.33e-05 1.16384897293589 1.35806719836397
8.335e-05 1.16388261096006 1.34631082171566
8.34e-05 1.16401716305673 1.35218901003982
8.345e-05 1.16455537144341 1.34043263339151
8.35e-05 1.16438718132257 1.31943910366238
8.355e-05 1.16448809539507 1.32867625674319
8.36e-05 1.16445445737091 1.31104169177073
8.365e-05 1.16378169688756 1.3068429858249
8.37e-05 1.16374805886339 1.30516350344657
8.375e-05 1.16304166035587 1.30516350344657
8.38e-05 1.16199888160668 1.29172764441993
8.385e-05 1.16199888160668 1.28584945609577
8.39e-05 1.1611579310025 1.27577256182579
8.395e-05 1.16065336063999 1.27493282063663
8.4e-05 1.16065336063999 1.26821489112331
8.405e-05 1.15998060015664 1.2707341146908
8.41e-05 1.15987968608414 1.25813799685333
8.415e-05 1.15934147769746 1.25058032615084
8.42e-05 1.15957694386663 1.24050343188086
8.425e-05 1.15957694386663 1.23630472593504
8.43e-05 1.15927420164912 1.22790731404338
8.435e-05 1.15917328757662 1.22118938453006
8.44e-05 1.15883690733495 1.21111249026008
8.445e-05 1.15856780314161 1.20523430193593
8.45e-05 1.15796231870659 1.20439456074676
8.455e-05 1.15806323277909 1.18927921934179
8.46e-05 1.15735683427158 1.19011896053096
8.465e-05 1.15695317798157 1.18340103101763
8.47e-05 1.15621314144989 1.17248439555849
8.475e-05 1.1552712767732 1.17500361912598
8.48e-05 1.15459851628985 1.15988827772101
8.485e-05 1.15406030790317 1.15988827772101
8.49e-05 1.15271478693648 1.14981138345103
8.495e-05 1.15254659681564 1.13973448918105
8.5e-05 1.15268114891231 1.13637552442439
8.505e-05 1.14110966859871 1.12797811253274
8.51e-05 1.15560765701487 1.10026665329029
8.515e-05 1.16048517051915 1.12461914777608
8.52e-05 1.16314257442838 1.12713837134357
8.525e-05 1.16472356156425 1.14393319512687
8.53e-05 1.16317621245254 1.16240750128851
8.535e-05 1.16048517051915 1.20439456074676
8.54e-05 1.15964421991496 1.28165075014995
8.545e-05 1.16119156902666 1.3454710805265
8.55e-05 1.16331076454921 1.42776571706467
8.555e-05 1.16620363462761 1.49746423576538
8.56e-05 1.16162886334084 1.57220120160107
8.565e-05 1.15776049056159 1.6099895551135
8.57e-05 1.15850052709327 1.67045092073338
8.575e-05 1.16670820499012 1.69984186235416
8.58e-05 1.15281570100898 1.68388677976003
8.585e-05 1.15715500612657 1.66793169716589
8.59e-05 1.16041789447082 1.63770101435595
8.595e-05 1.16102337890583 1.59403447251936
8.6e-05 1.16146067322001 1.56968197803357
8.605e-05 1.16098974088166 1.54616922473695
8.61e-05 1.15998060015664 1.53021414214282
8.615e-05 1.15876963128661 1.52433595381866
8.62e-05 1.15809687080326 1.52685517738615
8.625e-05 1.15755866241658 1.53021414214282
8.63e-05 1.15769321451325 1.53861155403447
8.635e-05 1.15829869894827 1.53693207165614
8.64e-05 1.15944239176996 1.53105388333198
8.645e-05 1.16065336063999 1.5234962126295
8.65e-05 1.16132612112333 1.51509880073784
8.655e-05 1.1628061941867 1.50670138884619
8.66e-05 1.16361350676672 1.49158604744122
8.665e-05 1.16472356156425 1.47563096484708
8.67e-05 1.16485811366092 1.47227200009042
8.675e-05 1.16522813192676 1.44791950560464
8.68e-05 1.16542996007176 1.45631691749629
8.685e-05 1.16455537144341 1.44959898798297
8.69e-05 1.16536268402343 1.44288105846965
8.695e-05 1.16438718132257 1.43784261133466
8.7e-05 1.16519449390259 1.43028494063217
8.705e-05 1.1641517151534 1.43280416419966
8.71e-05 1.16455537144341 1.42356701111885
8.715e-05 1.16394988700839 1.40593244614638
8.72e-05 1.16391624898423 1.40089399901139
8.725e-05 1.16442081934674 1.39669529306557
8.73e-05 1.16448809539507 1.39081710474141
8.735e-05 1.16455537144341 1.37318253976894
8.74e-05 1.16536268402343 1.3765415045256
8.745e-05 1.16576634031344 1.36982357501228
8.75e-05 1.16586725438594 1.35890693955314
8.755e-05 1.16613635857928 1.35218901003982
8.76e-05 1.16620363462761 1.35722745717481
8.765e-05 1.16647273882095 1.3454710805265
8.77e-05 1.16707822325596 1.33455444506735
8.775e-05 1.16684275708679 1.32783651555403
8.78e-05 1.16623727265178 1.32195832722987
8.785e-05 1.16640546277262 1.31440065652739
8.79e-05 1.16539632204759 1.31524039771655
8.795e-05 1.16512721785425 1.30768272701407
8.8e-05 1.16509357983009 1.29172764441993
8.805e-05 1.16472356156425 1.2900481620416
8.81e-05 1.16394988700839 1.2900481620416
8.815e-05 1.16371442083922 1.28584945609577
8.82e-05 1.16344531664588 1.28333023252828
8.825e-05 1.16368078281506 1.2732533382583
8.83e-05 1.16344531664588 1.27829178539329
8.835e-05 1.16327712652505 1.26149696160999
8.84e-05 1.16384897293589 1.24974058496168
8.845e-05 1.16408443910506 1.24302265544835
8.85e-05 1.16411807712923 1.24134317307003
8.855e-05 1.16428626725007 1.23798420831336
8.86e-05 1.16351259269422 1.21867016096257
8.865e-05 1.16337804059755 1.23210601998921
8.87e-05 1.1628061941867 1.2178304197734
8.875e-05 1.1625034519692 1.20019585480094
8.88e-05 1.16193160555835 1.20019585480094
8.885e-05 1.16088882680916 1.18340103101763
8.89e-05 1.16051880854332 1.18088180745014
8.895e-05 1.15984604805997 1.17584336031515
8.9e-05 1.15937511572162 1.16156776009934
8.905e-05 1.15880326931078 1.16072801891018
8.91e-05 1.15900509745578 1.15568957177519
8.915e-05 1.15876963128661 1.15149086582936
8.92e-05 1.15829869894827 1.13637552442439
8.925e-05 1.1583659749966 1.13049733610023
8.93e-05 1.15863507918994 1.12713837134357
8.935e-05 1.15833233697243 1.12042044183025
8.94e-05 1.15799595673076 1.11370251231693
8.945e-05 1.15782776660992 1.10110639447946
8.95e-05 1.15755866241658 1.11286277112777
8.955e-05 1.15638133157072 1.10530510042528
8.96e-05 1.15580948515988 1.10362561804695
8.965e-05 1.15557401899071 1.09102950020947
8.97e-05 1.15456487826568 1.08599105307448
8.975e-05 1.15416122197567 1.07675389999367
8.98e-05 1.15335390939566 1.06583726453452
8.985e-05 1.15261387286397 1.06667700572369
8.99e-05 1.15194111238062 1.06667700572369
8.995e-05 1.15190747435646 1.05492062907538
9e-05 1.15194111238062 1.04568347599456
9.005e-05 1.13946140541451 1.0398052876704
9.01e-05 1.15416122197567 1.00957460486046
9.015e-05 1.15934147769746 1.04568347599456
9.02e-05 1.16294074628337 1.03140787577875
9.025e-05 1.16458900946758 1.03560658172458
9.03e-05 1.16186432951001 1.06331804096703
9.035e-05 1.15987968608414 1.11958070064109
9.04e-05 1.15977877201163 1.17752284269348
9.045e-05 1.16068699866415 1.256458514475
9.05e-05 1.16220070975169 1.32699677436486
9.055e-05 1.16539632204759 1.41349011684887
9.06e-05 1.16092246483333 1.47982967079291
9.065e-05 1.15611222737738 1.51341931835951
9.07e-05 1.15806323277909 1.56464353089858
9.075e-05 1.16509357983009 1.5931947313302
9.08e-05 1.15110016177644 1.5906755077627
9.085e-05 1.15543946689404 1.56884223684441
9.09e-05 1.1582650609241 1.5402910364128
9.095e-05 1.15907237350412 1.50250268290037
9.1e-05 1.15977877201163 1.47479122365792
9.105e-05 1.15883690733495 1.43280416419966
9.11e-05 1.15829869894827 1.42272726992968
9.115e-05 1.1569195399574 1.41097089328137
9.12e-05 1.15665043576406 1.41600934041636
9.125e-05 1.15654952169156 1.42104778755135
9.13e-05 1.15665043576406 1.41768882279469
9.135e-05 1.1566167977399 1.42944519944301
9.14e-05 1.15769321451325 1.42524649349718
9.145e-05 1.15856780314161 1.42944519944301
9.15e-05 1.15967785793913 1.41852856398386
9.155e-05 1.16078791273666 1.40761192852471
9.16e-05 1.16176341543751 1.3958555518764
9.165e-05 1.16230162382419 1.38745813998475
9.17e-05 1.16310893640421 1.37234279857978
9.175e-05 1.1626043660417 1.36394538668813
9.18e-05 1.16347895467005 1.35134926885065
9.185e-05 1.16374805886339 1.35218901003982
9.19e-05 1.16320985047671 1.33623392744568
9.195e-05 1.1629071082592 1.34127237458067
9.2e-05 1.16283983221087 1.33623392744568
9.205e-05 1.1626043660417 1.34211211576984
9.21e-05 1.16176341543751 1.32027884485154
9.215e-05 1.16253708999336 1.31104169177073
9.22e-05 1.16226798580002 1.30768272701407
9.225e-05 1.16226798580002 1.29928531512242
9.23e-05 1.1626043660417 1.29844557393325
9.235e-05 1.16267164209003 1.29172764441993
9.24e-05 1.16344531664588 1.29508660917659
9.245e-05 1.16364714479089 1.28081100896078
9.25e-05 1.16364714479089 1.27577256182579
9.255e-05 1.16442081934674 1.27241359706913
9.26e-05 1.1643535432984 1.27157385587997
9.265e-05 1.1643535432984 1.26821489112331
9.27e-05 1.16408443910506 1.24470213782669
9.275e-05 1.16391624898423 1.2539392909075
9.28e-05 1.16384897293589 1.23798420831336
9.285e-05 1.1642526292259 1.2371444671242
9.29e-05 1.16341167862172 1.21699067858424
9.295e-05 1.16320985047671 1.21531119620591
9.3e-05 1.16253708999336 1.21447145501674
9.305e-05 1.16213343370335 1.20691378431426
9.31e-05 1.16203251963085 1.19599714885511
9.315e-05 1.16159522531668 1.18592025458513
9.32e-05 1.161258845075 1.18508051339596
9.325e-05 1.16166250136501 1.16996517199099
9.33e-05 1.16156158729251 1.16912543080183
9.335e-05 1.16216707172752 1.15904853653185
9.34e-05 1.16122520705083 1.15233060701853
9.345e-05 1.16209979567919 1.14729215988354
9.35e-05 1.16112429297833 1.14897164226187
9.355e-05 1.16216707172752 1.14057423037022
9.36e-05 1.16119156902666 1.14393319512687
9.365e-05 1.16109065495416 1.12209992420858
9.37e-05 1.16078791273666 1.13385630085689
9.375e-05 1.15994696213247 1.11286277112777
9.38e-05 1.15927420164912 1.09942691210113
9.385e-05 1.15843325104494 1.10026665329029
9.39e-05 1.1581641468516 1.09858717091196
9.395e-05 1.15755866241658 1.0952282061553
9.4e-05 1.15745774834408 1.08683079426365
9.405e-05 1.15742411031991 1.07255519404784
9.41e-05 1.15665043576406 1.06667700572369
9.415e-05 1.15648224564323 1.05576037026454
9.42e-05 1.15651588366739 1.05492062907538
9.425e-05 1.15604495132905 1.05240140550788
9.43e-05 1.15587676120821 1.04316425242707
9.435e-05 1.15550674294237 1.04316425242707
9.44e-05 1.15506944862819 1.02804891102209
9.445e-05 1.15540582886987 1.02972839340042
9.45e-05 1.15513672467653 1.01965149913044
9.455e-05 1.1539257558065 1.0062156401038
9.46e-05 1.15311844322648 1.00117719296881
9.465e-05 1.15271478693648 1.0062156401038
9.47e-05 1.15207566447729 0.99613874583382
9.475e-05 1.15123471387311 0.983542627996344
9.48e-05 1.1508310575831 0.986061851563839
9.485e-05 1.14992283093058 0.981023404428849
9.49e-05 1.14962008871307 0.978504180861353
9.495e-05 1.14945189859224 0.975984957293858
9.5e-05 1.14867822403638 0.962549098267217
9.505e-05 1.13697219162612 0.956670909943061
9.51e-05 1.15136926596978 0.94323505091642
9.515e-05 1.1570204540299 0.970106768969702
9.52e-05 1.1597114959633 0.962549098267217
9.525e-05 1.16183069148585 0.959190133510556
9.53e-05 1.15944239176996 0.988581075131334
9.535e-05 1.15668407378823 1.04484373480539
9.54e-05 1.15631405552239 1.10698458280361
9.545e-05 1.15708773007824 1.17080491318016
9.55e-05 1.1583659749966 1.25058032615084
9.555e-05 1.16199888160668 1.31943910366238
9.56e-05 1.15755866241658 1.3958555518764
9.565e-05 1.15335390939566 1.44120157609132
9.57e-05 1.15449760221735 1.48066941198207
9.575e-05 1.16213343370335 1.52013724787283
9.58e-05 1.14787091145637 1.51006035360285
9.585e-05 1.15187383633229 1.48990656506289
9.59e-05 1.1551703627007 1.46135536463128
9.595e-05 1.15594403725655 1.4126503756597
9.6e-05 1.15604495132905 1.38661839879558
9.605e-05 1.15617950342572 1.36562486906646
9.61e-05 1.15567493306321 1.3454710805265
9.615e-05 1.15446396419318 1.34631082171566
9.62e-05 1.15406030790317 1.35386849241815
9.625e-05 1.15338754741982 1.3454710805265
9.63e-05 1.15338754741982 1.35134926885065
9.635e-05 1.153623013589 1.3597466807423
9.64e-05 1.15446396419318 1.34883004528316
9.645e-05 1.1553721908457 1.3454710805265
9.65e-05 1.15665043576406 1.34966978647232
9.655e-05 1.15806323277909 1.33539418625652
9.66e-05 1.15856780314161 1.31272117414906
9.665e-05 1.15957694386663 1.30432376225741
9.67e-05 1.15964421991496 1.29844557393325
9.675e-05 1.1596105818908 1.28920842085244
9.68e-05 1.16014879027747 1.27745204420412
9.685e-05 1.15967785793913 1.27745204420412
9.69e-05 1.16001423818081 1.2707341146908
9.695e-05 1.15977877201163 1.2732533382583
9.7e-05 1.15957694386663 1.26989437350164
9.705e-05 1.15907237350412 1.25477903209667
9.71e-05 1.15893782140745 1.25142006734001
9.715e-05 1.1584668890691 1.24302265544835
9.72e-05 1.15866871721411 1.24218291425919
9.725e-05 1.15853416511744 1.22790731404338
9.73e-05 1.15880326931078 1.22286886690839
9.735e-05 1.15873599326244 1.21111249026008
9.74e-05 1.15947602979413 1.21027274907092
9.745e-05 1.1597114959633 1.20019585480094
9.75e-05 1.15984604805997 1.20523430193593
9.755e-05 1.16011515225331 1.19263818409845
9.76e-05 1.16092246483333 1.18927921934179
9.765e-05 1.16051880854332 1.17248439555849
9.77e-05 1.16092246483333 1.1674459484235
9.775e-05 1.16146067322001 1.16828568961266
9.78e-05 1.16055244656748 1.16408698366684
9.785e-05 1.16031698039831 1.16408698366684
9.79e-05 1.16018242830164 1.14561267750521
9.795e-05 1.15930783967329 1.14393319512687
9.8e-05 1.15890418338328 1.13721526561356
9.805e-05 1.15876963128661 1.13301655966773
9.81e-05 1.15809687080326 1.12797811253274
9.815e-05 1.15789504265826 1.12713837134357
9.82e-05 1.15762593846492 1.11118328874944
9.825e-05 1.15755866241658 1.11034354756027
9.83e-05 1.15782776660992 1.10278587685779
9.835e-05 1.15809687080326 1.09690768853363
9.84e-05 1.15792868068243 1.0977474297228
9.845e-05 1.15809687080326 1.09018975902031
9.85e-05 1.15759230044075 1.07003597048035
9.855e-05 1.15792868068243 1.078433382372
9.86e-05 1.15732319624741 1.07003597048035
9.865e-05 1.15725592019908 1.05995907621037
9.87e-05 1.15628041749822 1.05995907621037
9.875e-05 1.15611222737738 1.04148477004874
9.88e-05 1.15597767528071 1.03056813458959
9.885e-05 1.15506944862819 1.03560658172458
9.89e-05 1.15439668814485 1.01629253437378
9.895e-05 1.15406030790317 1.00537589891464
9.9e-05 1.15365665161316 1.00369641653631
9.905e-05 1.15335390939566 0.99613874583382
9.91e-05 1.15254659681564 0.996978487022985
9.915e-05 1.15298389112981 0.981863145618014
9.92e-05 1.15295025310565 0.986061851563839
9.925e-05 1.15261387286397 0.977664439672188
9.93e-05 1.15264751088814 0.961709357078051
9.935e-05 1.15173928423562 0.964228580645547
9.94e-05 1.15184019830812 0.959190133510556
9.945e-05 1.15069650548643 0.94995298042974
9.95e-05 1.1508310575831 0.939036344970594
9.955e-05 1.15015829709975 0.940715827348924
9.96e-05 1.14995646895475 0.928119709511448
9.965e-05 1.14867822403638 0.928119709511448
9.97e-05 1.14844275786721 0.916363332863137
9.975e-05 1.14800546355304 0.918042815241467
9.98e-05 1.14706359887635 0.912164626917312
9.985e-05 1.146390838393 0.90208773264733
9.99e-05 1.14575171593382 0.897889026701505
9.995e-05 1.14524714557131 0.905446697403991
0.0001 1.14514623149881 0.892850579566514
0.00010005 1.1330701808227 0.878574979350708
0.0001001 1.14729906504552 0.84918403772993
0.00010015 1.15214294052563 0.881933944107368
0.0001002 1.15624677947405 0.873536532215717
0.00010025 1.15769321451325 0.883613426485698
0.0001003 1.1553721908457 0.923081262376458
0.00010035 1.15284933903314 0.960869615888886
0.0001004 1.15210930250146 1.0230104638871
0.00010045 1.15315208125065 1.09354872377697
0.0001005 1.1551703627007 1.17248439555849
0.00010055 1.15850052709327 1.2539392909075
0.0001006 1.15412758395151 1.32447755079737
0.00010065 1.14935098451973 1.36478512787729
0.0001007 1.15059559141393 1.41432985803803
0.00010075 1.15809687080326 1.44456054084798
0.0001008 1.14366615843544 1.42608623468634
0.00010085 1.1477363593597 1.40593244614638
0.0001009 1.15029284919642 1.37570176333644
0.00010095 1.15170564621145 1.33875315101317
0.000101 1.15190747435646 1.31356091533822
0.00010105 1.15163837016312 1.28668919728494
0.0001011 1.15150381806645 1.27157385587997
0.00010115 1.15076378153476 1.26989437350164
0.0001012 1.15015829709975 1.27241359706913
0.00010125 1.15009102105142 1.26485592636665
0.0001013 1.14992283093058 1.28081100896078
0.00010135 1.15005738302725 1.27745204420412
0.0001014 1.15039376326892 1.27493282063663
0.00010145 1.15116743782477 1.27157385587997
0.0001015 1.15231113064647 1.26653540874498
0.00010155 1.15328663334732 1.25142006734001
0.0001016 1.15439668814485 1.24302265544835
0.00010165 1.15480034443485 1.22202912571923
0.0001017 1.1553721908457 1.2178304197734
0.00010175 1.15540582886987 1.20439456074676
0.0001018 1.15634769354656 1.20439456074676
0.00010185 1.15604495132905 1.19767663123344
0.0001019 1.15631405552239 1.19683689004428
0.00010195 1.1567177118124 1.19431766647678
0.000102 1.15554038096654 1.18843947815263
0.00010205 1.15550674294237 1.18675999577429
0.0001021 1.15453124024152 1.17668310150431
0.00010215 1.15520400072486 1.1674459484235
0.0001022 1.15523763874903 1.16408698366684
0.00010225 1.15486762048319 1.1674459484235
0.0001023 1.15500217257986 1.15904853653185
0.00010235 1.15523763874903 1.14057423037022
0.0001024 1.15560765701487 1.13637552442439
0.00010245 1.15574220911154 1.13553578323523
0.0001025 1.15594403725655 1.1313370772894
0.00010255 1.15601131330488 1.12293966539775
0.0001026 1.15611222737738 1.12042044183025
0.00010265 1.15651588366739 1.11958070064109
0.0001027 1.1567177118124 1.10614484161445
0.00010275 1.15567493306321 1.11034354756027
0.0001028 1.15648224564323 1.08851027664198
0.00010285 1.1552712767732 1.08347182950699
0.0001029 1.15550674294237 1.08431157069615
0.00010295 1.15486762048319 1.07087571166951
0.000103 1.15395939383067 1.05995907621037
0.00010305 1.153623013589 1.0616385585887
0.0001031 1.15352209951649 1.05156166431872
0.00010315 1.15321935729899 1.04652321718373
0.0001032 1.15274842496064 1.0398052876704
0.00010325 1.15335390939566 1.03140787577875
0.0001033 1.15321935729899 1.02720916983293
0.00010335 1.15308480520232 1.03224761696792
0.0001034 1.15352209951649 1.01545279318462
0.00010345 1.153623013589 1.01293356961712
0.0001035 1.15301752915398 1.0087348636713
0.00010355 1.15365665161316 1.00453615772547
0.0001036 1.15315208125065 0.991940039887995
0.00010365 1.15291661508148 0.989420816320499
0.0001037 1.1524793207673 0.982702886807179
0.00010375 1.15231113064647 0.977664439672188
0.0001038 1.15136926596978 0.965068321834712
0.00010385 1.15066286746226 0.955831168753896
0.0001039 1.15029284919642 0.957510651132226
0.00010395 1.14975464080974 0.945754274483915
0.000104 1.1494855366164 0.933158156646439
0.00010405 1.14951917464057 0.936517121403099
0.0001041 1.14911551835056 0.931478674268108
0.00010415 1.14884641415722 0.918882556430632
0.0001042 1.14854367193972 0.923921003565622
0.00010425 1.14827456774638 0.908805662160651
0.0001043 1.14776999738386 0.904606956214826
0.00010435 1.14746725516636 0.89536980313401
0.0001044 1.14763544528719 0.881933944107368
0.00010445 1.14669358061051 0.878574979350708
0.0001045 1.14679449468301 0.875216014594048
0.00010455 1.14581899198215 0.871857049837387
0.0001046 1.14568443988548 0.855901967243251
0.00010465 1.14464166113629 0.871857049837387
0.0001047 1.14353160633877 0.855062226054085
0.00010475 1.14322886412126 0.848344296540765
0.0001048 1.14322886412126 0.839946884649114
0.00010485 1.14208517129957 0.842466108216609
0.0001049 1.14164787698539 0.828190508000803
0.00010495 1.14084056440537 0.833228955135793
0.000105 1.13986506170452 0.822312319676647
0.00010505 1.1284281334876 0.811395684217501
0.0001051 1.14262337968625 0.787882930920879
0.00010515 1.14716451294885 0.814754648974161
0.0001052 1.1506292294381 0.800479048758355
0.00010525 1.1521765785498 0.820632837298317
0.0001053 1.15019193512392 0.838267402270784
0.00010535 1.14844275786721 0.883613426485698
0.0001054 1.14770272133553 0.944074792105585
0.00010545 1.14864458601222 1.02720916983293
0.0001055 1.15009102105142 1.09354872377697
0.00010555 1.15284933903314 1.16996517199099
0.0001056 1.14840911984305 1.25477903209667
0.00010565 1.14420436682212 1.28333023252828
0.0001057 1.14517986952297 1.33539418625652
0.00010575 1.15261387286397 1.37318253976894
0.0001058 1.13811588444781 1.36562486906646
0.00010585 1.14235427549291 1.342951856959
0.0001059 1.14544897371631 1.31440065652739
0.00010595 1.1462899243205 1.28249049133911
0.000106 1.14733270306969 1.24638162020502
0.00010605 1.14733270306969 1.21950990215173
0.0001061 1.14696268480385 1.21363171382758
0.00010615 1.1464917524655 1.20439456074676
0.0001062 1.14558352581298 1.2010355959901
0.00010625 1.14464166113629 1.2010355959901
0.0001063 1.14524714557131 1.20943300788175
0.00010635 1.14585263000632 1.21699067858424
0.0001064 1.14612173419966 1.2178304197734
0.00010645 1.14625628629633 1.20859326669259
0.0001065 1.1477363593597 1.19767663123344
0.00010655 1.14797182552887 1.18675999577429
0.0001066 1.14988919290641 1.17416387793682
0.00010665 1.14975464080974 1.16408698366684
0.0001067 1.15042740129309 1.16408698366684
0.00010675 1.1506292294381 1.14393319512687
0.0001068 1.15039376326892 1.14225371274855
0.00010685 1.15123471387311 1.12461914777608
0.0001069 1.15086469560727 1.1313370772894
0.00010695 1.15042740129309 1.12797811253274
0.000107 1.15049467734143 1.12126018301942
0.00010705 1.15029284919642 1.10698458280361
0.0001071 1.15002374500308 1.11034354756027
0.00010715 1.15015829709975 1.10362561804695
0.0001072 1.14985555488224 1.10026665329029
0.00010725 1.14978827883391 1.08851027664198
0.0001073 1.14985555488224 1.08011286475033
0.00010735 1.15012465907558 1.07003597048035
0.0001074 1.15002374500308 1.0616385585887
0.00010745 1.15039376326892 1.05576037026454
0.0001075 1.15052831536559 1.05660011145371
0.00010755 1.15042740129309 1.04652321718373
0.0001076 1.15049467734143 1.04484373480539
0.00010765 1.1509319716556 1.04988218194039
0.0001077 1.1508310575831 1.03308735815708
0.00010775 1.15049467734143 1.02888865221126
0.0001078 1.15069650548643 1.01377331080629
0.00010785 1.15042740129309 1.00705538129297
0.0001079 1.15019193512392 1.01293356961712
0.00010795 1.14962008871307 1.00369641653631
0.000108 1.14951917464057 0.986061851563839
0.00010805 1.14894732822972 0.99613874583382
0.0001081 1.14861094798805 0.978504180861353
0.00010815 1.14790454948053 0.970106768969702
0.0001082 1.14840911984305 0.967587545402207
0.00010825 1.14837548181888 0.962549098267217
0.0001083 1.14790454948053 0.956670909943061
0.00010835 1.1478372734322 0.945754274483915
0.0001084 1.14810637762554 0.939876086159759
0.00010845 1.14874550008472 0.945754274483915
0.0001085 1.14840911984305 0.939036344970594
0.00010855 1.14830820577054 0.939036344970594
0.0001086 1.14830820577054 0.923081262376458
0.00010865 1.14753453121469 0.909645403349816
0.0001087 1.14766908331136 0.915523591673972
0.00010875 1.14736634109386 0.917203074052302
0.0001088 1.14591990605466 0.907965920971486
0.00010885 1.14575171593382 0.894530061944844
0.0001089 1.14507895545047 0.890331355999019
0.00010895 1.14477621323296 0.882773685296534
0.000109 1.14447347101546 0.879414720539873
0.00010905 1.14413709077378 0.861780155567406
0.0001091 1.14369979645961 0.863459637945736
0.00010915 1.14332977819376 0.858421190810746
0.0001092 1.14343069226627 0.851703261297425
0.00010925 1.14309431202459 0.844985331784105
0.0001093 1.14248882758958 0.837427661081619
0.00010935 1.14218608537207 0.834908437514124
0.0001094 1.14218608537207 0.828190508000803
0.00010945 1.14147968686456 0.818113613730822
0.0001095 1.14090784045371 0.824831543244142
0.00010955 1.14073965033287 0.812235425406666
0.0001096 1.13996597577702 0.792921378055869
0.00010965 1.13925957726951 0.79795982519086
0.0001097 1.13858681678616 0.787882930920879
0.00010975 1.13831771259282 0.787882930920879
0.0001098 1.13727493384363 0.775286813083402
0.00010985 1.13673672545695 0.779485519029228
0.0001099 1.13656853533611 0.761011212867596
0.00010995 1.1359630509011 0.766049660002587
0.00011 1.13508846227275 0.749254836219285
0.00011005 1.12348334393498 0.749254836219285
0.0001101 1.1376113140853 0.717344671031011
0.00011015 1.14211880932374 0.750934318597615
0.0001102 1.146390838393 0.742536906705964
0.00011025 1.14770272133553 0.741697165516799
0.0001103 1.14612173419966 0.763530436435091
0.00011035 1.1432961401696 0.813914907784996
0.0001104 1.14336341621793 0.878574979350708
0.00011045 1.14443983299129 0.94491453329475
0.0001105 1.14521350754714 1.04316425242707
0.00011055 1.14844275786721 1.10362561804695
0.0001106 1.14396890065294 1.17752284269348
0.00011065 1.13909138714867 1.21867016096257
0.0001107 1.14006688984952 1.26737514993414
0.00011075 1.14810637762554 1.30180453868991
0.0001108 1.13249833441185 1.30180453868991
0.00011085 1.13703946767446 1.27745204420412
0.0001109 1.14026871799453 1.25561877328583
0.00011095 1.14171515303373 1.21195223144925
0.000111 1.14178242908206 1.18340103101763
0.00011105 1.1420515332754 1.15736905415352
0.0001111 1.14168151500956 1.14309345393771
0.00011115 1.14124422069538 1.13385630085689
0.0001112 1.14080692638121 1.13721526561356
0.00011125 1.14033599404286 1.1506511246402
0.0001113 1.14023507997036 1.14729215988354
0.00011135 1.14033599404286 1.14477293631604
0.0001114 1.14087420242954 1.13637552442439
0.00011145 1.14154696291289 1.14477293631604
0.0001115 1.14269065573458 1.12461914777608
0.00011155 1.14343069226627 1.12293966539775
0.0001116 1.14406981472545 1.11790121826276
0.00011165 1.14450710903962 1.11370251231693
0.0001117 1.14544897371631 1.09102950020947
0.00011175 1.14531442161964 1.07423467642617
0.0001118 1.14531442161964 1.07507441761534
0.00011185 1.14558352581298 1.06667700572369
0.0001119 1.14544897371631 1.06079881739953
0.00011195 1.14558352581298 1.06835648810202
0.000112 1.14534805964381 1.05660011145371
0.00011205 1.14554988778881 1.04736295837289
0.0001121 1.14501167940213 1.04652321718373
0.00011215 1.14480985125713 1.03812580529207
0.0001122 1.1448434892813 1.0398052876704
0.00011225 1.14514623149881 1.03308735815708
0.0001123 1.14470893718463 1.01377331080629
0.00011235 1.14511259347464 1.01377331080629
0.0001124 1.14558352581298 1.01797201675211
0.00011245 1.14598718210299 1.00285667534714
0.0001125 1.14591990605466 0.986061851563839
0.00011255 1.14642447641717 0.990260557509664
0.0001126 1.14662630456217 0.979343922050518
0.00011265 1.14652539048967 0.975984957293858
0.0001127 1.14632356234467 0.969267027780537
0.00011275 1.14625628629633 0.973465733726363
0.0001128 1.14608809617549 0.963388839456382
0.00011285 1.14625628629633 0.959190133510556
0.0001129 1.14517986952297 0.945754274483915
0.00011295 1.14524714557131 0.939036344970594
0.000113 1.14423800484629 0.930638933078944
0.00011305 1.14383434855627 0.928959450700613
0.0001131 1.14423800484629 0.917203074052302
0.00011315 1.14396890065294 0.913844109295642
0.0001132 1.14302703597626 0.905446697403991
0.00011325 1.14356524436294 0.902927473836495
0.0001133 1.14312795004876 0.90208773264733
0.00011335 1.14380071053211 0.892850579566514
0.0001134 1.14346433029043 0.890331355999019
0.00011345 1.14369979645961 0.881094202918203
0.0001135 1.14346433029043 0.876895496972378
0.00011355 1.14316158807293 0.873536532215717
0.0001136 1.14319522609709 0.862619896756571
0.00011365 1.14265701771042 0.859260931999911
0.0001137 1.1420515332754 0.855062226054085
0.00011375 1.14151332488872 0.844145590594939
0.0001138 1.14094147847788 0.841626367027444
0.00011385 1.14023507997036 0.821472578487482
0.0001139 1.14023507997036 0.821472578487482
0.00011395 1.13925957726951 0.825671284433307
0.000114 1.13939412936618 0.808036719460841
0.00011405 1.13888955900366 0.812235425406666
0.0001141 1.13929321529367 0.79795982519086
0.00011415 1.13855317876199 0.787882930920879
0.0001142 1.13882228295533 0.792921378055869
0.00011425 1.13818316049615 0.776126554272567
0.0001143 1.1374094859403 0.779485519029228
0.00011435 1.13791405630281 0.767729142380916
0.0001144 1.13700582965029 0.774447071894237
0.00011445 1.13700582965029 0.752613800975945
0.0001145 1.13619851707027 0.758491989300101
0.00011455 1.13549211856275 0.747575353840955
0.0001146 1.1347184440069 0.752613800975945
0.00011465 1.1346175299344 0.743376647895129
0.0001147 1.13401204549939 0.740857424327634
0.00011475 1.13340656106437 0.729940788868487
0.0001148 1.13290199070186 0.720703635787672
0.00011485 1.13209467812185 0.729101047679323
0.0001149 1.131724659856 0.715665188652681
0.00011495 1.13159010775933 0.710626741517691
0.000115 1.13021094876847 0.706428035571865
0.00011505 1.11907676276905 0.691312694166894
0.0001151 1.13340656106437 0.679556317518582
0.00011515 1.1377122281578 0.706428035571865
0.0001152 1.14171515303373 0.676197352761922
0.00011525 1.14225336142041 0.693831917734389
0.0001153 1.14053782218787 0.719024153409341
0.00011535 1.13851954073782 0.775286813083402
0.0001154 1.13804860839948 0.836587919892454
0.00011545 1.13939412936618 0.90208773264733
0.0001155 1.14114330662288 0.976824698483023
0.00011555 1.14356524436294 1.05324114669705
0.0001156 1.13858681678616 1.12461914777608
0.00011565 1.13444933981356 1.16828568961266
0.0001157 1.13532392844192 1.21867016096257
0.00011575 1.14228699944457 1.25477903209667
0.0001158 1.12748626881091 1.23798420831336
0.00011585 1.1316237457835 1.21950990215173
0.0001159 1.13481935807941 1.18927921934179
0.00011595 1.13589577485276 1.16408698366684
0.000116 1.13656853533611 1.11958070064109
0.00011605 1.13683763952945 1.09690768853363
0.0001161 1.13629943114277 1.0927089825878
0.00011615 1.1361648790461 1.07675389999367
0.0001162 1.13629943114277 1.07675389999367
0.00011625 1.13522301436942 1.08263208831782
0.0001163 1.13549211856275 1.09018975902031
0.00011635 1.13529029041775 1.09018975902031
0.0001164 1.13579486078026 1.09690768853363
0.00011645 1.13680400150528 1.09018975902031
0.0001165 1.13747676198863 1.09018975902031
0.00011655 1.13814952247198 1.0759141588045
0.0001166 1.13865409283449 1.05492062907538
0.00011665 1.13939412936618 1.04736295837289
0.0001167 1.13959595751118 1.04484373480539
0.00011675 1.14036963206703 1.03560658172458
0.0001168 1.14084056440537 1.03476684053541
0.00011685 1.14057146021203 1.02720916983293
0.0001169 1.14063873626037 1.02133098150877
0.00011695 1.14043690811537 1.00453615772547
0.000117 1.14057146021203 0.998657969401315
0.00011705 1.1405041841637 1.00537589891464
0.0001171 1.13993233775285 0.99781822821215
0.00011715 1.13993233775285 0.986061851563839
0.0001172 1.13989869972869 0.971786251348032
0.00011725 1.13993233775285 0.965908063023877
0.0001173 1.14020144194619 0.969267027780537
0.00011735 1.14057146021203 0.959190133510556
0.0001174 1.14036963206703 0.951632462808071
0.00011745 1.14026871799453 0.942395309727254
0.0001175 1.14080692638121 0.933158156646439
0.00011755 1.14114330662288 0.939036344970594
0.0001176 1.14137877279205 0.935677380213934
0.00011765 1.14141241081622 0.921401779998127
0.0001177 1.14114330662288 0.905446697403991
0.00011775 1.14158060093706 0.89872876789067
0.0001178 1.14090784045371 0.90208773264733
0.00011785 1.14077328835704 0.901247991458165
0.0001179 1.14023507997036 0.892010838377349
0.00011795 1.13999961380119 0.885292908864029
0.000118 1.13949504343868 0.873536532215717
0.00011805 1.13936049134201 0.860100673189076
0.0001181 1.13932685331784 0.860100673189076
0.00011815 1.13912502517284 0.859260931999911
0.0001182 1.13858681678616 0.855062226054085
0.00011825 1.13868773085866 0.848344296540765
0.0001183 1.1388559209795 0.837427661081619
0.00011835 1.13902411110033 0.834068696324958
0.0001184 1.13875500690699 0.821472578487482
0.00011845 1.13858681678616 0.816434131352492
0.0001185 1.13858681678616 0.817273872541657
0.00011855 1.13845226468949 0.812235425406666
0.0001186 1.13791405630281 0.80131878994752
0.00011865 1.13764495210947 0.797120084001695
0.0001187 1.13710674372279 0.80467775470418
0.00011875 1.13653489731194 0.791241895677539
0.0001188 1.13623215509444 0.777806036650897
0.00011885 1.13542484251442 0.774447071894237
0.0001189 1.13502118622441 0.761011212867596
0.00011895 1.1346175299344 0.754293283354275
0.000119 1.13401204549939 0.765209918813421
0.00011905 1.13428114969273 0.766049660002587
0.0001191 1.13394476945105 0.749254836219285
0.00011915 1.13330564699187 0.737498459570973
0.0001192 1.13354111316104 0.736658718381809
0.00011925 1.13340656106437 0.728261306490158
0.0001193 1.1330701808227 0.734139494814313
0.00011935 1.13249833441185 0.714825447463516
0.0001194 1.13212831614601 0.715665188652681
0.00011945 1.13212831614601 0.70726777676103
0.0001195 1.131724659856 0.70726777676103
0.00011955 1.13061460505848 0.700549847247709
0.0001196 1.13000912062347 0.693831917734389
0.00011965 1.12950455026095 0.692152435356059
0.0001197 1.12849540953593 0.673678129194427
0.00011975 1.12825994336676 0.671998646816097
0.0001198 1.12735171671424 0.670319164437767
0.00011985 1.12674623227922 0.662761493735281
0.0001199 1.12640985203755 0.650165375897804
0.00011995 1.12570345353003 0.651844858276135
0.00012 1.12587164365087 0.645126928762814
0.00012005 1.11393014507144 0.638408999249493
0.0001201 1.12795720114925 0.61321676357454
0.00012015 1.13266652453269 0.640928222816989
0.0001202 1.13603032694943 0.637569258060328
0.00012025 1.13744312396446 0.640088481627823
0.0001203 1.1358621368286 0.663601234924446
0.00012035 1.13360838920938 0.70894725913936
0.0001204 1.13333928501604 0.780325260218393
0.00012045 1.13407932154772 0.84582507297327
0.0001205 1.13522301436942 0.930638933078944
0.00012055 1.13821679852032 0.99781822821215
0.0001206 1.13397840747522 1.06919622929118
0.00012065 1.12947091223679 1.11706147707359
0.0001207 1.12984093050263 1.15568957177519
0.00012075 1.13623215509444 1.20271507836843
0.0001208 1.12200327087162 1.18256128982847
0.00012085 1.12566981550587 1.16408698366684
0.0001209 1.12916817001928 1.12965759491107
0.00012095 1.13054732901014 1.10698458280361
0.000121 1.13182557392851 1.07255519404784
0.00012105 1.1316237457835 1.04400399361623
0.0001211 1.13159010775933 1.03308735815708
0.00012115 1.1314219176385 1.03728606410291
0.0001212 1.13132100356599 1.01713227556295
0.00012125 1.13085007122765 1.0230104638871
0.0001213 1.13088370925182 1.03224761696792
0.00012135 1.13058096703431 1.02972839340042
0.0001214 1.1314219176385 1.03308735815708
0.00012145 1.13165738380767 1.0255296874546
0.0001215 1.13243105836352 1.02804891102209
0.00012155 1.13320473291937 1.02133098150877
0.0001216 1.13367566525771 0.999497710590481
0.00012165 1.13374294130605 0.988581075131334
0.0001217 1.13505482424858 0.990260557509664
0.00012175 1.13562667065942 0.983542627996344
0.0001218 1.13582849880443 0.970946510158868
0.00012185 1.13599668892527 0.969267027780537
0.0001219 1.13613124102194 0.956670909943061
0.00012195 1.13576122275609 0.959190133510556
0.000122 1.13603032694943 0.954151686375566
0.00012205 1.13552575658692 0.953311945186401
0.0001221 1.13569394670776 0.939036344970594
0.00012215 1.13559303263526 0.939876086159759
0.0001222 1.13512210029691 0.932318415457273
0.00012225 1.13522301436942 0.928959450700613
0.0001223 1.13552575658692 0.922241521187296
0.00012235 1.13549211856275 0.908805662160651
0.0001224 1.13549211856275 0.909645403349816
0.00012245 1.1359630509011 0.89704928551234
0.0001225 1.1361648790461 0.906286438593156
0.00012255 1.13579486078026 0.890331355999019
0.0001226 1.13677036348112 0.888651873620689
0.00012265 1.13653489731194 0.876895496972373
0.0001227 1.13609760299777 0.865978861513232
0.00012275 1.13643398323944 0.865139120324064
0.0001228 1.1361648790461 0.859260931999911
0.00012285 1.13613124102194 0.84582507297327
0.0001229 1.13562667065942 0.837427661081619
0.00012295 1.13542484251442 0.839946884649114
0.000123 1.13478572005524 0.840786625838279
0.00012305 1.13522301436942 0.828190508000803
0.0001231 1.13424751166856 0.818113613730822
0.00012315 1.13455025388607 0.813914907784996
0.0001232 1.13421387364439 0.792081636866704
0.00012325 1.13401204549939 0.80299827232585
0.0001233 1.13387749340272 0.796280342812529
0.00012335 1.13401204549939 0.787882930920883
0.0001234 1.13381021735438 0.782004742596723
0.00012345 1.13370930328188 0.776966295461735
0.0001235 1.13404568352356 0.779485519029228
0.00012355 1.13418023562023 0.763530436435091
0.0001236 1.13259924848436 0.762690695245926
0.00012365 1.13280107662936 0.754293283354275
0.0001237 1.13276743860519 0.758491989300101
0.00012375 1.13212831614601 0.736658718381809
0.0001238 1.13185921195267 0.730780530057649
0.00012385 1.13105189937266 0.723222859355167
0.0001239 1.13044641493764 0.732460012435983
0.00012395 1.12990820655096 0.714825447463516
0.000124 1.12950455026095 0.701389588436875
0.00012405 1.12930272211595 0.709787000328526
0.0001241 1.12903361792261 0.690472952977728
0.00012415 1.12876451372927 0.692152435356059
0.0001242 1.12832721941509 0.696351141301884
0.00012425 1.12819266731842 0.687953729410233
0.0001243 1.12755354485924 0.677876835140252
0.00012435 1.12799083917342 0.670319164437767
0.0001244 1.1270826125209 0.669479423248601
0.00012445 1.12694806042423 0.66108201135695
0.0001245 1.12661168018255 0.664440976113609
0.00012455 1.12634257598922 0.65772304660029
0.0001246 1.12570345353003 0.648485893519474
0.00012465 1.12462703675668 0.639248740438658
0.0001247 1.12435793256334 0.635889775681998
0.00012475 1.12368517207999 0.636729516871163
0.0001248 1.12328151578998 0.622453916655357
0.00012485 1.12233965111329 0.61321676357454
0.0001249 1.12244056518579 0.61321676357454
0.00012495 1.12203690889578 0.605659092872051
0.000125 1.12122959631577 0.597261680980404
0.00012505 1.10965811600217 0.588864269088753
0.0001251 1.12344970591082 0.562832292224635
0.00012515 1.12822630534259 0.595582198602074
0.0001252 1.13246469638769 0.583825821953762
0.00012525 1.13367566525771 0.597261680980404
0.0001253 1.131724659856 0.623293657844522
0.00012535 1.12896634187428 0.666960199681106
0.0001254 1.12930272211595 0.728261306490158
0.00012545 1.12994184457513 0.795440601623365
0.0001255 1.13148919368683 0.880254461729038
0.00012555 1.13411295957189 0.947433756862245
0.0001256 1.12970637840596 1.01881175794128
0.00012565 1.12482886490168 1.06919622929116
0.0001257 1.12529979724003 1.10614484161445
0.00012575 1.13169102183184 1.14981138345103
0.0001258 1.11732758551235 1.13637552442439
0.00012585 1.1210950442191 1.12545888896524
0.0001259 1.12415610441833 1.09102950020947
0.00012595 1.12624166191671 1.06415778215619
0.000126 1.12755354485924 1.0179720167521
0.00012605 1.12745263078674 0.99781822821215
0.0001261 1.12836085743926 0.982702886807178
0.00012615 1.12755354485924 0.981863145618014
0.0001262 1.12714988856923 0.979343922050518
0.00012625 1.12748626881091 0.983542627996344
0.0001263 1.12640985203755 0.99277978107716
0.00012635 1.12667895623089 0.983542627996344
0.0001264 1.12725080264174 0.989420816320499
0.00012645 1.12772173498008 0.982702886807179
0.0001265 1.12799083917342 0.980183663239683
0.00012655 1.12876451372927 0.962549098267217
0.0001266 1.12974001643013 0.955831168753896
0.00012665 1.1299754825993 0.954991427564731
0.0001267 1.13051369098598 0.939036344970601
0.00012675 1.13145555566266 0.936517121403099
0.0001268 1.13135464159016 0.915523591673981
0.00012685 1.13179193590434 0.908805662160651
0.0001269 1.13145555566266 0.911324885728146
0.00012695 1.131724659856 0.905446697403991
0.000127 1.13138827961433 0.914683850484807
0.00012705 1.131522831711 0.903767215025661
0.0001271 1.13135464159016 0.894530061944844
0.00012715 1.13088370925182 0.88529290886403
0.0001272 1.13058096703431 0.888651873620689
0.00012725 1.13024458679264 0.878574979350708
0.0001273 1.13078279517932 0.877735238161543
0.00012735 1.13051369098598 0.867658343891562
0.0001274 1.13132100356599 0.865978861513232
0.00012745 1.13091734727599 0.855062226054085
0.0001275 1.13122008949349 0.848344296540765
0.00012755 1.13155646973517 0.848344296540765
0.0001276 1.13196012602518 0.842466108216609
0.00012765 1.13165738380767 0.8475045553516
0.0001277 1.13199376404934 0.822312319676647
0.00012775 1.13185921195267 0.822312319676647
0.0001278 1.13179193590434 0.818113613730822
0.00012785 1.13135464159016 0.80887646065001
0.0001279 1.13095098530015 0.808036719460841
0.00012795 1.13071551913098 0.797120084001695
0.000128 1.13034550086514 0.80131878994752
0.00012805 1.13058096703431 0.784523966164218
0.0001281 1.1299754825993 0.778645777840063
0.00012815 1.12970637840596 0.774447071894237
0.0001282 1.12916817001928 0.763530436435091
0.00012825 1.12916817001928 0.750934318597615
0.0001283 1.12943727421262 0.748415095030117
0.00012835 1.12970637840596 0.742536906705964
0.0001284 1.12903361792261 0.737498459570973
0.00012845 1.12903361792261 0.728261306490158
0.0001285 1.12896634187428 0.722383118166002
0.00012855 1.12913453199511 0.728261306490158
0.0001286 1.12913453199511 0.726581824111827
0.00012865 1.12839449546343 0.70726777676103
0.0001287 1.12812539127009 0.715665188652681
0.00012875 1.12782264905258 0.697190882491049
0.0001288 1.12688078437589 0.696351141301884
0.00012885 1.12688078437589 0.687113988221068
0.0001289 1.12614074784421 0.678716576329417
0.00012895 1.12550162538503 0.675357611572757
0.000129 1.12499705502252 0.669479423248604
0.00012905 1.12506433107085 0.656883305411125
0.0001291 1.12466067478084 0.659402528978621
0.00012915 1.12462703675668 0.646806411141144
0.0001292 1.12459339873251 0.643447446384484
0.00012925 1.1241897424425 0.641767964006154
0.0001293 1.12368517207999 0.630011587357842
0.00012935 1.12324787776581 0.624133399033683
0.0001294 1.12227237506496 0.616575728331201
0.00012945 1.12244056518579 0.617415469520366
0.0001295 1.12203690889579 0.616575728331201
0.00012955 1.12136414841244 0.607338575250385
0.0001296 1.12136414841244 0.60146038692623
0.00012965 1.12069138792909 0.580466857197102
0.0001297 1.12005226546991 0.596421939791239
0.00012975 1.11907676276905 0.593062975034579
0.0001298 1.11877402055155 0.582986080764598
0.00012985 1.11789943192319 0.575428410062112
0.0001299 1.11736122353651 0.573748927683781
0.00012995 1.11692392922234 0.569550221737956
0.00013 1.11638572083566 0.556114362711315
0.00013005 1.10501606866707 0.546877209630503
0.0001301 1.11880765857571 0.522524715144711
0.00013015 1.12307968764497 0.550236174387147
0.0001302 1.12819266731842 0.552755397954654
0.00013025 1.12943727421262 0.55863358627881
0.0001303 1.12694806042423 0.586345045521258
0.00013035 1.12506433107085 0.623293657844522
0.0001304 1.12482886490168 0.687113988221068
0.00013045 1.12607347179588 0.766889401191751
0.0001305 1.12738535473841 0.837427661081647
0.00013055 1.12963910235762 0.89872876789067
0.0001306 1.12546798736086 0.981023404428849
0.00013065 1.12096049212243 1.02636942864376
0.0001307 1.12102776817076 1.06499752334536
0.00013075 1.12775537300425 1.10026665329029
0.0001308 1.11282009027391 1.09018975902031
0.00013085 1.11715939539151 1.07339493523701
0.0001309 1.12045592175992 1.03308735815708
0.00013095 1.12217146099245 1.01125408723879
0.000131 1.12291149752414 0.979343922050518
0.00013105 1.12371881010416 0.956670909943061
0.0001311 1.12361789603165 0.935677380213934
0.00013115 1.12321423974164 0.923921003565622
0.0001312 1.12304604962081 0.939036344970587
0.00013125 1.12270966937913 0.937356862592264
0.0001313 1.12297877357247 0.947433756862245
0.00013135 1.12250784123413 0.942395309727254
0.0001314 1.12307968764498 0.955831168753896
0.00013145 1.12338242986248 0.94827349805141
0.0001315 1.12395427627333 0.928119709511448
0.00013155 1.12462703675668 0.928959450700613
0.0001316 1.12519888316752 0.927279968322283
0.00013165 1.12593891969921 0.900408250268994
0.0001317 1.1258380056267 0.886132650053194
0.00013175 1.12634257598922 0.886132650053194
0.0001318 1.12684714635173 0.889491614809854
0.00013185 1.12684714635173 0.875216014594048
0.0001319 1.12741899276257 0.881094202918203
0.00013195 1.12688078437589 0.875216014594048
0.000132 1.1272844406659 0.868498085080727
0.00013205 1.12688078437589 0.859260931999911
0.0001321 1.12674623227922 0.85422248486492
0.00013215 1.12664531820672 0.848344296540765
0.0001322 1.12607347179588 0.839107143459949
0.00013225 1.12651076611005 0.839946884649114
0.0001323 1.12624166191671 0.824831543244142
0.00013235 1.12647712808588 0.81727387254166
0.0001324 1.12714988856923 0.814754648974161
0.00013245 1.12637621401338 0.809716201839171
0.0001325 1.12741899276257 0.80467775470418
0.00013255 1.1271835265934 0.79963930756919
0.0001326 1.12822630534259 0.798799566380025
0.00013265 1.12795720114925 0.792081636866704
0.0001327 1.12795720114925 0.791241895677537
0.00013275 1.12819266731842 0.786203448542548
0.0001328 1.12782264905258 0.781165001407554
0.00013285 1.12741899276257 0.773607330705072
0.0001329 1.12735171671424 0.761011212867596
0.00013295 1.1269816984484 0.761850954056761
0.000133 1.12701533647256 0.761011212867596
0.00013305 1.12597255772337 0.745056130273459
0.0001331 1.1255352634092 0.734139494814313
0.00013315 1.12570345353003 0.733299753625148
0.0001332 1.12546798736086 0.720703635787672
0.00013325 1.12499705502252 0.717344671031011
0.0001333 1.12472795082918 0.709787000328526
0.00013335 1.12496341699835 0.70390881200437
0.0001334 1.12499705502252 0.701389588436876
0.00013345 1.12486250292585 0.697190882491049
0.0001335 1.12479522687751 0.686274247031908
0.00013355 1.12462703675668 0.672838388005262
0.0001336 1.12445884663584 0.679556317518582
0.00013365 1.12412246639417 0.677037093951087
0.0001337 1.12338242986248 0.666120458491941
0.00013375 1.12331515381415 0.661921752546116
0.0001338 1.12324787776581 0.663601234924446
0.00013385 1.12220509901662 0.652684599465297
0.0001339 1.12220509901662 0.645966669951979
0.00013395 1.12170052865411 0.633370552114503
0.000134 1.12153233853327 0.622453916655357
0.00013405 1.12085957804993 0.623293657844522
0.0001341 1.12082594002576 0.614896245952871
0.00013415 1.12055683583242 0.614896245952871
0.0001342 1.12018681756658 0.60649883406122
0.00013425 1.12011954151824 0.593062975034579
0.0001343 1.11998498942157 0.584665563142928
0.00013435 1.11921131486572 0.588864269088753
0.0001344 1.11914403881739 0.582986080764598
0.00013445 1.11877402055155 0.562832292224635
0.0001345 1.11874038252738 0.567870739359626
0.00013455 1.11756305168152 0.562832292224638
0.0001346 1.11678937712567 0.556114362711315
0.00013465 1.11645299688399 0.549396433197994
0.0001347 1.11628480676316 0.535960574171352
0.00013475 1.11571296035231 0.545197727252169
0.0001348 1.11504019986896 0.532601609414692
0.00013485 1.11453562950645 0.522524715144711
0.0001349 1.11413197321644 0.519165750388051
0.00013495 1.11362740285393 0.508249114928905
0.000135 1.11292100434641 0.509088856118068
0.00013505 1.10091222971864 0.50572989136141
0.0001351 1.11537658011064 0.485576102821447
0.00013515 1.1196486091799 0.499011961848089
0.0001352 1.12348334393498 0.498172220658924
0.00013525 1.12506433107085 0.511608079685565
0.0001353 1.12297877357247 0.537640056549683
0.00013535 1.12082594002576 0.590543751467083
0.0001354 1.1209941301466 0.649325634708639
0.00013545 1.12217146099245 0.721543376976837
0.0001355 1.12297877357247 0.795440601623365
0.00013555 1.12580436760254 0.865139120324066
0.0001356 1.12186871877495 0.958350392321391
0.00013565 1.11702484329484 0.986901592753004
0.0001357 1.11682301514984 1.02636942864375
0.00013575 1.1228442214758 1.07171545285868
0.0001358 1.10915354563966 1.06079881739953
0.00013585 1.1124164339839 1.04988218194039
0.0001359 1.11588115047315 1.01713227556295
0.00013595 1.11786579389903 0.987741333942169
0.000136 1.11887493462405 0.955831168753896
0.00013605 1.11927859091406 0.931478674268096
0.0001361 1.11998498942157 0.904606956214826
0.00013615 1.11931222893822 0.905446697403989
0.0001362 1.11934586696239 0.901247991458165
0.00013625 1.11867310647904 0.906286438593156
0.0001363 1.11867310647904 0.913844109295642
0.00013635 1.11853855438237 0.915523591673972
0.0001364 1.11847127833404 0.928119709511448
0.00013645 1.1184040022857 0.918882556430632
0.0001365 1.11948041905906 0.915523591673972
0.00013655 1.12008590349408 0.896209544323175
0.0001366 1.12035500768741 0.875216014594048
0.00013665 1.1210950442191 0.873536532215717
0.0001367 1.12122959631577 0.862619896756571
0.00013675 1.12180144272661 0.859260931999912
0.0001368 1.12220509901662 0.858421190810746
0.00013685 1.12247420320996 0.851703261297428
0.0001369 1.12257511728246 0.839946884649114
0.00013695 1.12301241159664 0.841626367027444
0.000137 1.12250784123413 0.840786625838279
0.00013705 1.12267603135497 0.832389213946628
0.0001371 1.12250784123413 0.823991802054977
0.00013715 1.1227433074033 0.821472578487482
0.0001372 1.12220509901662 0.817273872541652
0.00013725 1.12213782296829 0.805517495893346
0.0001373 1.1227433074033 0.813075166595831
0.00013735 1.12227237506496 0.79795982519086
0.0001374 1.12311332566914 0.784523966164218
0.00013745 1.12307968764498 0.768568883570082
0.0001375 1.12334879183831 0.770248365948412
0.00013755 1.12378608615249 0.766889401191751
0.0001376 1.12412246639417 0.761011212867596
0.00013765 1.1241897424425 0.752613800975945
0.0001377 1.12405519034583 0.736658718381809
0.00013775 1.12365153405582 0.744216389084294
0.0001378 1.12365153405582 0.729940788868487
0.00013785 1.12324787776581 0.723222859355167
0.0001379 1.12348334393498 0.712306223896026
0.00013795 1.12311332566914 0.715665188652681
0.000138 1.12297877357247 0.715665188652681
0.00013805 1.12260875530663 0.7055882943827
0.0001381 1.12200327087162 0.698030623680214
0.00013815 1.12190235679912 0.698030623680214
0.0001382 1.12176780470245 0.687113988221068
0.00013825 1.12193599482328 0.677037093951087
0.0001383 1.12163325260578 0.677876835140252
0.00013835 1.12112868224326 0.666120458491937
0.0001384 1.12136414841244 0.656883305411125
0.00013845 1.12136414841244 0.659402528978621
0.0001385 1.12112868224326 0.649325634708639
0.00013855 1.12096049212243 0.651844858276135
0.0001386 1.1210950442191 0.645966669951979
0.00013865 1.12011954151824 0.630011587357842
0.0001387 1.12001862744574 0.629171846168677
0.00013875 1.11998498942157 0.630011587357842
0.0001388 1.11958133313156 0.61321676357454
0.00013885 1.11857219240654 0.621614175466191
0.0001389 1.11860583043071 0.60817831643955
0.00013895 1.11813489809237 0.609857798817879
0.000139 1.11719303341568 0.60481935168289
0.00013905 1.11773124180236 0.594742457412909
0.0001391 1.1167557391015 0.593062975034579
0.00013915 1.11678937712567 0.580466857197102
0.0001392 1.116654825029 0.581306598386267
0.00013925 1.11638572083566 0.569550221737956
0.0001393 1.11625116873899 0.570389962927121
0.00013935 1.11581387442481 0.55695410390048
0.0001394 1.11554477023147 0.556114362711315
0.00013945 1.11493928579646 0.545197727252169
0.0001395 1.11490564777229 0.540999021306343
0.00013955 1.11416561124061 0.528402903468867
0.0001396 1.11329102261226 0.540159280117178
0.00013965 1.11302191841892 0.522524715144711
0.0001397 1.11228188188723 0.521684973955546
0.00013975 1.11208005374223 0.517486268009721
0.0001398 1.11147456930721 0.50908885611807
0.00013985 1.11046542858219 0.502370926604749
0.0001399 1.10979266809884 0.495652997091428
0.00013995 1.10911990761549 0.489774808767273
0.00014 1.10871625132549 0.478858173308127
0.00014005 1.09714477101189 0.473819726173136
0.0001401 1.1108690848722 0.446948008119854
0.00014015 1.1153093040623 0.470460761416476
0.0001402 1.12038864571158 0.467941537848981
0.00014025 1.12106140619493 0.479697914497292
0.0001403 1.11961497115573 0.51412730325306
0.00014035 1.11695756724651 0.556114362711315
0.0001404 1.11705848131901 0.616575728331201
0.00014045 1.11813489809236 0.698030623680214
0.0001405 1.11870674450321 0.766889401191751
0.00014055 1.12190235679912 0.830709731568298
0.0001406 1.11823581216487 0.916363332863137
0.00014065 1.11302191841892 0.954991427564731
0.0001407 1.11315647051559 1.00957460486046
0.00014075 1.11880765857571 1.03476684053541
0.0001408 1.10515062076374 1.02385020507627
0.00014085 1.10871625132549 1.01209382842796
0.0001409 1.11271917620141 0.974305474915528
0.00014095 1.11450199148228 0.934837639024769
0.000141 1.11490564777229 0.918882556430632
0.00014105 1.11571296035231 0.886972391242359
0.0001411 1.11631844478732 0.866818602702397
0.00014115 1.11625116873899 0.865139120324066
0.0001412 1.11611661664232 0.865978861513232
0.00014125 1.11524202801397 0.868498085080727
0.0001413 1.11534294208647 0.878574979350708
0.00014135 1.11544385615897 0.875216014594048
0.0001414 1.11517475196563 0.885292908864029
0.00014145 1.11594842652148 0.868498085080727
0.0001415 1.11588115047315 0.869337826269892
0.00014155 1.11678937712567 0.860940414378241
0.0001416 1.11729394748818 0.853382743675756
0.00014165 1.11847127833404 0.841626367027444
0.0001417 1.11887493462405 0.834068696324958
0.00014175 1.11894221067238 0.821472578487482
0.0001418 1.11961497115573 0.821472578487482
0.00014185 1.11961497115573 0.810555943028336
0.0001419 1.1196486091799 0.812235425406666
0.00014195 1.12001862744574 0.821472578487482
0.000142 1.11931222893822 0.80131878994752
0.00014205 1.11995135139741 0.80131878994752
0.0001421 1.11948041905906 0.788722672110044
0.00014215 1.11907676276905 0.790402154488374
0.0001422 1.11867310647904 0.775286813083402
0.00014225 1.11907676276905 0.774447071894237
0.0001423 1.11917767684155 0.775286813083402
0.00014235 1.11904312474489 0.759331730489265
0.0001424 1.11914403881739 0.758491989300101
0.00014245 1.11971588522823 0.75009457740845
0.0001425 1.11988407534907 0.75345354216511
0.00014255 1.12022045559074 0.740857424327634
0.0001426 1.12032136966325 0.734139494814313
0.00014265 1.12059047385659 0.734979236003478
0.0001427 1.12035500768741 0.724902341733497
0.00014275 1.12011954151824 0.725742082922662
0.0001428 1.12022045559074 0.710626741517691
0.00014285 1.11981679930074 0.712306223896021
0.0001429 1.11944678103489 0.698870364869379
0.00014295 1.11914403881739 0.694671658923554
0.000143 1.11890857264822 0.687113988221068
0.00014305 1.11867310647904 0.676197352761922
0.0001431 1.11860583043071 0.676197352761922
0.00014315 1.1181012600682 0.656883305411125
0.0001432 1.11749577563318 0.646806411141144
0.00014325 1.11874038252738 0.65436408184363
0.0001433 1.11769760377819 0.645126928762814
0.00014335 1.11752941365735 0.645126928762814
0.0001434 1.11779851785069 0.631691069736172
0.00014345 1.11786579389903 0.633370552114503
0.0001435 1.11773124180236 0.627492363790347
0.00014355 1.11746213760902 0.629171846168677
0.0001436 1.11672210107733 0.60313986930456
0.00014365 1.11662118700483 0.602300128115394
0.0001437 1.116856653174 0.60313986930456
0.00014375 1.11615025466649 0.598101422169569
0.0001438 1.11567932232814 0.584665563142928
0.00014385 1.11551113220731 0.586345045521258
0.0001439 1.11507383789313 0.567870739359626
0.00014395 1.11453562950645 0.568710480548791
0.000144 1.11416561124061 0.564511774602966
0.00014405 1.11389650704727 0.550236174387159
0.0001441 1.11369467890227 0.539319538928013
0.00014415 1.11382923099893 0.552755397954654
0.0001442 1.11295464237058 0.542678503684674
0.00014425 1.11275281422558 0.532601609414692
0.0001443 1.11288736632225 0.528402903468867
0.00014435 1.1122146058389 0.520005491577216
0.0001444 1.11174367350055 0.515806785631391
0.00014445 1.11144093128305 0.516646526820556
0.0001445 1.11080180882387 0.504890150172244
0.00014455 1.11009541031635 0.498172220658924
0.0001446 1.11002813426802 0.492294032334768
0.00014465 1.10985994414718 0.493133773523933
0.0001447 1.10911990761549 0.478858173308127
0.00014475 1.10794257676964 0.482217138064787
0.0001448 1.10763983455213 0.476338949740632
0.00014485 1.10733709233462 0.475499208551466
0.0001449 1.1065297797546 0.468781279038146
0.00014495 1.10582338124709 0.463742831903155
0.000145 1.10541972495708 0.46122360833566
0.00014505 1.09394915871599 0.456185161200669
0.0001451 1.10760619652796 0.425114737201561
0.00014515 1.11218096781473 0.453665937633174
0.0001452 1.11722667143984 0.449467231687349
0.00014525 1.11877402055155 0.451986455254844
0.0001453 1.11581387442481 0.482217138064787
0.00014535 1.1138628690231 0.529242644658032
0.0001454 1.11456926753062 0.593902716223744
0.00014545 1.11480473369979 0.663601234924446
0.0001455 1.11625116873899 0.739177941949304
0.00014555 1.11907676276905 0.811395684217501
0.0001456 1.11487200974813 0.892850579566514
0.00014565 1.11012904834052 0.928119709511448
0.0001457 1.10948992588134 0.980183663239683
0.00014575 1.11544385615897 0.99613874583382
0.0001458 1.101786818347 0.986901592753004
0.00014585 1.10602520939209 0.969267027780537
0.0001459 1.10888444144632 0.931478674268108
0.00014595 1.11049906660636 0.913844109295642
0.000146 1.11150820733138 0.882773685296534
0.00014605 1.11258462410474 0.856741708432416
0.0001461 1.11265190015308 0.843305849405774
0.00014615 1.11298828039475 0.838267402270784
0.0001462 1.11275281422558 0.842466108216609
0.00014625 1.11251734805641 0.838267402270784
0.0001463 1.11187822559722 0.85086352010826
0.00014635 1.1123155199114 0.858421190810746
0.0001464 1.1123155199114 0.85422248486492
0.00014645 1.11282009027391 0.841626367027444
0.0001465 1.11298828039475 0.837427661081619
0.00014655 1.11302191841892 0.833228955135793
0.0001466 1.11413197321644 0.823152060865812
0.00014665 1.11440107740978 0.817273872541657
0.0001467 1.11527566603813 0.805517495893346
0.00014675 1.11561204627981 0.800479048758355
0.0001468 1.11557840825564 0.794600860434199
0.00014685 1.116654825029 0.788722672110044
0.0001469 1.116654825029 0.778645777840063
0.00014695 1.116654825029 0.778645777840063
0.000147 1.11645299688399 0.783684224975053
0.00014705 1.11641935885983 0.766049660002587
0.0001471 1.11611661664232 0.765209918813421
0.00014715 1.11601570256982 0.758491989300101
0.0001472 1.11628480676316 0.748415095030119
0.00014725 1.11564568430398 0.740017683138469
0.0001473 1.11598206454565 0.728261306490158
0.00014735 1.1165539109565 0.724062600544332
0.0001474 1.11584751244898 0.708107517950195
0.00014745 1.116654825029 0.710626741517691
0.0001475 1.11746213760902 0.709787000328526
0.00014755 1.11709211934317 0.698870364869379
0.0001476 1.1167557391015 0.701389588436875
0.00014765 1.11668846305317 0.696351141301884
0.0001477 1.11722667143984 0.693831917734389
0.00014775 1.11705848131901 0.687953729410233
0.0001478 1.11709211934317 0.677876835140252
0.00014785 1.11736122353651 0.667799940870271
0.0001479 1.11712575736734 0.661921752546116
0.00014795 1.11611661664232 0.658562787789455
0.000148 1.11631844478732 0.648485893519474
0.00014805 1.11598206454565 0.635889775681998
0.0001481 1.11584751244898 0.636729516871163
0.00014815 1.11598206454565 0.633370552114503
0.0001482 1.11551113220731 0.619934693087861
0.00014825 1.1151074759173 0.618255210709531
0.0001483 1.11504019986896 0.600620645737064
0.00014835 1.11557840825564 0.616575728331201
0.0001484 1.11493928579646 0.60146038692623
0.00014845 1.1153093040623 0.592223233845413
0.0001485 1.11517475196563 0.585505304332093
0.00014855 1.11490564777229 0.583825821953762
0.0001486 1.11433380136145 0.577947633629607
0.00014865 1.1139637830956 0.569550221737956
0.0001487 1.11403105914394 0.56031306865714
0.00014875 1.1136610408781 0.55695410390048
0.0001488 1.11308919446725 0.548556692008829
0.00014885 1.11228188188723 0.550236174387159
0.0001489 1.11181094954889 0.541838762495508
0.00014895 1.11181094954889 0.539319538928013
0.000149 1.11134001721054 0.538479797738848
0.00014905 1.11123910313804 0.540999021306343
0.0001491 1.1107681707997 0.534281091793023
0.00014915 1.11022996241302 0.515806785631391
0.0001492 1.11006177229218 0.528402903468861
0.00014925 1.10985994414718 0.523364456333876
0.0001493 1.1095235639055 0.514967044442225
0.00014935 1.10874988934965 0.509088856118065
0.0001494 1.10868261330132 0.498172220658924
0.00014945 1.10794257676964 0.488935067578108
0.0001495 1.1077743866488 0.492294032334768
0.00014955 1.1077743866488 0.482217138064787
0.0001496 1.10696707406878 0.480537655686457
0.00014965 1.10693343604461 0.478858173308127
0.0001497 1.10626067556126 0.471300502605641
0.00014975 1.10484787854623 0.46458257309232
0.0001498 1.1048815165704 0.46290309071399
0.00014985 1.10424239411122 0.451986455254844
0.0001499 1.10407420399038 0.446108266930688
0.00014995 1.10340144350703 0.438550596228203
0.00015 1.10299778721702 0.433512149093212
0.00015005 1.09115720271009 0.420076290066571
0.0001501 1.10481424052206 0.407480172229095
0.00015015 1.10915354563966 0.417557066499075
0.0001502 1.11362740285393 0.420076290066571
0.00015025 1.11524202801396 0.426794219579888
0.0001503 1.11325738458809 0.458704384768165
0.00015035 1.11130637918638 0.505729891361388
0.0001504 1.11090272289637 0.56031306865714
0.00015045 1.11194550164556 0.640928222816989
0.0001505 1.11325738458809 0.710626741517725
0.00015055 1.11594842652148 0.786203448542548
0.0001506 1.11228188188723 0.855062226054085
0.00015065 1.10720254023795 0.90208773264733
0.0001507 1.10659705580294 0.94491453329475
0.00015075 1.11271917620141 0.983542627996344
0.0001508 1.09828846383359 0.975984957293858
0.00015085 1.10215683661284 0.949113239240575
0.0001509 1.10572246717459 0.934837639024769
0.00015095 1.1076734725763 0.885292908864029
0.000151 1.10851442318048 0.861780155567406
0.00015105 1.10992722019551 0.838267402270784
0.0001511 1.10979266809884 0.823152060865812
0.00015115 1.10979266809884 0.819793096109152
0.0001512 1.10999449624385 0.808036719460841
0.00015125 1.109422649833 0.814754648974161
0.0001513 1.10898535551883 0.821472578487482
0.00015135 1.10938901180883 0.824831543244142
0.0001514 1.10905263156716 0.83154947275746
0.00015145 1.10979266809884 0.814754648974161
0.0001515 1.10985994414718 0.808036719460841
0.00015155 1.11059998067886 0.794600860434198
0.0001516 1.11100363696887 0.790402154488374
0.00015165 1.11197913966973 0.777806036650897
0.0001517 1.11245007200807 0.765209918813421
0.00015175 1.11271917620141 0.75513302454344
0.0001518 1.11332466063642 0.75513302454344
0.00015185 1.1139637830956 0.740017683138469
0.0001519 1.1137619549506 0.740017683138469
0.00015195 1.11450199148228 0.744216389084294
0.000152 1.1139637830956 0.735818977192643
0.00015205 1.11416561124061 0.741697165516799
0.0001521 1.11423288728894 0.727421565300992
0.00015215 1.1139637830956 0.717344671031011
0.0001522 1.1135601268056 0.722383118166002
0.00015225 1.11329102261226 0.713985706274351
0.0001523 1.11359376482976 0.701389588436875
0.00015235 1.11372831692643 0.695511400112719
0.0001524 1.11403105914394 0.695511400112719
0.00015245 1.11389650704727 0.683755023464408
0.0001525 1.11446835345812 0.678716576329417
0.00015255 1.11463654357895 0.673678129194429
0.0001526 1.11433380136145 0.665280717302776
0.00015265 1.11477109567562 0.671158905626931
0.0001527 1.11490564777229 0.661921752546116
0.00015275 1.11497292382063 0.661921752546116
0.0001528 1.11547749418314 0.6526845994653
0.00015285 1.11450199148228 0.648485893519474
0.0001529 1.11423288728894 0.651844858276135
0.00015295 1.11389650704727 0.630011587357842
0.000153 1.11352648878143 0.631691069736172
0.00015305 1.11382923099893 0.626652622601182
0.0001531 1.11315647051559 0.624133399033687
0.00015315 1.11345921273309 0.60817831643955
0.0001532 1.11322374656392 0.612377022385376
0.00015325 1.11308919446725 0.60817831643955
0.0001533 1.11234915793557 0.603979610493725
0.00015335 1.11204641571806 0.595582198602074
0.0001534 1.11234915793557 0.576268151251277
0.00015345 1.1124164339839 0.582986080764598
0.0001535 1.1122146058389 0.56199255103547
0.00015355 1.11197913966973 0.56031306865714
0.0001536 1.11177731152472 0.555274621522152
0.00015365 1.11194550164556 0.544357986063003
0.0001537 1.11073453277553 0.540159280117178
0.00015375 1.11113818906554 0.539319538928009
0.0001538 1.10999449624385 0.530082385847197
0.00015385 1.10985994414718 0.516646526820558
0.0001539 1.10938901180883 0.522524715144711
0.00015395 1.10881716539799 0.515806785631391
0.000154 1.10871625132549 0.51244782087473
0.00015405 1.10824531898714 0.493133773523933
0.0001541 1.10824531898714 0.499011961848089
0.00015415 1.1079762147938 0.499011961848089
0.0001542 1.10716890221378 0.483896620443117
0.00015425 1.10811076689047 0.479697914497292
0.0001543 1.10693343604461 0.472979984983971
0.00015435 1.10669796987544 0.478858173308127
0.0001544 1.10639522765793 0.474659467362301
0.00015445 1.10589065729542 0.469621020227311
0.0001545 1.10548700100541 0.46290309071399
0.00015455 1.10494879261873 0.451986455254844
0.0001546 1.10454513632873 0.439390337417368
0.00015465 1.10390601386954 0.441909560984863
0.0001547 1.10299778721702 0.446948008119854
0.00015475 1.10279595907202 0.450306972876512
0.0001548 1.10215683661284 0.436031372660708
0.00015485 1.10182045637117 0.428473701958222
0.0001549 1.10131588600865 0.417557066499072
0.00015495 1.10074403959781 0.409159654607424
0.000155 1.10037402133197 0.399922501526609
0.00015505 1.08812978053502 0.401601983904939
0.0001551 1.10276232104785 0.375570007040821
0.00015515 1.10649614173044 0.397403277959113
0.0001552 1.11228188188723 0.390685348445793
0.00015525 1.11308919446725 0.401601983904939
0.0001553 1.11093636092054 0.432672407904047
0.00015535 1.10918718366383 0.471300502605641
0.0001554 1.10885080342216 0.532601609414692
0.00015545 1.11006177229218 0.599780904547899
0.0001555 1.11150820733138 0.687113988221068
0.00015555 1.11389650704727 0.747575353840955
0.0001556 1.10996085821968 0.844145590594939
0.00015565 1.10441058423206 0.884453167674863
0.0001557 1.10410784201455 0.915523591673972
0.00015575 1.10962447797801 0.957510651132226
0.0001558 1.0957992500452 0.942395309727254
0.00015585 1.10000400306612 0.929799191889778
0.0001559 1.1033341674587 0.895369803134025
0.00015595 1.1046796884254 0.861780155567406
0.000156 1.10629431358543 0.84582507297327
0.00015605 1.10693343604461 0.808876460650004
0.0001561 1.10713526418962 0.805517495893346
0.00015615 1.1076734725763 0.788722672110044
0.0001562 1.10733709233462 0.796280342812529
0.00015625 1.10726981628629 0.798799566380025
0.0001563 1.10686615999628 0.807196978271675
0.00015635 1.10720254023795 0.808036719460841
0.0001564 1.10716890221378 0.80299827232585
0.00015645 1.10710162616545 0.793761119245034
0.0001565 1.10733709233462 0.792921378055869
0.00015655 1.10824531898714 0.794600860434199
0.0001566 1.10871625132549 0.776126554272567
0.00015665 1.10911990761549 0.764370177624256
0.0001567 1.10989358217135 0.754293283354275
0.00015675 1.11009541031635 0.750934318597615
0.0001568 1.11093636092054 0.744216389084294
0.00015685 1.11144093128305 0.730780530057653
0.0001569 1.11194550164556 0.736658718381809
0.00015695 1.11134001721054 0.740857424327632
0.000157 1.11197913966973 0.724902341733497
0.00015705 1.11127274116221 0.717344671031011
0.0001571 1.11117182708971 0.716504929841839
0.00015715 1.11100363696887 0.699710106058545
0.0001572 1.11093636092054 0.698030623680212
0.00015725 1.11059998067886 0.693831917734389
0.0001573 1.11070089475136 0.677876835140252
0.00015735 1.1108690848722 0.680396058707748
0.0001574 1.11147456930721 0.678716576329417
0.00015745 1.11147456930721 0.668639682059436
0.0001575 1.11150820733138 0.65604356422196
0.00015755 1.11177731152472 0.653524340654465
0.0001576 1.1122146058389 0.649325634708639
0.00015765 1.11234915793557 0.645126928762814
0.0001577 1.11218096781473 0.633370552114503
0.00015775 1.11184458757306 0.633370552114503
0.0001578 1.11181094954889 0.619934693087861
0.00015785 1.11191186362139 0.614896245952871
0.0001579 1.11090272289637 0.60985779881788
0.00015795 1.11113818906554 0.598941163358734
0.000158 1.1108690848722 0.599780904547899
0.00015805 1.1108690848722 0.594742457412909
0.0001581 1.11039815253386 0.592223233845415
0.00015815 1.11016268636468 0.587184786710423
0.0001582 1.1107681707997 0.589704010277918
0.00015825 1.11012904834052 0.566191256981298
0.0001583 1.10992722019551 0.570389962927121
0.00015835 1.10955720192967 0.566191256981296
0.0001584 1.11009541031635 0.556114362711315
0.00015845 1.109422649833 0.559473327467975
0.0001585 1.10979266809884 0.557793845089645
0.00015855 1.10948992588134 0.540159280117178
0.0001586 1.10938901180883 0.534281091793023
0.00015865 1.10891807947049 0.528402903468867
0.0001587 1.10885080342216 0.540159280117178
0.00015875 1.10861533725298 0.518326009198886
0.0001588 1.10800985281797 0.522524715144711
0.00015885 1.10737073035879 0.502370926604749
0.0001589 1.10710162616545 0.504890150172244
0.00015895 1.10713526418962 0.489774808767273
0.000159 1.10649614173044 0.488935067578108
0.00015905 1.1062270375371 0.483896620443117
0.0001591 1.10562155310208 0.488935067578108
0.00015915 1.10612612346459 0.478858173308127
0.0001592 1.10511698273957 0.475499208551466
0.00015925 1.10528517286041 0.466262055470655
0.0001593 1.1046796884254 0.46626205547065
0.00015935 1.10491515459457 0.455345420011504
0.0001594 1.10414148003872 0.457024902389829
0.00015945 1.10306506326536 0.445268525741523
0.0001595 1.10282959709619 0.441909560984863
0.00015955 1.10266140697535 0.436031372660708
0.0001596 1.1016859042745 0.431832666714882
0.00015965 1.10158499020199 0.421755772444901
0.0001597 1.10094586774281 0.424274996012396
0.00015975 1.1005422114528 0.41671732530991
0.0001598 1.10003764109029 0.404960948661599
0.00015985 1.09973489887278 0.394884054391618
0.0001599 1.09936488060694 0.390685348445793
0.00015995 1.09862484407526 0.394884054391618
0.00016 1.09835573988192 0.389845607256627
0.00016005 1.08631332722998 0.378089230608317
0.0001601 1.1002394692353 0.351217512555034
0.00016015 1.10454513632873 0.385646901310802
0.0001602 1.11009541031635 0.364653371581675
0.00016025 1.11063361870303 0.384807160121637
0.0001603 1.10864897527715 0.404121207472425
0.00016035 1.10666433185127 0.448627490498184
0.0001604 1.1064288656821 0.513287562063895
0.00016045 1.10750528245546 0.591383492656285
0.0001605 1.10844714713215 0.671158905626931
0.00016055 1.1108690848722 0.740857424327665
0.0001606 1.10827895701131 0.810555943028336
0.00016065 1.10262776895118 0.838267402270784
0.0001607 1.10185409439533 0.89872876789067
0.00016075 1.10743800640712 0.928959450700613
0.0001608 1.09351186440181 0.920562038808962
0.00016085 1.09781753149524 0.89536980313401
0.0001609 1.10057584947697 0.876055755783212
0.00016095 1.10313233931369 0.841626367027444
0.000161 1.10420875608705 0.815594390163326
0.00016105 1.10454513632873 0.797120084001695
0.0001611 1.10535244890874 0.769408624759247
0.00016115 1.10501606866707 0.770248365948412
0.0001612 1.10471332644956 0.781165001407558
0.00016125 1.1050833447154 0.785363707353383
0.0001613 1.10471332644956 0.798799566380025
0.00016135 1.1046796884254 0.80299827232585
0.0001614 1.1047806024979 0.784523966164218
0.00016145 1.10481424052206 0.786203448542548
0.0001615 1.10552063902958 0.794600860434199
0.00016155 1.10548700100541 0.771088107137577
0.0001616 1.10619339951293 0.765209918813413
0.00016165 1.10689979802044 0.747575353840955
0.0001617 1.10804349084214 0.734979236003478
0.00016175 1.10851442318048 0.729101047679323
0.0001618 1.10831259503548 0.727421565300992
0.00016185 1.10898535551883 0.716504929841846
0.0001619 1.109220821688 0.70390881200437
0.00016195 1.10945628785717 0.709787000328526
0.000162 1.10989358217135 0.706428035571865
0.00016205 1.1095235639055 0.703069070815205
0.0001621 1.10885080342216 0.687113988221068
0.00016215 1.10918718366383 0.684594764653573
0.0001622 1.10854806120465 0.685434505842738
0.00016225 1.10844714713215 0.673678129194427
0.0001623 1.10895171749466 0.663601234924446
0.00016235 1.10881716539799 0.656883305411125
0.0001624 1.10895171749466 0.646806411141144
0.00016245 1.10871625132549 0.634210293303668
0.0001625 1.109220821688 0.640928222816989
0.00016255 1.10945628785717 0.634210293303668
0.0001626 1.10948992588134 0.62749236379035
0.00016265 1.10992722019551 0.621614175466191
0.0001627 1.10979266809884 0.616575728331201
0.00016275 1.10985994414718 0.615735987142028
0.0001628 1.10955720192967 0.597261680980404
0.00016285 1.10959083995384 0.593062975034579
0.0001629 1.10905263156716 0.572909186494616
0.00016295 1.10898535551883 0.576268151251277
0.000163 1.10854806120465 0.576268151251277
0.00016305 1.10834623305964 0.570389962927121
0.0001631 1.10821168096297 0.556114362711315
0.00016315 1.10814440491464 0.549396433197994
0.0001632 1.1077743866488 0.546877209630499
0.00016325 1.10800985281797 0.541838762495508
0.0001633 1.1079762147938 0.542678503684674
0.00016335 1.1076734725763 0.529242644658032
0.0001634 1.1077743866488 0.525883679901372
0.00016345 1.1077743866488 0.530922127036362
0.0001635 1.10774074862463 0.524204197523042
0.00016355 1.10743800640712 0.516646526820556
0.0001636 1.10703435011711 0.50572989136141
0.00016365 1.10666433185127 0.498172220658927
0.0001637 1.10629431358543 0.504890150172244
0.00016375 1.10605884741626 0.489774808767273
0.0001638 1.10592429531959 0.492294032334769
0.00016385 1.10528517286041 0.493973514713098
0.0001639 1.1048815165704 0.483056879253952
0.00016395 1.10447786028039 0.475499208551466
0.000164 1.10387237584538 0.477178690929796
0.00016405 1.10367054770037 0.465422314281486
0.0001641 1.10346871955537 0.46122360833566
0.00016415 1.10259413092702 0.446948008119854
0.0001642 1.10269504499952 0.445268525741523
0.00016425 1.10242594080618 0.453665937633174
0.0001643 1.10185409439533 0.437710855039037
0.00016435 1.10212319858867 0.435191631471542
0.0001644 1.10145043810532 0.429313443147387
0.00016445 1.10121497193615 0.428473701958222
0.0001645 1.10104678181531 0.418396807688241
0.00016455 1.10020583121113 0.414198101742415
0.0001646 1.10037402133197 0.41503784293158
0.00016465 1.09943215665528 0.41167887817492
0.0001647 1.09980217492112 0.404960948661599
0.00016475 1.09855756802693 0.391525089634958
0.0001648 1.09835573988192 0.400762242715769
0.00016485 1.0974475132294 0.384807160121637
0.0001649 1.09748115125357 0.383127677743307
0.00016495 1.09670747669772 0.376409748229985
0.000165 1.09647201052854 0.374730265851656
0.00016505 1.08436232182827 0.357095700879189
0.0001651 1.09859120605109 0.342820100663383
0.00016515 1.10245957883035 0.373050783473326
0.0001652 1.10780802467297 0.361294406825015
0.00016525 1.10871625132549 0.368012336338335
0.0001653 1.10649614173044 0.404960948661599
0.00016535 1.10457877435289 0.443589043363193
0.0001654 1.10414148003872 0.494813255902263
0.00016545 1.10525153483624 0.575428410062112
0.0001655 1.1065297797546 0.65772304660029
0.00016555 1.10935537378467 0.729940788868487
0.0001656 1.10568882915042 0.797120084001695
0.00016565 1.10087859169448 0.834068696324958
0.0001657 1.10000400306612 0.892010838377349
0.00016575 1.10548700100541 0.913844109295642
0.0001658 1.09092173654092 0.914683850484807
0.00016585 1.09516012758601 0.889491614809866
0.0001659 1.09875939617193 0.855062226054085
0.00016595 1.1006431255253 0.82903024918998
0.000166 1.10195500846783 0.79795982519086
0.00016605 1.10266140697535 0.781165001407558
0.0001661 1.10309870128953 0.755972765732603
0.00016615 1.10350235757954 0.75177405978678
0.0001662 1.10380509979704 0.748415095030119
0.00016625 1.10262776895118 0.754293283354275
0.0001663 1.10215683661284 0.743376647895129
0.00016635 1.10212319858867 0.761011212867596
0.0001664 1.10279595907202 0.759331730489265
0.00016645 1.10279595907202 0.750934318597615
0.0001665 1.1035359956037 0.737498459570973
0.00016655 1.10387237584538 0.733299753625148
0.0001666 1.10414148003872 0.720703635787672
0.00016665 1.10481424052206 0.70726777676103
0.0001667 1.10518425878791 0.70390881200437
0.00016675 1.10599157136792 0.693831917734389
0.0001668 1.10595793334376 0.695511400112719
0.00016685 1.10656341777877 0.700549847247709
0.0001669 1.10706798814128 0.689633211788563
0.00016695 1.10733709233462 0.674517870383592
0.000167 1.10757255850379 0.686274247031898
0.00016705 1.10710162616545 0.670319164437767
0.0001671 1.10683252197211 0.667799940870271
0.00016715 1.10659705580294 0.662761493735279
0.0001672 1.10706798814128 0.658562787789455
0.00016725 1.10689979802044 0.65100511708697
0.0001673 1.10703435011711 0.635050034492833
0.00016735 1.10659705580294 0.640088481627823
0.0001674 1.1064288656821 0.635889775681998
0.00016745 1.10750528245546 0.626652622601182
0.0001675 1.10733709233462 0.619934693087861
0.00016755 1.10757255850379 0.619094951898696
0.0001676 1.10817804293881 0.60985779881788
0.00016765 1.10774074862463 0.602300128115394
0.0001677 1.10800985281797 0.602300128115394
0.00016775 1.10804349084214 0.593062975034579
0.0001678 1.10737073035879 0.590543751467083
0.00016785 1.10750528245546 0.577947633629607
0.0001679 1.10747164443129 0.572909186494616
0.00016795 1.10689979802044 0.561152809846305
0.000168 1.10710162616545 0.562832292224635
0.00016805 1.10673160789961 0.549396433197994
0.0001681 1.10636158963377 0.561152809846305
0.00016815 1.10636158963377 0.549396433197999
0.0001682 1.10639522765793 0.546877209630499
0.00016825 1.1062270375371 0.535120832982188
0.0001683 1.10541972495708 0.535120832982185
0.00016835 1.10568882915042 0.529242644658032
0.0001684 1.10599157136792 0.530082385847197
0.00016845 1.10578974322292 0.50908885611807
0.0001685 1.10528517286041 0.501531185415584
0.00016855 1.10545336298125 0.495652997091428
0.0001686 1.10515062076374 0.497332479469759
0.00016865 1.10518425878791 0.476338949740632
0.0001687 1.10437694620789 0.481377396875622
0.00016875 1.10457877435289 0.475499208551466
0.0001688 1.10414148003872 0.484736361632282
0.00016885 1.10336780548287 0.475499208551466
0.0001689 1.10296414919286 0.460383867146495
0.00016895 1.10262776895118 0.455345420011504
0.000169 1.10269504499952 0.451146714065679
0.00016905 1.10205592254034 0.438550596228203
0.0001691 1.10171954229866 0.434351890282377
0.00016915 1.10138316205699 0.428473701958222
0.0001692 1.10104678181531 0.43351214909321
0.00016925 1.10104678181531 0.423435254823231
0.0001693 1.10091222971864 0.409999395796596
0.00016935 1.10040765935613 0.400762242715773
0.0001694 1.09997036504196 0.402441725094104
0.00016945 1.09973489887278 0.386486642499966
0.0001695 1.09902850036527 0.383967418932472
0.00016955 1.0989948623411 0.382287936554142
0.0001696 1.09849029197859 0.381448195364977
0.00016965 1.0976493413744 0.378928971797481
0.0001697 1.09761570335024 0.383127677743307
0.00016975 1.09741387520523 0.379768712986646
0.0001698 1.09640473448021 0.374730265851656
0.00016985 1.0957992500452 0.357935442068354
0.0001699 1.09516012758601 0.356255959690024
0.00016995 1.09431917698183 0.361294406825015
0.00017 1.09472283327184 0.349538030176703
0.00017005 1.08217585025739 0.334422688771732
0.0001701 1.09566469794853 0.331063724015071
0.00017015 1.10064312552531 0.337781653528392
0.0001702 1.10568882915042 0.330223982825907
0.00017025 1.10669796987544 0.350377771365869
0.0001703 1.10444422225622 0.377249489419151
0.00017035 1.10212319858867 0.434351890282377
0.0001704 1.10262776895118 0.491454291145603
0.00017045 1.1033341674587 0.55695410390048
0.0001705 1.10414148003872 0.635889775682032
0.00017055 1.10723617826212 0.710626741517691
0.0001706 1.1035359956037 0.769408624759247
0.00017065 1.09862484407526 0.812235425406666
0.0001707 1.09805299766441 0.871017308648222
0.00017075 1.1032332533862 0.89536980313401
0.0001708 1.08954257755005 0.883613426485698
0.00017085 1.09334367428097 0.871017308648222
0.0001709 1.09694294286689 0.834068696324958
0.00017095 1.09902850036527 0.80467775470418
0.000171 1.10010491713863 0.767729142380916
0.00017105 1.10101314379115 0.754293283354275
0.0001711 1.10239230278201 0.737498459570973
0.00017115 1.10145043810532 0.721543376976837
0.0001712 1.101988646492 0.724062600544332
0.00017125 1.10138316205699 0.734139494814313
0.0001713 1.10074403959781 0.729940788868487
0.00017135 1.10097950576698 0.736658718381809
0.0001714 1.10121497193615 0.735818977192643
0.00017145 1.10104678181531 0.729940788868487
0.0001715 1.10175318032283 0.72322285935517
0.00017155 1.10252685487868 0.717344671031011
0.0001716 1.10269504499952 0.709787000328526
0.00017165 1.10299778721702 0.70222932962604
0.0001717 1.10363690967621 0.703069070815205
0.00017175 1.10400692794205 0.693831917734389
0.0001718 1.10511698273957 0.676197352761922
0.00017185 1.10441058423206 0.677876835140252
0.0001719 1.10545336298125 0.673678129194427
0.00017195 1.10515062076374 0.663601234924446
0.000172 1.10548700100541 0.667799940870271
0.00017205 1.10555427705375 0.662761493735281
0.0001721 1.10521789681207 0.653524340654465
0.00017215 1.10511698273957 0.644287187573649
0.0001722 1.10535244890874 0.633370552114503
0.00017225 1.1046796884254 0.628332104979512
0.0001723 1.10484787854623 0.633370552114503
0.00017235 1.10511698273957 0.635889775681998
0.0001724 1.10521789681207 0.621614175466191
0.00017245 1.10538608693291 0.60985779881788
0.0001725 1.10562155310208 0.60649883406122
0.00017255 1.10589065729542 0.61321676357454
0.0001726 1.10636158963377 0.60649883406122
0.00017265 1.10659705580294 0.599780904547902
0.0001727 1.10683252197211 0.586345045521258
0.00017275 1.10683252197211 0.584665563142928
0.0001728 1.10686615999628 0.562832292224635
0.00017285 1.10629431358543 0.572909186494616
0.0001729 1.10629431358543 0.563672033413801
0.00017295 1.10538608693291 0.566191256981296
0.000173 1.10548700100541 0.549396433197994
0.00017305 1.10535244890874 0.544357986063003
0.0001731 1.1048815165704 0.536800315360518
0.00017315 1.10441058423206 0.529242644658032
0.0001732 1.1048815165704 0.525883679901372
0.00017325 1.10441058423206 0.514967044442225
0.0001733 1.10457877435289 0.524204197523042
0.00017335 1.10447786028039 0.499011961848089
0.0001734 1.10387237584538 0.492294032334768
0.00017345 1.10397328991788 0.492294032334768
0.0001735 1.10454513632873 0.497332479469759
0.00017355 1.10397328991788 0.488095326388943
0.0001736 1.10377146177288 0.479697914497292
0.00017365 1.10286323512035 0.468781279038146
0.0001737 1.10272868302369 0.45954412595733
0.00017375 1.10276232104785 0.46122360833566
0.0001738 1.10225775068534 0.457864643579
0.00017385 1.10151771415366 0.448627490498179
0.0001739 1.10131588600865 0.437710855039037
0.00017395 1.10104678181531 0.432672407904047
0.000174 1.1003403833078 0.430153184336552
0.00017405 1.1002394692353 0.432672407904047
0.0001741 1.10010491713863 0.41503784293158
0.00017415 1.09956670875195 0.420076290066571
0.0001742 1.09946579467945 0.41335836055325
0.00017425 1.09923032851027 0.408319913418259
0.0001743 1.0989948623411 0.388166124878297
0.00017435 1.09872575814776 0.394884054391618
0.0001744 1.09808663568858 0.385646901310802
0.00017445 1.09801935964025 0.378089230608317
0.0001745 1.09741387520523 0.375570007040821
0.00017455 1.09751478927774 0.379768712986646
0.0001746 1.09664020064938 0.357935442068354
0.00017465 1.09643837250438 0.370531559905831
0.0001747 1.09556378387602 0.360454665635849
0.00017475 1.09512648956185 0.356255959690024
0.0001748 1.09468919524767 0.347858547798373
0.00017485 1.09405007278849 0.338621394717561
0.0001749 1.09337731230514 0.331903465204238
0.00017495 1.09344458835348 0.334422688771732
0.000175 1.09240180960429 0.331063724015071
0.00017505 1.08059486312152 0.320147088555925
0.0001751 1.09415098686099 0.302512523583458
0.00017515 1.09929760455861 0.325185535690916
0.0001752 1.10420875608705 0.321826570934256
0.00017525 1.1046796884254 0.335262429960897
0.0001753 1.10319961536203 0.357935442068354
0.00017535 1.10081131564614 0.404960948661599
0.0001754 1.10081131564614 0.463742831903155
0.00017545 1.10195500846783 0.531761868225527
0.0001755 1.10306506326536 0.609018057628715
0.00017555 1.10578974322292 0.683755023464408
0.0001756 1.10225775068534 0.761011212867596
0.00017565 1.09714477101189 0.800479048758355
0.0001757 1.09647201052854 0.844985331784105
0.00017575 1.10161862822616 0.882773685296534
0.0001758 1.08775976226918 0.878574979350708
0.00017585 1.09193087726594 0.857581449621581
0.0001759 1.09539559375519 0.827350766811638
0.00017595 1.09768297939857 0.791241895677539
0.000176 1.09892758629277 0.767729142380927
0.00017605 1.09960034677612 0.747575353840944
0.0001761 1.10010491713863 0.724062600544332
0.00017615 1.10020583121113 0.726581824111827
0.0001762 1.10047493540447 0.721543376976837
0.00017625 1.09990308899362 0.729940788868487
0.0001763 1.09993672701779 0.724062600544332
0.00017635 1.09983581294529 0.715665188652681
0.0001764 1.09966762282445 0.715665188652681
0.00017645 1.10020583121113 0.713145965085186
0.0001765 1.09997036504196 0.70390881200437
0.00017655 1.1003403833078 0.700549847247709
0.0001766 1.10101314379115 0.691312694166894
0.00017665 1.101786818347 0.680396058707748
0.0001767 1.10148407612949 0.672838388005262
0.00017675 1.10249321685451 0.670319164437767
0.0001768 1.1034350815312 0.670319164437767
0.00017685 1.10350235757954 0.65604356422196
0.0001769 1.10410784201455 0.651844858276135
0.00017695 1.10400692794205 0.65436408184363
0.000177 1.10430967015955 0.643447446384484
0.00017705 1.10400692794205 0.645966669951979
0.0001771 1.10427603213539 0.633370552114503
0.00017715 1.10400692794205 0.630011587357844
0.0001772 1.10340144350703 0.625812881412017
0.00017725 1.1033341674587 0.625812881412017
0.0001773 1.1034350815312 0.618255210709531
0.00017735 1.10296414919286 0.60985779881788
0.0001774 1.1035359956037 0.594742457412909
0.00017745 1.10336780548287 0.602300128115394
0.0001775 1.10474696447373 0.583825821953762
0.00017755 1.10400692794205 0.586345045521258
0.0001776 1.10501606866707 0.579627116007937
0.00017765 1.10447786028039 0.574588668872947
0.0001777 1.10535244890874 0.576268151251277
0.00017775 1.10535244890874 0.55863358627881
0.0001778 1.10464605040123 0.552755397954654
0.00017785 1.10484787854623 0.551075915576324
0.0001779 1.10471332644956 0.539319538928013
0.00017795 1.10434330818372 0.524204197523042
0.000178 1.10434330818372 0.520845232766381
0.00017805 1.10380509979704 0.51244782087473
0.0001781 1.10373782374871 0.513287562063895
0.00017815 1.10326689141036 0.51412730325306
0.0001782 1.10336780548287 0.505729891361413
0.00017825 1.1033341674587 0.504890150172239
0.0001783 1.10309870128953 0.493973514713098
0.00017835 1.10282959709619 0.488935067578108
0.0001784 1.10326689141036 0.491454291145603
0.00017845 1.10316597733786 0.483056879253952
0.0001785 1.10289687314452 0.478018432118962
0.00017855 1.10279595907202 0.478858173308127
0.0001786 1.10232502673368 0.472140243794806
0.00017865 1.10225775068534 0.472140243794806
0.0001787 1.10212319858867 0.452826196444009
0.00017875 1.10155135217783 0.455345420011504
0.0001788 1.10131588600865 0.451986455254844
0.00017885 1.10094586774281 0.445268525741523
0.0001789 1.10010491713863 0.437710855039037
0.00017895 1.1002394692353 0.425114737201561
0.000179 1.09990308899362 0.420916031255736
0.00017905 1.09960034677612 0.418396807688241
0.0001791 1.09892758629277 0.41335836055325
0.00017915 1.09862484407526 0.400762242715773
0.0001792 1.09822118778525 0.404960948661599
0.00017925 1.09849029197859 0.388166124878297
0.0001793 1.09791844556774 0.390685348445793
0.00017935 1.09771661742274 0.392364830824122
0.0001794 1.09751478927773 0.393204572013279
0.00017945 1.09677475274605 0.374730265851656
0.0001795 1.09643837250438 0.357935442068354
0.00017955 1.09620290633521 0.347858547798373
0.0001796 1.09583288806936 0.351217512555034
0.00017965 1.09519376561018 0.350377771365869
0.0001797 1.09472283327184 0.346179065420043
0.00017975 1.09364641649848 0.337781653528392
0.0001798 1.09357914045015 0.340300877095888
0.00017985 1.09280546589429 0.328544500447576
0.0001799 1.09223361948345 0.32098682974509
0.00017995 1.09162813504844 0.313429159042605
0.00018 1.09108992666176 0.316788123799265
0.00018005 1.07951844634816 0.295794594070138
0.0001801 1.09337731230514 0.278999770286836
0.00018015 1.09761570335024 0.307550970718449
0.0001802 1.1032332533862 0.306711229529284
0.00018025 1.10407420399038 0.315108641420935
0.0001803 1.10225775068534 0.351217512555034
0.00018035 1.10047493540447 0.391525089634958
0.0001804 1.10037402133197 0.458704384768165
0.00018045 1.10118133391198 0.532601609414692
0.0001805 1.10205592254034 0.604819351682857
0.00018055 1.10491515459457 0.687113988221099
0.0001806 1.10145043810532 0.75513302454344
0.00018065 1.09657292460105 0.791241895677539
0.0001807 1.0957992500452 0.836587919892454
0.00018075 1.10158499020199 0.871857049837387
0.0001808 1.08671698351999 0.861780155567406
0.00018085 1.09085446049258 0.848344296540765
0.0001809 1.094554643151 0.819793096109152
0.00018095 1.09593380214187 0.789562413299209
0.000181 1.0976493413744 0.75345354216511
0.00018105 1.09852393000276 0.728261306490158
0.0001811 1.09886031024443 0.717344671031011
0.00018115 1.09912941443777 0.694671658923554
0.0001812 1.0990957764136 0.698870364869379
0.00018125 1.09896122431693 0.70222932962604
0.0001813 1.09849029197859 0.713145965085186
0.00018135 1.09855756802693 0.716504929841846
0.0001814 1.09865848209943 0.717344671031011
0.00018145 1.09892758629277 0.714825447463516
0.0001815 1.09916305246194 0.699710106058545
0.00018155 1.10000400306612 0.692152435356062
0.0001816 1.10010491713863 0.687113988221065
0.00018165 1.10010491713863 0.680396058707748
0.0001817 1.10060948750114 0.677037093951087
0.00018175 1.10158499020199 0.666960199681106
0.0001818 1.10205592254034 0.649325634708639
0.00018185 1.10272868302369 0.651844858276135
0.0001819 1.10272868302369 0.643447446384484
0.00018195 1.10319961536203 0.640928222816989
0.000182 1.10279595907202 0.633370552114503
0.00018205 1.10319961536203 0.627492363790347
0.0001821 1.10309870128953 0.621614175466191
0.00018215 1.10293051116869 0.624133399033687
0.0001822 1.10266140697535 0.61321676357454
0.00018225 1.10252685487868 0.60985779881788
0.0001823 1.10262776895118 0.60481935168289
0.00018235 1.10286323512035 0.590543751467083
0.0001824 1.10266140697535 0.588024527899588
0.00018245 1.10276232104785 0.589704010277918
0.0001825 1.10306506326536 0.585505304332093
0.00018255 1.10319961536203 0.570389962927121
0.0001826 1.10360327165204 0.572069445305452
0.00018265 1.10444422225622 0.56199255103547
0.0001827 1.10447786028039 0.56199255103547
0.00018275 1.10400692794205 0.55191565676549
0.0001828 1.10390601386954 0.552755397954654
0.00018285 1.10356963362787 0.541838762495508
0.0001829 1.10350235757954 0.529242644658032
0.00018295 1.1035359956037 0.538479797738848
0.000183 1.10276232104785 0.51412730325306
0.00018305 1.10293051116869 0.525883679901372
0.0001831 1.10212319858867 0.51244782087473
0.00018315 1.10266140697535 0.514967044442225
0.0001832 1.10256049290285 0.504890150172244
0.00018325 1.10202228451617 0.488095326388943
0.0001833 1.10222411266117 0.491454291145603
0.00018335 1.10185409439533 0.484736361632282
0.0001834 1.10229138870951 0.482217138064787
0.00018345 1.10202228451617 0.46626205547065
0.0001835 1.10182045637117 0.467101796659815
0.00018355 1.1016859042745 0.45954412595733
0.0001836 1.10175318032283 0.446108266930688
0.00018365 1.10074403959781 0.443589043363193
0.0001837 1.10081131564614 0.434351890282377
0.00018375 1.10047493540447 0.437710855039037
0.0001838 1.09963398480028 0.42763396076906
0.00018385 1.10077767762197 0.434351890282374
0.0001839 1.09896122431693 0.419236548877407
0.00018395 1.09929760455861 0.421755772444901
0.000184 1.0988939482686 0.40999939579659
0.00018405 1.09865848209943 0.41167887817492
0.0001841 1.09849029197859 0.40999939579659
0.00018415 1.09801935964025 0.394884054391618
0.0001842 1.0974475132294 0.394884054391618
0.00018425 1.0972456850844 0.384807160121637
0.0001843 1.09711113298773 0.391525089634958
0.00018435 1.09633745843188 0.384807160121637
0.0001844 1.09616926831104 0.380608454175812
0.00018445 1.0959001641177 0.361294406825015
0.0001845 1.09526104165852 0.374730265851656
0.00018455 1.0946555572235 0.352057253744199
0.0001846 1.09415098686099 0.357095700879189
0.00018465 1.09364641649848 0.349538030176703
0.0001847 1.09344458835348 0.345339324230878
0.00018475 1.0929063799668 0.342820100663383
0.0001848 1.09283910391846 0.326865018069246
0.00018485 1.0916617730726 0.331063724015071
0.0001849 1.09119084073426 0.324345794501751
0.00018495 1.09061899432341 0.315948382610097
0.000185 1.09068627037175 0.308390711907614
0.00018505 1.07908115203399 0.299153558826798
0.0001851 1.09203179133844 0.287397182178487
0.00018515 1.09697658089106 0.300833041205128
0.0001852 1.10185409439533 0.299153558826798
0.00018525 1.10269504499952 0.306711229529284
0.0001853 1.10111405786365 0.331063724015071
0.00018535 1.09936488060694 0.384807160121637
0.0001854 1.09892758629277 0.449467231687349
0.00018545 1.10010491713863 0.522524715144711
0.0001855 1.10097950576698 0.590543751467083
0.00018555 1.10387237584538 0.666960199681106
0.0001856 1.10027310725946 0.734139494814313
0.00018565 1.09553014585186 0.771088107137577
0.0001857 1.09421826290933 0.817273872541657
0.00018575 1.09926396653444 0.857581449621581
0.0001858 1.08530418650496 0.8475045553516
0.00018585 1.0900135098884 0.824831543244142
0.0001859 1.09354550242598 0.787882930920879
0.00018595 1.09553014585186 0.75513302454344
0.000186 1.09690930484272 0.720703635787672
0.00018605 1.0975484273019 0.694671658923566
0.0001861 1.09902850036527 0.682915282275243
0.00018615 1.09865848209943 0.673678129194427
0.0001862 1.09849029197859 0.677037093951087
0.00018625 1.09835573988192 0.687113988221068
0.0001863 1.09835573988192 0.694671658923554
0.00018635 1.09798572161608 0.698030623680214
0.0001864 1.09812027371275 0.697190882491049
0.00018645 1.09805299766441 0.698870364869379
0.0001865 1.09862484407526 0.687953729410233
0.00018655 1.09906213838944 0.677037093951087
0.0001866 1.09933124258278 0.665280717302776
0.00018665 1.09997036504196 0.664440976113611
0.0001867 1.09997036504196 0.65604356422196
0.00018675 1.10077767762197 0.6526845994653
0.0001868 1.10104678181531 0.643447446384484
0.00018685 1.10158499020199 0.643447446384484
0.0001869 1.101988646492 0.635050034492833
0.00018695 1.10225775068534 0.635050034492833
0.000187 1.10229138870951 0.626652622601182
0.00018705 1.10205592254034 0.616575728331201
0.0001871 1.10205592254034 0.615735987142036
0.00018715 1.10148407612949 0.616575728331194
0.0001872 1.10118133391198 0.600620645737072
0.00018725 1.10145043810532 0.599780904547899
0.0001873 1.10091222971864 0.599780904547899
0.00018735 1.10158499020199 0.577947633629607
0.0001874 1.10158499020199 0.577107892440442
0.00018745 1.10158499020199 0.56535151579213
0.0001875 1.10219047463701 0.566191256981296
0.00018755 1.10219047463701 0.554434880332984
0.0001876 1.10249321685451 0.551915656765489
0.00018765 1.10306506326536 0.546037468441334
0.0001877 1.10293051116869 0.545197727252169
0.00018775 1.10340144350703 0.532601609414692
0.0001878 1.10319961536203 0.529242644658032
0.00018785 1.10252685487868 0.523364456333876
0.0001879 1.10293051116869 0.514967044442225
0.00018795 1.10239230278201 0.521684973955546
0.000188 1.10212319858867 0.502370926604749
0.00018805 1.10171954229866 0.493133773523933
0.0001881 1.101786818347 0.498172220658924
0.00018815 1.10131588600865 0.485576102821447
0.0001882 1.10158499020199 0.492294032334768
0.00018825 1.10138316205699 0.475499208551471
0.0001883 1.10118133391198 0.484736361632273
0.00018835 1.10071040157364 0.465422314281494
0.0001884 1.10114769588782 0.45954412595733
0.00018845 1.10091222971864 0.455345420011504
0.0001885 1.10087859169448 0.451986455254844
0.00018855 1.10060948750114 0.436871113849873
0.0001886 1.10017219318696 0.438550596228203
0.00018865 1.10007127911446 0.436871113849873
0.0001887 1.09943215665528 0.438550596228203
0.00018875 1.09953307072778 0.425114737201561
0.0001888 1.09902850036527 0.424274996012396
0.00018885 1.09835573988192 0.408319913418259
0.0001889 1.09835573988192 0.41335836055325
0.00018895 1.09751478927774 0.41167887817492
0.000189 1.09741387520523 0.401601983904939
0.00018905 1.09795208359191 0.390685348445793
0.0001891 1.09727932310856 0.388166124878297
0.00018915 1.09741387520523 0.378928971797481
0.0001892 1.09647201052854 0.383967418932472
0.00018925 1.09633745843188 0.364653371581675
0.0001893 1.09593380214187 0.371371301094995
0.00018935 1.0957992500452 0.360454665635847
0.0001894 1.09542923177936 0.354576477311697
0.00018945 1.09492466141684 0.351217512555035
0.0001895 1.0946555572235 0.351217512555034
0.00018955 1.09405007278849 0.339461135906722
0.0001896 1.09391552069182 0.341980359474218
0.00018965 1.09297365601513 0.324345794501751
0.0001897 1.09283910391846 0.331063724015071
0.00018975 1.09219998145928 0.318467606177595
0.0001898 1.09162813504844 0.31426890023177
0.00018985 1.09125811678259 0.310909935475109
0.0001899 1.09008078593673 0.297474076448468
0.00018995 1.08987895779173 0.305871488340119
0.00019 1.08940802545339 0.286557440989322
0.00019005 1.07770199304312 0.280679252665166
0.0001901 1.09115720271009 0.265563911260195
0.00019015 1.09593380214187 0.27312158196268
0.0001902 1.10131588600865 0.279839511476001
0.00019025 1.10205592254034 0.300833041205128
0.0001903 1.09970126084862 0.322666312123421
0.00019035 1.0987930341961 0.3688520775275
0.0001904 1.09835573988192 0.434351890282377
0.00019045 1.09919669048611 0.499011961848089
0.0001905 1.10101314379115 0.574588668872979
0.00019055 1.10306506326536 0.645966669951946
0.0001906 1.09939851863111 0.718184412220177
0.00019065 1.09492466141684 0.760171471678431
0.0001907 1.09378096859515 0.808036719460841
0.00019075 1.09852393000276 0.836587919892454
0.0001908 1.08456414997328 0.831549472757463
0.00019085 1.08920619730838 0.819793096109152
0.0001909 1.0917626871451 0.789562413299209
0.00019095 1.09408371081266 0.737498459570973
0.000191 1.09532831770685 0.713985706274351
0.00019105 1.09674111472188 0.695511400112719
0.0001911 1.09694294286689 0.668639682059436
0.00019115 1.09751478927774 0.672838388005262
0.0001912 1.09707749496356 0.671158905626931
0.00019125 1.0974475132294 0.677037093951087
0.0001913 1.09738023718107 0.683755023464408
0.00019135 1.09707749496356 0.682915282275243
0.0001914 1.09687566681855 0.683755023464408
0.00019145 1.09727932310856 0.680396058707748
0.0001915 1.09758206532607 0.679556317518582
0.00019155 1.09798572161608 0.671998646816097
0.0001916 1.09849029197859 0.646806411141143
0.00019165 1.09882667222026 0.645126928762807
0.0001917 1.09939851863111 0.630011587357842
0.00019175 1.09960034677612 0.630851328547007
0.0001918 1.10037402133197 0.622453916655357
0.00019185 1.10084495367031 0.619094951898696
0.0001919 1.10077767762197 0.609018057628715
0.00019195 1.10134952403282 0.610697540007045
0.000192 1.10131588600865 0.598941163358734
0.00019205 1.10104678181531 0.60146038692623
0.0001921 1.10104678181531 0.599780904547899
0.00019215 1.10064312552531 0.595582198602074
0.0001922 1.10037402133197 0.582146339575432
0.00019225 1.10047493540447 0.581306598386267
0.0001923 1.1002394692353 0.575428410062112
0.00019235 1.10037402133197 0.568710480548791
0.0001924 1.10037402133197 0.569550221737956
0.00019245 1.10067676354947 0.56031306865714
0.0001925 1.10064312552531 0.551915656765489
0.00019255 1.10121497193615 0.552755397954654
0.0001926 1.10134952403282 0.551915656765489
0.00019265 1.10165226625033 0.539319538928013
0.0001927 1.10225775068534 0.532601609414689
0.00019275 1.101786818347 0.525883679901375
0.0001928 1.10192137044367 0.519165750388054
0.00019285 1.10212319858867 0.530082385847197
0.0001929 1.1016859042745 0.516646526820556
0.00019295 1.10081131564614 0.503210667793914
0.000193 1.10104678181531 0.504050408983079
0.00019305 1.10087859169448 0.496492738280593
0.0001931 1.10030674528363 0.496492738280593
0.00019315 1.10020583121113 0.487255585199778
0.0001932 1.10007127911446 0.481377396875622
0.00019325 1.10003764109029 0.463742831903155
0.0001933 1.10040765935613 0.470460761416476
0.00019335 1.10017219318696 0.465422314281486
0.0001934 1.10020583121113 0.450306972876514
0.00019345 1.10003764109029 0.451986455254844
0.0001935 1.10000400306612 0.451146714065679
0.00019355 1.09960034677612 0.440230078606533
0.0001936 1.09970126084862 0.428473701958222
0.00019365 1.09949943270361 0.423435254823231
0.0001937 1.09886031024443 0.425114737201561
0.00019375 1.09852393000276 0.41503784293158
0.0001938 1.09842301593026 0.421755772444895
0.00019385 1.09791844556774 0.409159654607423
0.0001939 1.09768297939857 0.406640431039931
0.00019395 1.09771661742274 0.391525089634958
0.000194 1.09637109645604 0.381448195364977
0.00019405 1.09667383867355 0.377249489419151
0.0001941 1.0961019922627 0.368012336338335
0.00019415 1.09549650782769 0.377249489419151
0.0001942 1.09576561202103 0.364653371581675
0.00019425 1.09485738536851 0.357935442068354
0.0001943 1.09472283327184 0.346179065420043
0.00019435 1.09401643476432 0.347018806609208
0.0001944 1.09331003625681 0.344499583041713
0.00019445 1.09337731230514 0.334422688771732
0.0001945 1.09273818984596 0.329384241636741
0.00019455 1.09270455182179 0.325185535690916
0.0001946 1.09199815331428 0.320147088555925
0.00019465 1.09179632516927 0.311749676664275
0.0001947 1.09115720271009 0.307550970718449
0.00019475 1.09088809851675 0.299153558826798
0.0001948 1.09014806198507 0.289076664556817
0.00019485 1.08957621557422 0.291595888124312
0.0001949 1.08950893952589 0.287397182178487
0.00019495 1.0885670748492 0.271442099584355
0.000195 1.08806250448669 0.281518993854327
0.00019505 1.07665921429394 0.257166499368555
0.0001951 1.09045080420258 0.239531934396077
0.00019515 1.09492466141684 0.270602358395185
0.0001952 1.10087859169448 0.263884428881865
0.00019525 1.10057584947697 0.276480546719341
0.0001953 1.09892758629277 0.304192005961789
0.00019535 1.09697658089106 0.352896994933364
0.0001954 1.09707749496356 0.40999939579659
0.00019545 1.09825482580942 0.488095326388943
0.0001955 1.09936488060694 0.562832292224635
0.00019555 1.101988646492 0.639248740438658
0.0001956 1.09822118778525 0.706428035571865
0.00019565 1.0931082081118 0.75681250692177
0.0001957 1.09246908565262 0.802158531136685
0.00019575 1.09815391173692 0.821472578487482
0.0001958 1.08362228529659 0.823991802054977
0.00019585 1.08792795239002 0.808036719460841
0.0001959 1.09122447875843 0.782004742596723
0.00019595 1.09297365601513 0.75009457740845
0.000196 1.09431917698183 0.70726777676103
0.00019605 1.09566469794853 0.690472952977723
0.0001961 1.09677475274605 0.677876835140258
0.00019615 1.09660656262521 0.677037093951088
0.0001962 1.09674111472188 0.677037093951087
0.00019625 1.09684202879439 0.675357611572757
0.0001963 1.09670747669772 0.672838388005262
0.00019635 1.09623654435937 0.682915282275243
0.0001964 1.09637109645604 0.680396058707748
0.00019645 1.09664020064938 0.687113988221068
0.0001965 1.09687566681855 0.666120458491941
0.00019655 1.09620290633521 0.659402528978621
0.0001966 1.0975484273019 0.650165375897804
0.00019665 1.0974475132294 0.636729516871163
0.0001967 1.09943215665528 0.626652622601182
0.00019675 1.09916305246194 0.624973140222852
0.0001968 1.09916305246194 0.621614175466191
0.00019685 1.09997036504196 0.60817831643955
0.0001969 1.10013855516279 0.60313986930456
0.00019695 1.1004412973803 0.599780904547899
0.000197 1.10020583121113 0.596421939791239
0.00019705 1.10060948750114 0.593902716223744
0.0001971 1.10037402133197 0.584665563142928
0.00019715 1.1002394692353 0.588864269088749
0.0001972 1.10030674528363 0.5804668571971
0.00019725 1.09997036504196 0.576268151251279
0.0001973 1.09980217492112 0.562832292224635
0.00019735 1.10000400306612 0.556114362711315
0.0001974 1.1002394692353 0.55695410390048
0.00019745 1.10007127911446 0.546037468441334
0.0001975 1.10017219318696 0.535960574171352
0.00019755 1.10040765935613 0.532601609414692
0.0001976 1.10037402133197 0.529242644658032
0.00019765 1.10097950576698 0.530922127036362
0.0001977 1.10104678181531 0.513287562063895
0.00019775 1.10091222971864 0.503210667793914
0.0001978 1.10067676354947 0.511608079685565
0.00019785 1.10077767762197 0.504890150172244
0.0001979 1.10064312552531 0.494813255902263
0.00019795 1.10017219318696 0.485576102821447
0.000198 1.09980217492112 0.480537655686457
0.00019805 1.09997036504196 0.478858173308127
0.0001981 1.09973489887278 0.472979984983971
0.00019815 1.09943215665528 0.469621020227311
0.0001982 1.09963398480028 0.473819726173136
0.00019825 1.09970126084862 0.461223608335657
0.0001983 1.09902850036527 0.454505678822335
0.00019835 1.0990957764136 0.444428784552363
0.0001984 1.09872575814776 0.456185161200664
0.00019845 1.09875939617193 0.445268525741523
0.0001985 1.09949943270361 0.451986455254844
0.00019855 1.0990957764136 0.430992925525717
0.0001986 1.09865848209943 0.436031372660708
0.00019865 1.09838937790609 0.421755772444901
0.0001987 1.09838937790609 0.415877584120745
0.00019875 1.09852393000276 0.410839136985755
0.0001988 1.09795208359191 0.408319913418259
0.00019885 1.09680839077022 0.404121207472434
0.0001989 1.09660656262521 0.392364830824123
0.00019895 1.09650564855271 0.399922501526609
0.000199 1.0960010781902 0.391525089634958
0.00019905 1.09566469794853 0.388166124878297
0.0001991 1.09563105992436 0.378928971797481
0.00019915 1.09532831770685 0.371371301094995
0.0001992 1.09512648956185 0.366332853960005
0.00019925 1.09468919524767 0.359614924446685
0.0001993 1.09479010932017 0.352057253744199
0.00019935 1.09418462488516 0.352057253744199
0.0001994 1.09364641649848 0.337781653528392
0.00019945 1.0931082081118 0.337781653528392
0.0001995 1.09240180960429 0.334422688771734
0.00019955 1.09277182787013 0.32098682974509
0.0001996 1.09206542936261 0.318467606177595
0.00019965 1.09122447875843 0.309230453096779
0.0001997 1.09028261408174 0.307550970718449
0.00019975 1.09058535629924 0.301672782394293
0.0001998 1.08960985359839 0.294115111691808
0.00019985 1.08984531976756 0.300833041205128
0.0001999 1.08900436916338 0.277320287908506
0.00019995 1.0886679889217 0.278999770286836
0.0002 1.08789431436585 0.277320287908506
0.00020005 1.07575098764141 0.26472417007103
0.0002001 1.08987895779173 0.244570381531068
0.00020015 1.0942519009335 0.258845981746874
0.0002002 1.09939851863111 0.265563911260195
0.00020025 1.10050857342864 0.267243393638525
0.0002003 1.0989948623411 0.297474076448468
0.00020035 1.09687566681855 0.355416218500859
0.0002004 1.09707749496356 0.41167887817492
0.00020045 1.09808663568858 0.489774808767273
0.0002005 1.09926396653444 0.556114362711315
0.00020055 1.101988646492 0.630851328547007
0.0002006 1.09849029197859 0.699710106058545
0.00020065 1.09371369254682 0.755972765732605
0.0002007 1.09230089553178 0.79795982519086
0.00020075 1.09768297939857 0.826511025622473
0.0002008 1.08328590505492 0.817273872541657
0.00020085 1.08728882993084 0.79795982519086
0.0002009 1.09068627037175 0.767729142380916
0.00020095 1.09297365601513 0.734139494814313
0.000201 1.09394915871599 0.701389588436875
0.00020105 1.09539559375519 0.671998646816097
0.0002011 1.0960010781902 0.650165375897804
0.00020115 1.09623654435937 0.660242270167785
0.0002012 1.09620290633521 0.65772304660029
0.00020125 1.0959001641177 0.662761493735281
0.0002013 1.09526104165852 0.677037093951087
0.00020135 1.09539559375519 0.670319164437767
0.0002014 1.09539559375519 0.670319164437767
0.00020145 1.09529467968269 0.671158905626931
0.0002015 1.0957992500452 0.655203823032795
0.00020155 1.09633745843188 0.643447446384484
0.0002016 1.09637109645604 0.635889775681998
0.00020165 1.09701021891522 0.634210293303668
0.0002017 1.09822118778525 0.633370552114503
0.00020175 1.09855756802693 0.620774434277026
0.0002018 1.0989948623411 0.612377022385376
0.00020185 1.09929760455861 0.616575728331201
0.0002019 1.10010491713863 0.60985779881788
0.00020195 1.09986945096945 0.599780904547899
0.000202 1.10003764109029 0.607338575250385
0.00020205 1.09983581294529 0.588864269088753
0.0002021 1.09980217492112 0.592223233845413
0.00020215 1.09929760455861 0.577947633629607
0.0002022 1.09953307072778 0.577947633629607
0.00020225 1.09933124258278 0.563672033413801
0.0002023 1.09929760455861 0.56199255103547
0.00020235 1.09929760455861 0.549396433197994
0.0002024 1.09949943270361 0.542678503684674
0.00020245 1.09983581294529 0.535960574171352
0.0002025 1.09983581294529 0.529242644658032
0.00020255 1.10037402133197 0.519165750388051
0.0002026 1.10013855516279 0.527563162279702
0.00020265 1.10077767762197 0.50908885611807
0.0002027 1.10027310725946 0.504890150172244
0.00020275 1.10047493540447 0.488095326388943
0.0002028 1.1003403833078 0.493973514713098
0.00020285 1.10074403959781 0.488095326388943
0.0002029 1.09990308899362 0.485576102821447
0.00020295 1.10084495367031 0.481377396875622
0.000203 1.09939851863111 0.468781279038146
0.00020305 1.09997036504196 0.46626205547065
0.0002031 1.09943215665528 0.46122360833566
0.00020315 1.09963398480028 0.455345420011504
0.0002032 1.09949943270361 0.455345420011504
0.00020325 1.09902850036527 0.445268525741523
0.0002033 1.09902850036527 0.451146714065679
0.00020335 1.09882667222026 0.441069819795698
0.0002034 1.09886031024443 0.436031372660708
0.00020345 1.09933124258278 0.425954478390726
0.0002035 1.09852393000276 0.425114737201561
0.00020355 1.09882667222026 0.412518619364085
0.0002036 1.09845665395442 0.41671732530991
0.00020365 1.09818754976108 0.403281466283269
0.0002037 1.09771661742274 0.406640431039929
0.00020375 1.09727932310856 0.398243019148278
0.0002038 1.09694294286689 0.384807160121637
0.00020385 1.09660656262521 0.383127677743307
0.0002039 1.09583288806936 0.374730265851656
0.00020395 1.09596744016603 0.381448195364977
0.000204 1.09546286980352 0.368012336338335
0.00020405 1.09485738536851 0.36549311277084
0.0002041 1.09472283327184 0.356255959690024
0.00020415 1.09394915871599 0.352057253744199
0.0002042 1.09431917698183 0.339461135906722
0.00020425 1.09408371081266 0.352896994933364
0.0002043 1.09381460661932 0.346179065420043
0.00020435 1.0929063799668 0.334422688771732
0.0002044 1.09270455182179 0.336941912339227
0.00020445 1.09283910391846 0.318467606177595
0.0002045 1.09230089553178 0.321826570934256
0.00020455 1.0913590308551 0.310070194285944
0.0002046 1.09115720271009 0.31426890023177
0.00020465 1.09071990839591 0.308390711907614
0.0002047 1.09071990839591 0.289076664556817
0.00020475 1.08987895779173 0.300833041205128
0.0002048 1.08910528323588 0.290756146935147
0.00020485 1.08900436916338 0.283198476232662
0.0002049 1.0884661607767 0.267243393638525
0.00020495 1.08755793412418 0.273961323151846
0.000205 1.08728882993084 0.267243393638525
0.00020505 1.07588553973808 0.258006240557709
0.0002051 1.08984531976756 0.243730640341902
0.00020515 1.09334367428097 0.267243393638525
0.0002052 1.09916305246194 0.257166499368544
0.00020525 1.09990308899362 0.268922876016855
0.0002053 1.09835573988192 0.287397182178487
0.00020535 1.09603471621437 0.336941912339227
0.0002054 1.09606835423853 0.409159654607424
0.00020545 1.09684202879439 0.478018432118962
0.0002055 1.09825482580942 0.556114362711315
0.00020555 1.10057584947697 0.618255210709531
0.0002056 1.09704385693939 0.698870364869379
0.00020565 1.09226725750762 0.734139494814313
0.0002057 1.09092173654092 0.782004742596723
0.00020575 1.09664020064938 0.814754648974161
0.0002058 1.08220948828156 0.814754648974161
0.00020585 1.08685153561666 0.793761119245034
0.0002059 1.08967712964672 0.767729142380916
0.00020595 1.09189723924177 0.734139494814313
0.000206 1.09357914045015 0.695511400112719
0.00020605 1.09522740363435 0.680396058707748
0.0002061 1.09553014585186 0.670319164437767
0.00020615 1.09563105992436 0.655203823032795
0.0002062 1.09566469794853 0.660242270167785
0.00020625 1.09532831770685 0.65772304660029
0.0002063 1.09522740363435 0.671998646816097
0.00020635 1.09519376561018 0.675357611572757
0.0002064 1.09509285153768 0.670319164437767
0.00020645 1.09485738536851 0.677037093951087
0.0002065 1.09563105992436 0.666120458491941
0.00020655 1.09586652609353 0.653524340654465
0.0002066 1.0961019922627 0.646806411141144
0.00020665 1.09741387520523 0.628332104979512
0.0002067 1.09768297939857 0.624973140222852
0.00020675 1.09832210185775 0.61321676357454
0.0002068 1.09842301593026 0.596421939791239
0.00020685 1.09902850036527 0.598941163358734
0.0002069 1.09953307072778 0.596421939791239
0.00020695 1.09970126084862 0.598941163358734
0.000207 1.09973489887278 0.576268151251277
0.00020705 1.09956670875195 0.572909186494616
0.0002071 1.09946579467945 0.569550221737956
0.00020715 1.09902850036527 0.576268151251277
0.0002072 1.09896122431693 0.576268151251277
0.00020725 1.09943215665528 0.557793845089645
0.0002073 1.09875939617193 0.551915656765489
0.00020735 1.09929760455861 0.542678503684674
0.0002074 1.09919669048611 0.533441350603857
0.00020745 1.09929760455861 0.528402903468867
0.0002075 1.10000400306612 0.524204197523042
0.00020755 1.09956670875195 0.519165750388051
0.0002076 1.09997036504196 0.51412730325306
0.00020765 1.10020583121113 0.50908885611807
0.0002077 1.10037402133197 0.51412730325306
0.00020775 1.10057584947697 0.495652997091428
0.0002078 1.10081131564614 0.503210667793914
0.00020785 1.10013855516279 0.486415844010613
0.0002079 1.10027310725946 0.488935067578108
0.00020795 1.09946579467945 0.483896620443117
0.000208 1.09956670875195 0.474659467362301
0.00020805 1.09886031024443 0.467101796659815
0.0002081 1.0988939482686 0.46626205547065
0.00020815 1.09882667222026 0.449467231687349
0.0002082 1.09875939617193 0.444428784552358
0.00020825 1.09822118778525 0.448627490498184
0.0002083 1.09808663568858 0.444428784552358
0.00020835 1.09838937790609 0.428473701958222
0.0002084 1.09828846383359 0.414198101742415
0.00020845 1.09808663568858 0.41503784293158
0.0002085 1.09822118778525 0.421755772444901
0.00020855 1.09805299766441 0.410839136985755
0.0002086 1.09741387520523 0.41503784293158
0.00020865 1.09741387520523 0.401601983904939
0.0002087 1.09711113298773 0.397403277959113
0.00020875 1.09690930484272 0.392364830824123
0.0002088 1.09647201052854 0.384807160121637
0.00020885 1.09620290633521 0.388166124878297
0.0002089 1.0959001641177 0.356255959690024
0.00020895 1.09512648956185 0.370531559905831
0.000209 1.09553014585186 0.3688520775275
0.00020905 1.0944537290785 0.349538030176703
0.0002091 1.0944537290785 0.350377771365869
0.00020915 1.09415098686099 0.347858547798373
0.0002092 1.09364641649848 0.331063724015071
0.00020925 1.09415098686099 0.328544500447576
0.0002093 1.09304093206347 0.323506053312585
0.00020935 1.09219998145928 0.316788123799265
0.0002094 1.09277182787013 0.308390711907614
0.00020945 1.09162813504844 0.298313817637633
0.0002095 1.0916617730726 0.287397182178487
0.00020955 1.09102265061342 0.284038217421827
0.0002096 1.09038352815424 0.288236923367652
0.00020965 1.09095537456509 0.289076664556817
0.0002097 1.08977804371923 0.26808313482769
0.00020975 1.08954257755005 0.273961323151846
0.0002098 1.08897073113921 0.271442099584351
0.00020985 1.08860071287337 0.263884428881865
0.0002099 1.08799522843835 0.252128052233553
0.00020995 1.08779340029335 0.247089605098563
0.00021 1.08678425956833 0.249608828666058
0.00021005 1.07561643554474 0.236172969639417
0.0002101 1.08897073113921 0.210140992775299
0.00021015 1.09341095032931 0.236172969639417
0.0002102 1.09872575814776 0.239531934396077
0.00021025 1.09953307072778 0.247929346287728
0.0002103 1.09812027371275 0.270602358395185
0.00021035 1.09630382040771 0.329384241636741
0.0002104 1.0959001641177 0.381448195364977
0.00021045 1.09714477101189 0.456185161200669
0.0002105 1.09835573988192 0.522524715144711
0.00021055 1.1005422114528 0.605659092872055
0.0002106 1.09707749496356 0.679556317518582
0.00021065 1.09250272367679 0.720703635787672
0.0002107 1.09142630690343 0.761850954056761
0.00021075 1.09620290633521 0.797120084001695
0.0002108 1.08217585025739 0.787043189731714
0.00021085 1.08617877513331 0.775286813083402
0.0002109 1.08981168174339 0.747575353840955
0.00021095 1.09149358295177 0.720703635787672
0.000211 1.0930072940393 0.677876835140252
0.00021105 1.09442009105433 0.672838388005262
0.0002111 1.09509285153768 0.65436408184363
0.00021115 1.09566469794853 0.634210293303668
0.0002112 1.09553014585186 0.644287187573649
0.00021125 1.09472283327184 0.637569258060328
0.0002113 1.09472283327184 0.653524340654465
0.00021135 1.09458828117517 0.66108201135695
0.0002114 1.09431917698183 0.65604356422196
0.00021145 1.09458828117517 0.646806411141144
0.0002115 1.09468919524767 0.639248740438658
0.00021155 1.09495829944101 0.630011587357842
0.0002116 1.09556378387602 0.60985779881788
0.00021165 1.09613563028687 0.61321676357454
0.0002117 1.09670747669772 0.60481935168289
0.00021175 1.09761570335024 0.599780904547899
0.0002118 1.09791844556774 0.592223233845413
0.00021185 1.09798572161608 0.579627116007937
0.0002119 1.09896122431693 0.588864269088753
0.00021195 1.09929760455861 0.577107892440442
0.000212 1.09902850036527 0.577107892440442
0.00021205 1.09936488060694 0.579627116007937
0.0002121 1.09865848209943 0.564511774602966
0.00021215 1.09902850036527 0.556114362711315
0.0002122 1.09862484407526 0.554434880332984
0.00021225 1.09828846383359 0.550236174387159
0.0002123 1.09855756802693 0.540159280117178
0.00021235 1.09859120605109 0.535960574171352
0.0002124 1.09805299766441 0.523364456333876
0.00021245 1.0988939482686 0.520005491577216
0.0002125 1.09943215665528 0.523364456333876
0.00021255 1.0989948623411 0.522524715144711
0.0002126 1.09949943270361 0.51412730325306
0.00021265 1.09993672701779 0.50572989136141
0.0002127 1.09976853689695 0.499011961848089
0.00021275 1.09993672701779 0.495652997091428
0.0002128 1.09990308899362 0.488095326388943
0.00021285 1.09960034677612 0.490614549956438
0.0002129 1.0988939482686 0.483896620443117
0.00021295 1.09875939617193 0.478018432118962
0.000213 1.09882667222026 0.470460761416476
0.00021305 1.09859120605109 0.462063349524825
0.0002131 1.09859120605109 0.446948008119854
0.00021315 1.09785116951941 0.451146714065679
0.0002132 1.09832210185775 0.447787749309019
0.00021325 1.09822118778525 0.434351890282377
0.0002133 1.09801935964025 0.428473701958222
0.00021335 1.09788480754358 0.429313443147387
0.0002134 1.09727932310856 0.41167887817492
0.00021345 1.09758206532607 0.418396807688241
0.0002135 1.09741387520523 0.414198101742415
0.00021355 1.09751478927774 0.400762242715773
0.0002136 1.09727932310856 0.391525089634958
0.00021365 1.09647201052854 0.390685348445793
0.0002137 1.09657292460105 0.389005866067463
0.00021375 1.09677475274605 0.386486642499967
0.0002138 1.09596744016603 0.374730265851656
0.00021385 1.0957992500452 0.373890524662491
0.0002139 1.09526104165852 0.364653371581675
0.00021395 1.09566469794853 0.36381363039251
0.000214 1.09468919524767 0.357095700879189
0.00021405 1.09502557548934 0.342820100663383
0.0002141 1.09431917698183 0.332743206393402
0.00021415 1.09405007278849 0.341140618285053
0.0002142 1.09364641649848 0.327704759258411
0.00021425 1.09357914045015 0.321826570934256
0.0002143 1.09267091379763 0.31762786498843
0.00021435 1.09263727577346 0.32098682974509
0.0002144 1.09203179133844 0.3159483826101
0.00021445 1.09182996319344 0.297474076448468
0.0002145 1.09196451529011 0.290756146935147
0.00021455 1.09068627037175 0.292435629313478
0.0002146 1.0901144239609 0.287397182178487
0.00021465 1.08987895779173 0.277320287908506
0.0002147 1.08903800718754 0.284038217421827
0.00021475 1.08920619730838 0.270602358395185
0.0002148 1.0883652467042 0.260525464125204
0.00021485 1.08755793412418 0.258845981746874
0.0002149 1.08738974400334 0.242051157963572
0.00021495 1.08664970747166 0.249608828666058
0.000215 1.08627968920582 0.233653746071921
0.00021505 1.07427091457805 0.22525633418027
0.0002151 1.08792795239002 0.210140992775299
0.00021515 1.09260363774929 0.233653746071921
0.0002152 1.09801935964025 0.221057628234445
0.00021525 1.09896122431693 0.238692193206912
0.0002153 1.09694294286689 0.263884428881865
0.00021535 1.09499193746518 0.32098682974509
0.0002154 1.09512648956185 0.386486642499967
0.00021545 1.09630382040771 0.457864643579
0.0002155 1.09701021891522 0.523364456333876
0.00021555 1.0989948623411 0.60313986930456
0.0002156 1.09677475274605 0.700549847247709
0.00021565 1.0913590308551 0.719863894598507
0.0002157 1.09058535629924 0.771927848326742
0.00021575 1.09489102339267 0.80299827232585
0.0002158 1.08116670953237 0.797120084001695
0.00021585 1.08564056674663 0.782004742596723
0.0002159 1.08893709311504 0.752613800975945
0.00021595 1.0914599449276 0.720703635787672
0.000216 1.09314184613597 0.690472952977728
0.00021605 1.09381460661932 0.660242270167785
0.0002161 1.09442009105433 0.6526845994653
0.00021615 1.09539559375519 0.644287187573649
0.0002162 1.09479010932017 0.646806411141144
0.00021625 1.09479010932017 0.640088481627823
0.0002163 1.0944537290785 0.646806411141144
0.00021635 1.09438645303016 0.656883305411125
0.0002164 1.0944537290785 0.666120458491941
0.00021645 1.0944537290785 0.655203823032795
0.0002165 1.09458828117517 0.645966669951979
0.00021655 1.09509285153768 0.635050034492833
0.0002166 1.09566469794853 0.626652622601182
0.00021665 1.09613563028687 0.616575728331201
0.0002167 1.09664020064938 0.61321676357454
0.00021675 1.09714477101189 0.599780904547899
0.0002168 1.09781753149524 0.588864269088753
0.00021685 1.09822118778525 0.589704010277918
0.0002169 1.09862484407526 0.591383492656248
0.00021695 1.0988939482686 0.575428410062112
0.000217 1.09862484407526 0.578787374818772
0.00021705 1.09869212012359 0.572909186494616
0.0002171 1.09882667222026 0.575428410062112
0.00021715 1.0987930341961 0.562832292224635
0.0002172 1.09845665395442 0.55359513914382
0.00021725 1.09815391173692 0.547716950819664
0.0002173 1.09812027371275 0.552755397954654
0.00021735 1.09842301593026 0.533441350603857
0.0002174 1.09852393000276 0.542678503684674
0.00021745 1.09859120605109 0.522524715144711
0.0002175 1.09855756802693 0.516646526820556
0.00021755 1.09855756802693 0.514967044442225
0.0002176 1.09936488060694 0.516646526820556
0.00021765 1.09973489887278 0.502370926604749
0.0002177 1.09966762282445 0.492294032334768
0.00021775 1.09929760455861 0.488935067578108
0.0002178 1.09933124258278 0.478858173308127
0.00021785 1.09916305246194 0.472140243794806
0.0002179 1.09896122431693 0.463742831903155
0.00021795 1.09862484407526 0.46122360833566
0.000218 1.09849029197859 0.453665937633174
0.00021805 1.09808663568858 0.443589043363193
0.0002181 1.09801935964025 0.436871113849873
0.00021815 1.09785116951941 0.434351890282377
0.0002182 1.09791844556774 0.430992925525717
0.00021825 1.09758206532607 0.425114737201561
0.0002183 1.09791844556774 0.423435254823231
0.00021835 1.0976493413744 0.408319913418259
0.0002184 1.09748115125357 0.41167887817492
0.00021845 1.09768297939857 0.41503784293158
0.0002185 1.09778389347107 0.399082760337444
0.00021855 1.09751478927774 0.395723795580783
0.0002186 1.0974475132294 0.381448195364977
0.00021865 1.09687566681855 0.391525089634958
0.0002187 1.09630382040771 0.382287936554142
0.00021875 1.09640473448021 0.373050783473326
0.0002188 1.09606835423853 0.36381363039251
0.00021885 1.09542923177935 0.360454665635849
0.0002189 1.09529467968269 0.353736736122529
0.00021895 1.09472283327184 0.361294406825015
0.000219 1.09438645303016 0.354576477311694
0.00021905 1.09431917698183 0.341140618285053
0.0002191 1.09384824464348 0.344499583041713
0.00021915 1.09378096859515 0.336941912339227
0.0002192 1.09334367428097 0.321826570934256
0.00021925 1.09337731230514 0.31426890023177
0.0002193 1.09253636170096 0.318467606177595
0.00021935 1.09203179133844 0.316788123799265
0.0002194 1.09169541109677 0.304192005961789
0.00021945 1.09125811678259 0.289076664556817
0.0002195 1.09122447875843 0.293275370502643
0.00021955 1.09028261408174 0.286557440989322
0.0002196 1.09008078593673 0.270602358395185
0.00021965 1.08957621557422 0.284038217421827
0.0002197 1.08853343682503 0.260525464125204
0.00021975 1.08853343682503 0.260525464125204
0.0002198 1.08833160868003 0.260525464125204
0.00021985 1.08772612424501 0.251288311044388
0.0002199 1.08718791585834 0.244570381531068
0.00021995 1.08641424130249 0.244570381531068
0.00022 1.08638060327832 0.237852452017747
0.00022005 1.07467457086805 0.235333228450252
0.0002201 1.08806250448669 0.207621769207804
0.00022015 1.09189723924177 0.233653746071921
0.0002202 1.0974475132294 0.232814004882756
0.00022025 1.09886031024443 0.242890899152738
0.0002203 1.0975484273019 0.2630446876927
0.00022035 1.09536195573102 0.31930734736676
0.0002204 1.09482374734434 0.378928971797481
0.00022045 1.09630382040771 0.454505678822339
0.0002205 1.09687566681855 0.519165750388051
0.00022055 1.09983581294529 0.593062975034579
0.0002206 1.09637109645604 0.681235799896913
0.00022065 1.09125811678259 0.713145965085186
0.0002207 1.09018170000924 0.757652248110936
0.00022075 1.09573197399686 0.787882930920879
0.0002208 1.0813348996532 0.786203448542548
0.00022085 1.08574148081914 0.765209918813421
0.0002209 1.0886679889217 0.743376647895129
0.00022095 1.09088809851675 0.713145965085186
0.000221 1.09260363774929 0.684594764653573
0.00022105 1.09368005452265 0.650165375897804
0.0002211 1.094352815006 0.641767964006154
0.00022115 1.09495829944101 0.632530810925338
0.0002212 1.09431917698183 0.638408999249493
0.00022125 1.09428553895766 0.630011587357842
0.0002213 1.09418462488516 0.646806411141144
0.00022135 1.09384824464348 0.648485893519474
0.0002214 1.09378096859515 0.646806411141144
0.00022145 1.09378096859515 0.643447446384484
0.0002215 1.09354550242598 0.637569258060328
0.00022155 1.09442009105433 0.640928222816989
0.0002216 1.09502557548934 0.610697540007045
0.00022165 1.09489102339267 0.61321676357454
0.0002217 1.09653928657688 0.60313986930456
0.00022175 1.09694294286689 0.599780904547899
0.0002218 1.0973465991569 0.589704010277918
0.00022185 1.09741387520523 0.585505304332093
0.0002219 1.09852393000276 0.588024527899588
0.00022195 1.09822118778525 0.572069445305452
0.000222 1.0988939482686 0.576268151251277
0.00022205 1.09825482580942 0.570389962927121
0.0002221 1.09835573988192 0.572069445305452
0.00022215 1.09808663568858 0.567870739359626
0.0002222 1.09758206532607 0.55695410390048
0.00022225 1.09768297939857 0.549396433197994
0.0002223 1.09822118778525 0.532601609414692
0.00022235 1.09808663568858 0.527563162279702
0.0002224 1.09798572161608 0.520845232766381
0.00022245 1.09808663568858 0.517486268009721
0.0002225 1.09855756802693 0.515806785631391
0.00022255 1.09862484407526 0.506569632550574
0.0002226 1.09916305246194 0.493973514713098
0.00022265 1.09936488060694 0.492294032334768
0.0002227 1.09916305246194 0.483896620443117
0.00022275 1.09902850036527 0.485576102821447
0.0002228 1.0988939482686 0.472979984983971
0.00022285 1.09929760455861 0.472979984983971
0.0002229 1.09832210185775 0.456185161200669
0.00022295 1.09872575814776 0.457864643579
0.000223 1.09815391173692 0.46458257309232
0.00022305 1.09825482580942 0.455345420011504
0.0002231 1.09805299766441 0.448627490498184
0.00022315 1.09741387520523 0.445268525741523
0.0002232 1.09738023718107 0.431832666714882
0.00022325 1.09842301593026 0.430992925525717
0.0002233 1.09717840903606 0.423435254823231
0.00022335 1.09791844556774 0.412518619364085
0.0002234 1.0975484273019 0.406640431039929
0.00022345 1.09714477101189 0.41167887817492
0.0002235 1.09731296113273 0.419236548877406
0.00022355 1.09717840903606 0.399082760337444
0.0002236 1.09721204706023 0.391525089634958
0.00022365 1.09707749496356 0.379768712986646
0.0002237 1.09674111472188 0.374730265851656
0.00022375 1.09647201052854 0.364653371581675
0.0002238 1.09566469794853 0.364653371581675
0.00022385 1.09546286980352 0.347018806609208
0.0002239 1.09532831770685 0.347858547798373
0.00022395 1.09472283327184 0.340300877095888
0.000224 1.09405007278849 0.340300877095888
0.00022405 1.09401643476432 0.332743206393402
0.0002241 1.09317548416014 0.335262429960897
0.00022415 1.09304093206347 0.322666312123421
0.0002242 1.09206542936261 0.32098682974509
0.00022425 1.09236817158012 0.309230453096779
0.0002243 1.0915608590001 0.306711229529284
0.00022435 1.09122447875843 0.298313817637633
0.0002244 1.09098901258925 0.294115111691808
0.00022445 1.09082082246842 0.285717699800157
0.0002245 1.0902153380334 0.292435629313478
0.00022455 1.0899125958159 0.284877958610992
0.0002246 1.08930711138088 0.273961323151846
0.00022465 1.08947530150172 0.270602358395185
0.0002247 1.08860071287337 0.263884428881865
0.00022475 1.08826433263169 0.261365205314369
0.0002248 1.08802886646252 0.254647275801049
0.00022485 1.08749065807584 0.241211416774407
0.0002249 1.08732246795501 0.242890899152738
0.00022495 1.08658243142332 0.247929346287728
0.000225 1.08570784279497 0.231974263693592
0.00022505 1.07400181038471 0.219378145856115
0.0002251 1.08816341855919 0.202583322072813
0.00022515 1.09213270541095 0.216019181099455
0.0002252 1.09801935964025 0.214339698721124
0.00022525 1.0987930341961 0.226096075369436
0.0002253 1.09677475274605 0.256326758179379
0.00022535 1.09428553895766 0.303352264772624
0.0002254 1.094554643151 0.364653371581675
0.00022545 1.09593380214187 0.441909560984863
0.0002255 1.09721204706023 0.50572989136141
0.00022555 1.09953307072778 0.583825821953762
0.0002256 1.09569833597269 0.661921752546116
0.00022565 1.09061899432341 0.696351141301884
0.0002257 1.08984531976756 0.754293283354275
0.00022575 1.09519376561018 0.777806036650897
0.0002258 1.08069577719402 0.775286813083402
0.00022585 1.08463142602161 0.758491989300101
0.0002259 1.08907164521171 0.720703635787672
0.00022595 1.09014806198507 0.690472952977728
0.000226 1.09226725750762 0.660242270167785
0.00022605 1.09347822637764 0.640088481627823
0.0002261 1.09448736710267 0.620774434277026
0.00022615 1.09485738536851 0.626652622601182
0.0002262 1.09442009105433 0.623293657844522
0.00022625 1.09499193746518 0.619934693087861
0.0002263 1.09418462488516 0.625812881412017
0.00022635 1.09418462488516 0.627492363790347
0.0002264 1.09378096859515 0.619934693087861
0.00022645 1.0946555572235 0.61321676357454
0.0002265 1.09452100512683 0.60649883406122
0.00022655 1.094352815006 0.60985779881788
0.0002266 1.09499193746518 0.593062975034579
0.00022665 1.09539559375519 0.589704010277918
0.0002267 1.0957992500452 0.573748927683781
0.00022675 1.09650564855271 0.559473327467975
0.0002268 1.09721204706023 0.549396433197994
0.00022685 1.09781753149524 0.552755397954654
0.0002269 1.09775025544691 0.557793845089645
0.00022695 1.09805299766441 0.548556692008829
0.000227 1.09798572161608 0.545197727252169
0.00022705 1.09768297939857 0.533441350603857
0.0002271 1.09778389347107 0.535960574171352
0.00022715 1.09768297939857 0.540999021306343
0.0002272 1.09771661742274 0.525883679901372
0.00022725 1.09748115125357 0.519165750388051
0.0002273 1.0973465991569 0.50908885611807
0.00022735 1.09751478927774 0.5107683384964
0.0002274 1.09815391173692 0.509928597307235
0.00022745 1.09768297939857 0.500691444226419
0.0002275 1.09822118778525 0.493973514713098
0.00022755 1.09788480754358 0.485576102821447
0.0002276 1.09822118778525 0.480537655686457
0.00022765 1.09842301593026 0.478018432118962
0.0002277 1.09902850036527 0.483056879253952
0.00022775 1.09862484407526 0.472140243794806
0.0002278 1.09845665395442 0.470460761416476
0.00022785 1.09849029197859 0.462063349524825
0.0002279 1.09785116951941 0.46290309071399
0.00022795 1.09788480754358 0.445268525741523
0.000228 1.09727932310856 0.441909560984863
0.00022805 1.09721204706023 0.435191631471542
0.0002281 1.09748115125357 0.425114737201561
0.00022815 1.09694294286689 0.418396807688241
0.0002282 1.09778389347107 0.418396807688241
0.00022825 1.09650564855271 0.410839136985755
0.0002283 1.09731296113273 0.399082760337444
0.00022835 1.09674111472188 0.394884054391618
0.0002284 1.09727932310856 0.391525089634958
0.00022845 1.09640473448021 0.387326383689132
0.0002285 1.09674111472188 0.382287936554142
0.00022855 1.09660656262521 0.369691818716666
0.0002286 1.09653928657688 0.3688520775275
0.00022865 1.09613563028687 0.378089230608317
0.0002287 1.09566469794853 0.36213414801418
0.00022875 1.09553014585186 0.356255959690024
0.0002288 1.09539559375519 0.351217512555034
0.00022885 1.09479010932017 0.351217512555034
0.0002289 1.09475647129601 0.343659841852548
0.00022895 1.09428553895766 0.331903465204237
0.000229 1.09391552069182 0.331063724015071
0.00022905 1.09378096859515 0.318467606177595
0.0002291 1.09344458835348 0.3159483826101
0.00022915 1.09337731230514 0.3159483826101
0.0002292 1.09283910391846 0.313429159042605
0.00022925 1.09246908565262 0.31426890023177
0.0002293 1.09216634343511 0.295794594070138
0.00022935 1.09203179133844 0.287397182178487
0.0002294 1.09095537456509 0.297474076448468
0.00022945 1.09058535629924 0.289916405745982
0.0002295 1.09048444222674 0.285717699800157
0.00022955 1.0899125958159 0.280679252665166
0.0002296 1.08954257755005 0.275640805530176
0.00022965 1.08920619730838 0.267243393638525
0.0002297 1.08900436916338 0.258845981746874
0.00022975 1.08819705658336 0.26472417007103
0.0002298 1.08806250448669 0.259685722936039
0.00022985 1.08755793412418 0.242051157963572
0.0002299 1.0870197257375 0.237852452017747
0.00022995 1.08641424130249 0.244570381531068
0.00023 1.08611149908498 0.22021788704528
0.00023005 1.07427091457805 0.21349995753196
0.0002301 1.08775976226918 0.198384616126988
0.00023015 1.09246908565262 0.219378145856115
0.0002302 1.09795208359191 0.207621769207804
0.00023025 1.09902850036527 0.222737110612775
0.0002303 1.09653928657688 0.245410122720233
0.00023035 1.09505921351351 0.300833041205128
0.0002304 1.09505921351351 0.361294406825015
0.00023045 1.09593380214187 0.436871113849873
0.0002305 1.09741387520523 0.50908885611807
0.00023055 1.09956670875195 0.576268151251277
0.0002306 1.09593380214187 0.663601234924446
0.00023065 1.09088809851675 0.698030623680214
0.0002307 1.09041716617841 0.740857424327634
0.00023075 1.09472283327184 0.781165001407558
0.0002308 1.08052758707319 0.761850954056761
0.00023085 1.08479961614245 0.75345354216511
0.0002309 1.08833160868003 0.717344671031011
0.00023095 1.09004714791257 0.693831917734389
0.000231 1.09209906738678 0.651844858276135
0.00023105 1.0932091221843 0.634210293303668
0.0002311 1.0944537290785 0.631691069736172
0.00023115 1.09458828117517 0.612377022385376
0.0002312 1.09405007278849 0.614896245952871
0.00023125 1.09378096859515 0.635050034492833
0.0002313 1.09357914045015 0.623293657844522
0.00023135 1.09344458835348 0.624133399033687
0.0002314 1.09378096859515 0.626652622601182
0.00023145 1.0931082081118 0.627492363790347
0.0002315 1.09381460661932 0.624133399033687
0.00023155 1.09418462488516 0.617415469520366
0.0002316 1.09418462488516 0.607338575250385
0.00023165 1.09546286980352 0.587184786710423
0.0002317 1.09606835423853 0.582146339575432
0.00023175 1.09637109645604 0.569550221737956
0.0002318 1.09711113298773 0.572069445305452
0.00023185 1.09768297939857 0.566191256981296
0.0002319 1.09812027371275 0.56031306865714
0.00023195 1.09835573988192 0.557793845089645
0.000232 1.09838937790609 0.556114362711315
0.00023205 1.09808663568858 0.551915656765489
0.0002321 1.09812027371275 0.545197727252169
0.00023215 1.09785116951941 0.543518244873838
0.0002322 1.09748115125357 0.545197727252169
0.00023225 1.0972456850844 0.527563162279702
0.0002323 1.09697658089106 0.525883679901372
0.00023235 1.09748115125357 0.51244782087473
0.0002324 1.09781753149524 0.513287562063895
0.00023245 1.09808663568858 0.504050408983079
0.0002325 1.09805299766441 0.50572989136141
0.00023255 1.09828846383359 0.495652997091428
0.0002326 1.09849029197859 0.492294032334768
0.00023265 1.09862484407526 0.493133773523933
0.0002327 1.09892758629277 0.488935067578108
0.00023275 1.09862484407526 0.475499208551466
0.0002328 1.0987930341961 0.476338949740632
0.00023285 1.09862484407526 0.463742831903155
0.0002329 1.09825482580942 0.455345420011504
0.00023295 1.09849029197859 0.444428784552358
0.000233 1.09812027371275 0.445268525741523
0.00023305 1.09808663568858 0.430992925525717
0.0002331 1.09785116951941 0.434351890282377
0.00023315 1.09785116951941 0.421755772444901
0.0002332 1.09751478927774 0.425954478390726
0.00023325 1.09731296113273 0.41671732530991
0.0002333 1.0972456850844 0.407480172229095
0.00023335 1.09731296113273 0.398243019148278
0.0002334 1.09731296113273 0.393204572013288
0.00023345 1.09704385693939 0.389005866067463
0.0002335 1.09697658089106 0.387326383689132
0.00023355 1.09687566681855 0.381448195364977
0.0002336 1.09677475274605 0.371371301094995
0.00023365 1.09603471621437 0.3688520775275
0.0002337 1.0960010781902 0.362973889203345
0.00023375 1.09593380214187 0.352896994933364
0.0002338 1.09539559375519 0.354576477311694
0.00023385 1.09479010932017 0.344499583041713
0.0002339 1.0944537290785 0.342820100663383
0.00023395 1.09448736710267 0.343659841852548
0.000234 1.09381460661932 0.329384241636741
0.00023405 1.09351186440181 0.324345794501751
0.0002341 1.09327639823264 0.320147088555925
0.00023415 1.09277182787013 0.310909935475109
0.0002342 1.09277182787013 0.309230453096779
0.00023425 1.09230089553178 0.298313817637633
0.0002343 1.09216634343511 0.294954852880973
0.00023435 1.09152722097593 0.272281840773515
0.0002344 1.0916617730726 0.280679252665166
0.00023445 1.09048444222674 0.273961323151846
0.0002345 1.09051808025091 0.26808313482769
0.00023455 1.08934074940505 0.258006240557709
0.0002346 1.08954257755005 0.259685722936039
0.00023465 1.08843252275253 0.253807534611884
0.0002347 1.08843252275253 0.250448569855223
0.00023475 1.08775976226918 0.249608828666058
0.0002348 1.08718791585834 0.233653746071921
0.00023485 1.08671698351999 0.231974263693592
0.0002349 1.08654879339916 0.226096075369436
0.00023495 1.08587603291581 0.226935816558601
0.000235 1.0855732906983 0.233653746071921
0.00023505 1.07396817236054 0.208461510396969
0.0002351 1.08725519190667 0.185788498289511
0.00023515 1.0914599449276 0.208461510396969
0.0002352 1.09731296113273 0.216019181099455
0.00023525 1.09842301593026 0.219378145856115
0.0002353 1.09687566681855 0.241211416774407
0.00023535 1.09485738536851 0.293275370502643
0.0002354 1.09479010932017 0.354576477311694
0.00023545 1.09569833597269 0.430992925525717
0.0002355 1.09637109645604 0.502370926604749
0.00023555 1.09892758629277 0.574588668872947
0.0002356 1.0957992500452 0.642607705195319
0.00023565 1.09095537456509 0.692992176545224
0.0002357 1.08987895779173 0.734979236003478
0.00023575 1.09512648956185 0.781165001407558
0.0002358 1.08059486312152 0.766889401191751
0.00023585 1.08486689219078 0.747575353840955
0.0002359 1.08796159041419 0.709787000328526
0.00023595 1.09014806198507 0.694671658923554
0.000236 1.0917626871451 0.66108201135695
0.00023605 1.09304093206347 0.635889775681998
0.0002361 1.09351186440181 0.624133399033687
0.00023615 1.09418462488516 0.611537281196211
0.0002362 1.09421826290933 0.616575728331201
0.00023625 1.09418462488516 0.623293657844522
0.0002363 1.09405007278849 0.630851328547007
0.00023635 1.09294001799096 0.623293657844522
0.0002364 1.0931082081118 0.624973140222852
0.00023645 1.09304093206347 0.622453916655357
0.0002365 1.09341095032931 0.61321676357454
0.00023655 1.09371369254682 0.597261680980404
0.0002366 1.09408371081266 0.596421939791239
0.00023665 1.09462191919934 0.577947633629607
0.0002367 1.09539559375519 0.567030998170461
0.00023675 1.0957992500452 0.55359513914382
0.0002368 1.09674111472188 0.56031306865714
0.00023685 1.09701021891522 0.546037468441334
0.0002369 1.09731296113273 0.542678503684674
0.00023695 1.0976493413744 0.535960574171352
0.000237 1.09758206532607 0.549396433197994
0.00023705 1.09808663568858 0.540159280117178
0.0002371 1.09781753149524 0.532601609414692
0.00023715 1.0975484273019 0.520845232766381
0.0002372 1.09690930484272 0.518326009198886
0.00023725 1.09721204706023 0.520005491577216
0.0002373 1.09727932310856 0.502370926604749
0.00023735 1.09738023718107 0.50572989136141
0.0002374 1.0975484273019 0.490614549956438
0.00023745 1.09812027371275 0.488935067578108
0.0002375 1.09828846383359 0.486415844010613
0.00023755 1.09822118778525 0.489774808767273
0.0002376 1.09845665395442 0.478858173308127
0.00023765 1.09852393000276 0.483056879253952
0.0002377 1.09845665395442 0.463742831903155
0.00023775 1.09865848209943 0.465422314281486
0.0002378 1.09795208359191 0.452826196444009
0.00023785 1.09845665395442 0.456185161200669
0.0002379 1.09808663568858 0.441909560984863
0.00023795 1.09785116951941 0.443589043363193
0.000238 1.09795208359191 0.435191631471542
0.00023805 1.09738023718107 0.425114737201561
0.0002381 1.09701021891522 0.428473701958222
0.00023815 1.09721204706023 0.404960948661599
0.0002382 1.09704385693939 0.41503784293158
0.00023825 1.09697658089106 0.410839136985755
0.0002383 1.09687566681855 0.400762242715773
0.00023835 1.0972456850844 0.396563536769948
0.0002384 1.09701021891522 0.394044313202453
0.00023845 1.09731296113273 0.392364830824123
0.0002385 1.09633745843188 0.384807160121637
0.00023855 1.09620290633521 0.374730265851656
0.0002386 1.09640473448021 0.368012336338335
0.00023865 1.0957992500452 0.354576477311694
0.0002387 1.09532831770685 0.351217512555034
0.00023875 1.09526104165852 0.352896994933364
0.0002388 1.09485738536851 0.353736736122529
0.00023885 1.09512648956185 0.347858547798373
0.0002389 1.09405007278849 0.347858547798373
0.00023895 1.09364641649848 0.334422688771732
0.000239 1.09351186440181 0.324345794501751
0.00023905 1.0931082081118 0.327704759258411
0.0002391 1.0929063799668 0.32098682974509
0.00023915 1.09283910391846 0.3159483826101
0.0002392 1.09206542936261 0.307550970718449
0.00023925 1.09203179133844 0.301672782394293
0.0002393 1.0916617730726 0.289916405745982
0.00023935 1.09142630690343 0.286557440989322
0.0002394 1.09092173654092 0.284877958610992
0.00023945 1.09071990839591 0.282358735043497
0.0002395 1.09028261408174 0.277320287908506
0.00023955 1.08977804371923 0.2630446876927
0.0002396 1.0899125958159 0.263884428881865
0.00023965 1.08870162694587 0.247089605098563
0.0002397 1.08870162694587 0.240371675585242
0.00023975 1.08799522843835 0.246249863909398
0.0002398 1.08745702005168 0.237012710828582
0.00023985 1.08681789759249 0.221057628234445
0.0002399 1.086918811665 0.219378145856115
0.00023995 1.08584239489164 0.207621769207804
0.00024 1.08570784279497 0.214339698721124
0.00024005 1.07433819062638 0.200064098505318
0.0002401 1.08749065807584 0.171512898073705
0.00024015 1.09203179133844 0.201743580883648
0.0002402 1.09714477101189 0.190826945424502
0.00024025 1.09869212012359 0.200903839694483
0.0002403 1.09620290633521 0.237012710828582
0.00024035 1.09438645303016 0.291595888124312
0.0002404 1.09431917698183 0.352057253744199
0.00024045 1.09549650782769 0.425114737201561
0.0002405 1.09637109645604 0.495652997091428
0.00024055 1.09956670875195 0.569550221737956
0.0002406 1.09566469794853 0.647646152330309
0.00024065 1.09105628863759 0.687113988221068
0.0002407 1.08981168174339 0.732460012435983
0.00024075 1.09502557548934 0.770248365948412
0.0002408 1.08009029275901 0.760171471678431
0.00024085 1.08510235835996 0.745056130273459
0.0002409 1.08823069460753 0.714825447463516
0.00024095 1.09048444222674 0.683755023464408
0.000241 1.09226725750762 0.646806411141144
0.00024105 1.09351186440181 0.623293657844522
0.0002411 1.09415098686099 0.619934693087861
0.00024115 1.09364641649848 0.61321676357454
0.0002412 1.09401643476432 0.60985779881788
0.00024125 1.09394915871599 0.618255210709531
0.0002413 1.0944537290785 0.633370552114503
0.00024135 1.09418462488516 0.626652622601182
0.0002414 1.09317548416014 0.619934693087861
0.00024145 1.09388188266765 0.609018057628715
0.0002415 1.09364641649848 0.618255210709531
0.00024155 1.09405007278849 0.60985779881788
0.0002416 1.0944537290785 0.581306598386267
0.00024165 1.09458828117517 0.579627116007937
0.0002417 1.09569833597269 0.562832292224635
0.00024175 1.09640473448021 0.55863358627881
0.0002418 1.09674111472188 0.546037468441334
0.00024185 1.09812027371275 0.556114362711315
0.0002419 1.09778389347107 0.539319538928013
0.00024195 1.09778389347107 0.543518244873838
0.000242 1.09808663568858 0.534281091793023
0.00024205 1.09795208359191 0.539319538928013
0.0002421 1.09808663568858 0.534281091793023
0.00024215 1.09791844556774 0.525883679901372
0.0002422 1.09778389347107 0.511608079685565
0.00024225 1.09741387520523 0.513287562063895
0.0002423 1.0976493413744 0.509928597307235
0.00024235 1.09748115125357 0.497332479469759
0.0002424 1.09761570335024 0.493133773523933
0.00024245 1.0976493413744 0.488095326388943
0.0002425 1.09822118778525 0.487255585199778
0.00024255 1.09815391173692 0.481377396875622
0.0002426 1.09875939617193 0.479697914497292
0.00024265 1.0988939482686 0.470460761416476
0.0002427 1.0987930341961 0.462063349524825
0.00024275 1.09849029197859 0.465422314281486
0.0002428 1.09855756802693 0.458704384768165
0.00024285 1.09842301593026 0.451986455254844
0.0002429 1.09849029197859 0.442749302174028
0.00024295 1.09795208359191 0.441909560984863
0.000243 1.09788480754358 0.425114737201561
0.00024305 1.09727932310856 0.425114737201561
0.0002431 1.0972456850844 0.427633960769057
0.00024315 1.09741387520523 0.41671732530991
0.0002432 1.09701021891522 0.420076290066571
0.00024325 1.09660656262521 0.409159654607424
0.0002433 1.09701021891522 0.399922501526609
0.00024335 1.09667383867355 0.395723795580783
0.0002434 1.09680839077022 0.394884054391618
0.00024345 1.09674111472188 0.387326383689132
0.0002435 1.09623654435937 0.380608454175812
0.00024355 1.09620290633521 0.377249489419151
0.0002436 1.09627018238354 0.36381363039251
0.00024365 1.09559742190019 0.356255959690024
0.0002437 1.09573197399686 0.355416218500859
0.00024375 1.09512648956185 0.336102171150062
0.0002438 1.0944537290785 0.344499583041713
0.00024385 1.09428553895766 0.334422688771732
0.0002439 1.0944537290785 0.329384241636741
0.00024395 1.09371369254682 0.327704759258411
0.000244 1.09337731230514 0.305031747150954
0.00024405 1.0932091221843 0.303352264772624
0.0002441 1.09307457008763 0.312589417853439
0.00024415 1.09270455182179 0.310070194285944
0.0002442 1.09223361948345 0.297474076448468
0.00024425 1.0915608590001 0.290756146935147
0.0002443 1.09132539283093 0.286557440989322
0.00024435 1.09108992666176 0.285717699800157
0.0002444 1.09051808025091 0.277320287908506
0.00024445 1.09061899432341 0.268922876016855
0.0002445 1.08997987186423 0.270602358395185
0.00024455 1.08977804371923 0.258006240557709
0.0002446 1.08910528323588 0.253807534611888
0.00024465 1.08897073113921 0.248769087476893
0.0002447 1.08843252275253 0.257166499368529
0.00024475 1.08812978053502 0.240371675585242
0.0002448 1.08759157214834 0.237012710828582
0.00024485 1.08681789759249 0.222737110612775
0.0002449 1.08624605118165 0.22021788704528
0.00024495 1.08617877513331 0.219378145856115
0.000245 1.08550601464997 0.21517943991029
0.00024505 1.07353087804636 0.206782028018638
0.0002451 1.08796159041419 0.17067315688454
0.00024515 1.09129175480676 0.206782028018638
0.0002452 1.09714477101189 0.194185910181162
0.00024525 1.09778389347107 0.207621769207804
0.0002453 1.09660656262521 0.237012710828582
0.00024535 1.09384824464348 0.284038217421827
0.0002454 1.09378096859515 0.346179065420043
0.00024545 1.09522740363435 0.418396807688241
0.0002455 1.09606835423853 0.489774808767273
0.00024555 1.0987930341961 0.561152809846305
0.0002456 1.09495829944101 0.636729516871163
0.00024565 1.09024897605757 0.683755023464408
0.0002457 1.08829797065586 0.729940788868487
0.00024575 1.09415098686099 0.761011212867568
0.0002458 1.07998937868651 0.750934318597615
0.00024585 1.08463142602161 0.737498459570953
0.0002459 1.08759157214834 0.714825447463516
0.00024595 1.09024897605757 0.684594764653573
0.000246 1.0913590308551 0.646806411141144
0.00024605 1.09297365601513 0.626652622601182
0.0002461 1.09337731230514 0.60817831643955
0.00024615 1.09357914045015 0.598941163358734
0.0002462 1.09388188266765 0.60649883406122
0.00024625 1.09378096859515 0.621614175466191
0.0002463 1.09364641649848 0.611537281196211
0.00024635 1.0930072940393 0.619934693087861
0.0002464 1.09304093206347 0.624973140222852
0.00024645 1.09270455182179 0.60817831643955
0.0002465 1.09287274194263 0.60649883406122
0.00024655 1.09347822637764 0.589704010277918
0.0002466 1.09408371081266 0.578787374818772
0.00024665 1.09438645303016 0.574588668872947
0.0002467 1.09505921351351 0.569550221737961
0.00024675 1.09647201052854 0.563672033413801
0.0002468 1.09667383867355 0.557793845089635
0.00024685 1.0973465991569 0.547716950819664
0.0002469 1.09751478927774 0.556114362711315
0.00024695 1.09801935964025 0.551915656765489
0.000247 1.09842301593026 0.539319538928013
0.00024705 1.0975484273019 0.527563162279702
0.0002471 1.09768297939857 0.532601609414692
0.00024715 1.09808663568858 0.522524715144711
0.0002472 1.09697658089106 0.51244782087473
0.00024725 1.0975484273019 0.515806785631391
0.0002473 1.09677475274605 0.502370926604749
0.00024735 1.09697658089106 0.500691444226419
0.0002474 1.09727932310856 0.488935067578108
0.00024745 1.09741387520523 0.488935067578108
0.0002475 1.09798572161608 0.482217138064787
0.00024755 1.0976493413744 0.473819726173136
0.0002476 1.09835573988192 0.475499208551466
0.00024765 1.09869212012359 0.45954412595733
0.0002477 1.09808663568858 0.454505678822339
0.00024775 1.09808663568858 0.445268525741523
0.0002478 1.09825482580942 0.447787749309019
0.00024785 1.09795208359191 0.428473701958239
0.0002479 1.09761570335024 0.440230078606533
0.00024795 1.09771661742274 0.431832666714874
0.000248 1.09727932310856 0.422595513634066
0.00024805 1.0975484273019 0.418396807688241
0.0002481 1.09727932310856 0.412518619364085
0.00024815 1.09701021891522 0.412518619364085
0.0002482 1.09704385693939 0.397403277959113
0.00024825 1.09664020064938 0.406640431039929
0.0002483 1.09633745843188 0.389845607256627
0.00024835 1.09627018238354 0.394884054391618
0.0002484 1.09640473448021 0.386486642499967
0.00024845 1.09620290633521 0.384807160121637
0.0002485 1.09630382040771 0.371371301094995
0.00024855 1.09606835423853 0.359614924446685
0.0002486 1.0957992500452 0.354576477311694
0.00024865 1.0957992500452 0.352896994933364
0.0002487 1.09505921351351 0.354576477311694
0.00024875 1.09452100512683 0.347018806609208
0.0002488 1.09482374734434 0.327704759258411
0.00024885 1.0944537290785 0.332743206393402
0.0002489 1.09391552069182 0.31930734736676
0.00024895 1.09344458835348 0.315108641420935
0.000249 1.09354550242598 0.304192005961799
0.00024905 1.09317548416014 0.307550970718449
0.0002491 1.09304093206347 0.287397182178499
0.00024915 1.09216634343511 0.300833041205128
0.0002492 1.09246908565262 0.291595888124312
0.00024925 1.09196451529011 0.279839511476001
0.0002493 1.09122447875843 0.276480546719341
0.00024935 1.09068627037175 0.276480546719341
0.0002494 1.09095537456509 0.282358735043497
0.00024945 1.09014806198507 0.267243393638525
0.0002495 1.0900135098884 0.261365205314369
0.00024955 1.08974440569506 0.255487016990214
0.0002496 1.08930711138088 0.247929346287728
0.00024965 1.0885670748492 0.240371675585242
0.0002497 1.0886679889217 0.237012710828582
0.00024975 1.08759157214834 0.238692193206912
0.0002498 1.08759157214834 0.222737110612775
0.00024985 1.08651515537499 0.229455040126096
0.0002499 1.08587603291581 0.22021788704528
0.00024995 1.08553965267413 0.222737110612775
0.00025 1.0855732906983 0.21685892228862
0.00025005 1.07356451607053 0.196705133748658
0.0002501 1.08705336376167 0.184109015911182
0.00025015 1.09172904912093 0.215179439910261
0.0002502 1.09694294286689 0.196705133748658
0.00025025 1.09822118778525 0.200903839694527
0.0002503 1.0959001641177 0.249608828666058
0.00025035 1.09405007278849 0.278999770286836
0.0002504 1.094352815006 0.343659841852548
0.00025045 1.09556378387602 0.426794219579891
0.0002505 1.09643837250438 0.495652997091428
0.00025055 1.09902850036527 0.566191256981296
0.0002506 1.09536195573102 0.635050034492833
0.00025065 1.09028261408174 0.677037093951087
0.0002507 1.08910528323588 0.720703635787672
0.00025075 1.09472283327184 0.754293283354275
0.0002508 1.08005665473484 0.746735612651789
0.00025085 1.08473234009411 0.734139494814313
0.0002509 1.08799522843835 0.698030623680214
0.00025095 1.08987895779173 0.673678129194427
0.000251 1.09108992666176 0.646806411141144
0.00025105 1.09283910391846 0.619934693087861
0.0002511 1.09351186440181 0.60985779881788
0.00025115 1.09394915871599 0.586345045521258
0.0002512 1.09388188266765 0.596421939791239
0.00025125 1.09347822637764 0.60313986930456
0.0002513 1.09324276020847 0.60649883406122
0.00025135 1.09280546589429 0.607338575250385
0.0002514 1.09230089553178 0.60397961049372
0.00025145 1.0929063799668 0.598941163358734
0.0002515 1.09270455182179 0.588024527899588
0.00025155 1.09391552069182 0.584665563142928
0.0002516 1.09398279674015 0.572909186494616
0.00025165 1.09442009105433 0.570389962927121
0.0002517 1.09468919524767 0.546037468441334
0.00025175 1.09566469794853 0.546877209630499
0.0002518 1.09657292460105 0.540999021306343
0.00025185 1.09694294286689 0.540159280117178
0.0002519 1.0975484273019 0.538479797738848
0.00025195 1.09791844556774 0.532601609414692
0.000252 1.09771661742274 0.528402903468867
0.00025205 1.0975484273019 0.515806785631391
0.0002521 1.09768297939857 0.520845232766381
0.00025215 1.09761570335024 0.514967044442225
0.0002522 1.09711113298773 0.5107683384964
0.00025225 1.09714477101189 0.501531185415584
0.0002523 1.09670747669772 0.499011961848089
0.00025235 1.09660656262521 0.483896620443117
0.0002524 1.09707749496356 0.478858173308127
0.00025245 1.09697658089106 0.473819726173136
0.0002525 1.09801935964025 0.480537655686457
0.00025255 1.09812027371275 0.472140243794806
0.0002526 1.09808663568858 0.468781279038146
0.00025265 1.09865848209943 0.458704384768165
0.0002527 1.09872575814776 0.453665937633174
0.00025275 1.09818754976108 0.453665937633174
0.0002528 1.09849029197859 0.434351890282377
0.00025285 1.09849029197859 0.436871113849873
0.0002529 1.09808663568858 0.436871113849873
0.00025295 1.09778389347107 0.430992925525717
0.000253 1.09768297939857 0.420076290066571
0.00025305 1.0975484273019 0.420916031255736
0.0002531 1.09738023718107 0.419236548877406
0.00025315 1.09687566681855 0.412518619364085
0.0002532 1.09694294286689 0.408319913418259
0.00025325 1.09593380214187 0.401601983904939
0.0002533 1.09687566681855 0.390685348445793
0.00025335 1.09623654435937 0.384807160121637
0.0002534 1.09647201052854 0.378089230608323
0.00025345 1.09627018238354 0.378089230608317
0.0002535 1.09630382040771 0.3688520775275
0.00025355 1.09569833597269 0.369691818716666
0.0002536 1.09556378387602 0.362973889203345
0.00025365 1.09576561202103 0.357935442068354
0.0002537 1.09519376561018 0.341980359474218
0.00025375 1.09458828117517 0.341980359474218
0.0002538 1.09458828117517 0.341980359474218
0.00025385 1.09415098686099 0.340300877095888
0.0002539 1.09374733057098 0.328544500447576
0.00025395 1.09364641649848 0.320147088555925
0.000254 1.09297365601513 0.306711229529284
0.00025405 1.09297365601513 0.306711229529284
0.0002541 1.09236817158012 0.304192005961789
0.00025415 1.09243544762845 0.284877958610992
0.0002542 1.09199815331428 0.295794594070138
0.00025425 1.09159449702427 0.289916405745982
0.0002543 1.09119084073426 0.279839511476001
0.00025435 1.09082082246842 0.275640805530176
0.0002544 1.09095537456509 0.273961323151846
0.00025445 1.0901144239609 0.262204946503534
0.0002545 1.08974440569506 0.260525464125204
0.00025455 1.08944166347755 0.255487016990218
0.0002546 1.08934074940505 0.248769087476893
0.00025465 1.0885670748492 0.244570381531068
0.0002547 1.08826433263169 0.239531934396077
0.00025475 1.08732246795501 0.231974263693592
0.0002548 1.0870197257375 0.230294781315261
0.00025485 1.08664970747166 0.227775557747766
0.0002549 1.08617877513331 0.21517943991029
0.00025495 1.0854723766258 0.210140992775299
0.000255 1.08533782452913 0.204262804451143
0.00025505 1.07373270619137 0.190826945424502
0.0002551 1.08718791585834 0.171512898073705
0.00025515 1.09092173654092 0.206782028018638
0.0002552 1.09701021891522 0.184109015911182
0.00025525 1.09781753149524 0.211820475153629
0.0002553 1.09606835423853 0.237012710828582
0.00025535 1.09378096859515 0.281518993854331
0.0002554 1.094554643151 0.349538030176703
0.00025545 1.09532831770685 0.428473701958222
0.0002555 1.09613563028687 0.492294032334768
0.00025555 1.09852393000276 0.564511774602966
0.0002556 1.09566469794853 0.639248740438658
0.00025565 1.09068627037175 0.679556317518582
0.0002557 1.08890345509088 0.729940788868442
0.00025575 1.09364641649848 0.763530436435091
0.0002558 1.07992210263817 0.75177405978678
0.00025585 1.08395866553826 0.722383118166002
0.0002559 1.08789431436585 0.697190882491049
0.00025595 1.08987895779173 0.670319164437767
0.000256 1.0917626871451 0.631691069736172
0.00025605 1.09277182787013 0.625812881412017
0.0002561 1.0931082081118 0.595582198602074
0.00025615 1.09347822637764 0.602300128115394
0.0002562 1.09364641649848 0.60146038692623
0.00025625 1.0931082081118 0.60481935168289
0.0002563 1.0931082081118 0.605659092872055
0.00025635 1.09283910391846 0.607338575250385
0.0002564 1.09297365601513 0.605659092872055
0.00025645 1.09246908565262 0.599780904547899
0.0002565 1.09304093206347 0.593062975034579
0.00025655 1.09341095032931 0.588864269088753
0.0002566 1.09371369254682 0.574588668872947
0.00025665 1.09438645303016 0.562832292224635
0.0002567 1.09539559375519 0.548556692008829
0.00025675 1.09566469794853 0.542678503684674
0.0002568 1.0961019922627 0.544357986063003
0.00025685 1.09657292460105 0.530922127036362
0.0002569 1.09751478927774 0.524204197523042
0.00025695 1.09727932310856 0.514967044442228
0.000257 1.09741387520523 0.517486268009721
0.00025705 1.09788480754358 0.518326009198886
0.0002571 1.09694294286689 0.515806785631391
0.00025715 1.09714477101189 0.506569632550574
0.0002572 1.09674111472188 0.495652997091428
0.00025725 1.09701021891522 0.488935067578108
0.0002573 1.09687566681855 0.479697914497292
0.00025735 1.09687566681855 0.472140243794806
0.0002574 1.09738023718107 0.473819726173136
0.00025745 1.09741387520523 0.46458257309232
0.0002575 1.09768297939857 0.472140243794806
0.00025755 1.09801935964025 0.468781279038146
0.0002576 1.09822118778525 0.458704384768165
0.00025765 1.09835573988192 0.449467231687349
0.0002577 1.09835573988192 0.449467231687349
0.00025775 1.09865848209943 0.445268525741523
0.0002578 1.09805299766441 0.429313443147387
0.00025785 1.09845665395442 0.432672407904047
0.0002579 1.09781753149524 0.424274996012396
0.00025795 1.09768297939857 0.420076290066571
0.000258 1.0975484273019 0.41671732530991
0.00025805 1.09751478927774 0.40999939579659
0.0002581 1.09721204706023 0.39488405439161
0.00025815 1.09701021891522 0.385646901310802
0.0002582 1.09717840903606 0.384807160121637
0.00025825 1.09633745843188 0.381448195364977
0.0002583 1.09674111472188 0.374730265851656
0.00025835 1.09674111472188 0.368012336338335
0.0002584 1.09640473448021 0.358775183257519
0.00025845 1.09657292460105 0.344499583041713
0.0002585 1.09647201052854 0.347858547798373
0.00025855 1.09643837250438 0.340300877095888
0.0002586 1.09563105992436 0.343659841852548
0.00025865 1.09546286980352 0.332743206393402
0.0002587 1.09526104165852 0.333582947582567
0.00025875 1.09485738536851 0.327704759258411
0.0002588 1.09418462488516 0.3159483826101
0.00025885 1.09408371081266 0.305871488340119
0.0002589 1.09371369254682 0.305871488340119
0.00025895 1.09371369254682 0.308390711907614
0.000259 1.09351186440181 0.311749676664275
0.00025905 1.09297365601513 0.300833041205128
0.0002591 1.0930072940393 0.299153558826798
0.00025915 1.09240180960429 0.281518993854331
0.0002592 1.09193087726594 0.288236923367652
0.00025925 1.09172904912094 0.280679252665166
0.0002593 1.09179632516927 0.268922876016855
0.00025935 1.0913590308551 0.271442099584351
0.0002594 1.09051808025091 0.26472417007103
0.00025945 1.08974440569506 0.255487016990214
0.0002595 1.09008078593673 0.246249863909398
0.00025955 1.08893709311504 0.240371675585242
0.0002596 1.08934074940505 0.240371675585242
0.00025965 1.08843252275253 0.233653746071921
0.0002597 1.08833160868003 0.238692193206912
0.00025975 1.08796159041419 0.224416592991106
0.0002598 1.08749065807584 0.235333228450252
0.00025985 1.08651515537499 0.231974263693592
0.0002599 1.08678425956833 0.22021788704528
0.00025995 1.08580875686747 0.21349995753196
0.00026 1.08493416823912 0.208461510396969
0.00026005 1.07342996397386 0.200903839694483
0.0002601 1.08698608771332 0.174871862830389
0.00026015 1.09129175480676 0.195865392559492
0.0002602 1.09714477101189 0.188307721857007
0.00026025 1.09791844556774 0.207621769207804
0.0002603 1.09586652609353 0.230294781315261
0.00026035 1.09381460661932 0.291595888124312
0.0002604 1.09411734883682 0.340300877095888
0.00026045 1.09499193746518 0.424274996012396
0.0002605 1.09627018238354 0.485576102821447
0.00026055 1.09869212012359 0.556114362711315
0.0002606 1.09566469794853 0.640928222816989
0.00026065 1.09024897605757 0.679556317518582
0.0002607 1.08893709311504 0.724062600544332
0.00026075 1.09401643476432 0.752613800975945
0.0002608 1.08005665473484 0.750934318597615
0.00026085 1.08456414997328 0.734979236003478
0.0002609 1.08765884819668 0.70894725913936
0.00026095 1.08957621557422 0.671158905626931
0.000261 1.09122447875843 0.640088481627823
0.00026105 1.09270455182179 0.624973140222852
0.0002611 1.0931082081118 0.593902716223744
0.00026115 1.09351186440181 0.591383492656248
0.0002612 1.09364641649848 0.599780904547899
0.00026125 1.0930072940393 0.589704010277928
0.0002613 1.09364641649848 0.599780904547899
0.00026135 1.0930072940393 0.599780904547899
0.0002614 1.0932091221843 0.597261680980404
0.00026145 1.09304093206347 0.595582198602074
0.0002615 1.09283910391846 0.588024527899588
0.00026155 1.09405007278849 0.576268151251269
0.0002616 1.09405007278849 0.567870739359626
0.00026165 1.0944537290785 0.56031306865714
0.0002617 1.09536195573102 0.552755397954654
0.00026175 1.09553014585186 0.546037468441334
0.0002618 1.09684202879439 0.533441350603857
0.00026185 1.09674111472188 0.535960574171352
0.0002619 1.09741387520523 0.527563162279702
0.00026195 1.09785116951941 0.520845232766381
0.000262 1.09781753149524 0.526723421090537
0.00026205 1.09721204706023 0.521684973955546
0.0002621 1.09768297939857 0.511608079685565
0.00026215 1.0976493413744 0.51412730325306
0.0002622 1.09727932310856 0.50237092660476
0.00026225 1.09697658089106 0.491454291145603
0.0002623 1.09687566681855 0.488095326388943
0.00026235 1.09711113298773 0.483896620443117
0.0002624 1.09717840903606 0.478858173308127
0.00026245 1.09714477101189 0.45954412595733
0.0002625 1.0975484273019 0.468781279038146
0.00026255 1.09798572161608 0.460383867146495
0.0002626 1.09805299766441 0.454505678822339
0.00026265 1.09838937790609 0.452826196444009
0.0002627 1.09849029197859 0.443589043363183
0.00026275 1.09785116951941 0.432672407904047
0.0002628 1.09808663568858 0.436871113849873
0.00026285 1.09822118778525 0.427633960769057
0.0002629 1.09751478927774 0.428473701958222
0.00026295 1.09808663568858 0.418396807688241
0.000263 1.09758206532607 0.410839136985755
0.00026305 1.09738023718107 0.414198101742415
0.0002631 1.09707749496356 0.401601983904939
0.00026315 1.09721204706023 0.392364830824123
0.0002632 1.09687566681855 0.395723795580783
0.00026325 1.09714477101189 0.393204572013288
0.0002633 1.09660656262521 0.389005866067463
0.00026335 1.09697658089105 0.386486642499969
0.0002634 1.09650564855271 0.378089230608317
0.00026345 1.09640473448021 0.385646901310802
0.0002635 1.09596744016603 0.368012336338335
0.00026355 1.09603471621437 0.368012336338335
0.0002636 1.0957992500452 0.352896994933364
0.00026365 1.09566469794853 0.347858547798362
0.0002637 1.09546286980352 0.335262429960897
0.00026375 1.09536195573102 0.331903465204237
0.0002638 1.09448736710267 0.323506053312585
0.00026385 1.09438645303016 0.322666312123421
0.0002639 1.09408371081266 0.31930734736676
0.00026395 1.09357914045015 0.301672782394293
0.000264 1.09331003625681 0.302512523583458
0.00026405 1.09314184613597 0.296634335259303
0.0002641 1.09283910391846 0.295794594070138
0.00026415 1.09253636170096 0.292435629313478
0.0002642 1.09233453355595 0.281518993854331
0.00026425 1.09189723924177 0.285717699800157
0.0002643 1.09129175480676 0.27312158196268
0.00026435 1.09075354642008 0.275640805530176
0.0002644 1.09048444222674 0.270602358395185
0.00026445 1.0900135098884 0.267243393638525
0.0002645 1.08984531976756 0.25464727580106
0.00026455 1.08971076767089 0.238692193206912
0.0002646 1.08913892126005 0.252128052233553
0.00026465 1.08900436916338 0.242051157963572
0.0002647 1.08829797065586 0.232814004882756
0.00026475 1.08812978053502 0.22525633418027
0.0002648 1.08738974400334 0.210140992775303
0.00026485 1.08695244968916 0.214339698721124
0.0002649 1.08627968920582 0.205102545640309
0.00026495 1.08594330896414 0.195025651370328
0.000265 1.08553965267413 0.192506427802832
0.00026505 1.07305994570802 0.178230827587026
0.0002651 1.08715427783417 0.160596262614559
0.00026515 1.09162813504844 0.185788498289511
0.0002652 1.09781753149524 0.176551345208696
0.00026525 1.09801935964025 0.190826945424502
0.0002653 1.0957992500452 0.223576851801941
0.00026535 1.09371369254682 0.262204946503534
0.0002654 1.09411734883682 0.338621394717557
0.00026545 1.09519376561018 0.398243019148278
0.0002655 1.09606835423853 0.483056879253952
0.00026555 1.09849029197859 0.549396433197994
0.0002656 1.0946555572235 0.622453916655357
0.00026565 1.09078718444425 0.666960199681066
0.0002657 1.08890345509087 0.724062600544332
0.00026575 1.09405007278849 0.757652248110936
0.0002658 1.079484808324 0.734139494814313
0.00026585 1.0839250275141 0.730780530057653
0.0002659 1.08752429610001 0.687113988221068
0.00026595 1.08994623384007 0.666960199681067
0.000266 1.09139266887926 0.623293657844522
0.00026605 1.09243544762845 0.60481935168289
0.0002661 1.09378096859515 0.586345045521258
0.00026615 1.09405007278849 0.579627116007937
0.0002662 1.09384824464348 0.586345045521258
0.00026625 1.09398279674015 0.599780904547899
0.0002663 1.09381460661932 0.596421939791239
0.00026635 1.09351186440181 0.60817831643955
0.0002664 1.0930072940393 0.605659092872055
0.00026645 1.09287274194263 0.598941163358734
0.0002665 1.09351186440181 0.593062975034579
0.00026655 1.09391552069182 0.574588668872947
0.0002666 1.09394915871599 0.567030998170461
0.00026665 1.09462191919934 0.56535151579213
0.0002667 1.09532831770685 0.557793845089645
0.00026675 1.09569833597269 0.540159280117178
0.0002668 1.09684202879438 0.535960574171356
0.00026685 1.09704385693939 0.532601609414692
0.0002669 1.09717840903606 0.532601609414692
0.00026695 1.09795208359191 0.532601609414692
0.000267 1.09761570335024 0.528402903468867
0.00026705 1.09778389347107 0.511608079685565
0.0002671 1.09741387520523 0.509088856118073
0.00026715 1.0974475132294 0.51244782087473
0.0002672 1.09674111472188 0.499011961848089
0.00026725 1.09707749496356 0.492294032334768
0.0002673 1.09647201052854 0.487255585199778
0.00026735 1.09674111472188 0.480537655686457
0.0002674 1.09687566681855 0.472979984983971
0.00026745 1.09714477101189 0.475499208551466
0.0002675 1.09717840903606 0.472979984983971
0.00026755 1.09828846383359 0.469621020227311
0.0002676 1.09768297939857 0.452826196444009
0.00026765 1.09805299766441 0.453665937633174
0.0002677 1.09832210185775 0.447787749309019
0.00026775 1.09842301593026 0.438550596228211
0.0002678 1.09822118778525 0.439390337417368
0.00026785 1.09808663568858 0.432672407904047
0.0002679 1.09727932310856 0.428473701958222
0.00026795 1.09778389347107 0.41839680768825
0.000268 1.0973465991569 0.41671732530991
0.00026805 1.09674111472188 0.402441725094104
0.0002681 1.0975484273019 0.394884054391618
0.00026815 1.09674111472188 0.387326383689132
0.0002682 1.09643837250438 0.376409748229986
0.00026825 1.09647201052855 0.385646901310798
0.0002683 1.09714477101189 0.381448195364977
0.00026835 1.09630382040771 0.36381363039251
0.0002684 1.09620290633521 0.369691818716666
0.00026845 1.09623654435937 0.361294406825015
0.0002685 1.09616926831104 0.355416218500859
0.00026855 1.09606835423853 0.352057253744199
0.0002686 1.09566469794853 0.348698288987539
0.00026865 1.09519376561018 0.350377771365869
0.0002687 1.09529467968269 0.336941912339227
0.00026875 1.09499193746518 0.326865018069246
0.0002688 1.09458828117517 0.318467606177595
0.00026885 1.09462191919934 0.315108641420935
0.0002689 1.09374733057098 0.318467606177592
0.00026895 1.09364641649848 0.316788123799265
0.000269 1.09331003625681 0.297474076448468
0.00026905 1.0931082081118 0.297474076448468
0.0002691 1.09256999972512 0.292435629313478
0.00026915 1.09260363774929 0.278999770286836
0.0002692 1.09240180960429 0.28655744098931
0.00026925 1.09216634343511 0.27312158196268
0.0002693 1.0915608590001 0.260525464125204
0.00026935 1.09102265061342 0.251288311044388
0.0002694 1.09085446049258 0.250448569855228
0.00026945 1.08974440569506 0.256326758179379
0.0002695 1.09028261408174 0.245410122720233
0.00026955 1.08927347335672 0.233653746071921
0.0002696 1.08903800718754 0.224416592991106
0.00026965 1.08853343682503 0.230294781315261
0.0002697 1.08792795239002 0.21685892228862
0.00026975 1.08812978053502 0.214339698721124
0.0002698 1.08698608771333 0.21349995753196
0.00026985 1.08661606944749 0.206782028018638
0.0002699 1.08570784279497 0.201743580883648
0.00026995 1.0853714625533 0.197544874937823
0.00027 1.08506872033579 0.198384616126988
0.00027005 1.07386725828805 0.191666686613674
0.0002701 1.08671698351999 0.174871862830365
0.00027015 1.09115720271009 0.189987204235337
0.0002702 1.09647201052854 0.189987204235337
0.00027025 1.09768297939857 0.196705133748658
0.0002703 1.09616926831104 0.226096075369436
0.00027035 1.09337731230514 0.273961323151904
0.0002704 1.09371369254682 0.337781653528392
0.00027045 1.09512648956185 0.41167887817492
0.0002705 1.09620290633521 0.485576102821447
0.00027055 1.09822118778525 0.55359513914382
0.0002706 1.09502557548934 0.636729516871163
0.00027065 1.09018170000924 0.673678129194427
0.0002707 1.08880254101837 0.722383118166002
0.00027075 1.09391552069182 0.739177941949304
0.0002708 1.07985482658984 0.736658718381809
0.00027085 1.08416049368327 0.727421565300992
0.0002709 1.08732246795501 0.693831917734389
0.00027095 1.08950893952589 0.65772304660029
0.000271 1.09082082246842 0.626652622601182
0.00027105 1.09236817158012 0.60649883406122
0.0002711 1.09253636170096 0.594742457412909
0.00027115 1.09418462488516 0.577947633629607
0.0002712 1.0931082081118 0.582146339575429
0.00027125 1.09283910391846 0.586345045521258
0.0002713 1.09243544762845 0.590543751467083
0.00027135 1.09283910391846 0.593062975034579
0.0002714 1.09236817158012 0.598101422169569
0.00027145 1.09243544762845 0.60146038692623
0.0002715 1.09273818984596 0.587184786710414
0.00027155 1.09297365601513 0.577107892440442
0.0002716 1.09351186440181 0.568710480548791
0.00027165 1.09371369254682 0.55695410390048
0.0002717 1.094352815006 0.552755397954654
0.00027175 1.09526104165852 0.536800315360518
0.0002718 1.09606835423853 0.538479797738848
0.00027185 1.09714477101189 0.536800315360518
0.0002719 1.09687566681855 0.542678503684674
0.00027195 1.09751478927774 0.530922127036362
0.000272 1.09714477101189 0.522524715144711
0.00027205 1.09775025544691 0.516646526820556
0.0002721 1.09741387520523 0.517486268009721
0.00027215 1.0972456850844 0.51244782087473
0.0002722 1.09660656262521 0.509928597307235
0.00027225 1.09627018238354 0.501531185415584
0.0002723 1.09653928657688 0.488935067578108
0.00027235 1.09697658089105 0.483056879253958
0.0002724 1.09667383867355 0.478858173308127
0.00027245 1.0973465991569 0.46626205547065
0.0002725 1.09791844556774 0.458704384768165
0.00027255 1.09785116951941 0.465422314281486
0.0002726 1.09849029197859 0.450306972876514
0.00027265 1.09849029197859 0.451146714065671
0.0002727 1.09862484407526 0.442749302174028
0.00027275 1.09849029197859 0.439390337417368
0.0002728 1.09822118778525 0.427633960769057
0.00027285 1.09822118778525 0.431832666714882
0.0002729 1.09812027371275 0.425114737201561
0.00027295 1.09751478927774 0.421755772444901
0.000273 1.09788480754358 0.406640431039929
0.00027305 1.09768297939857 0.404121207472434
0.0002731 1.09711113298773 0.401601983904939
0.00027315 1.09687566681855 0.395723795580783
0.0002732 1.09738023718107 0.385646901310802
0.00027325 1.09647201052854 0.369691818716666
0.0002733 1.09623654435937 0.372211042284161
0.00027335 1.09674111472188 0.370531559905831
0.0002734 1.09627018238354 0.360454665635849
0.00027345 1.09643837250438 0.361294406825015
0.0002735 1.09603471621437 0.350377771365878
0.00027355 1.0957992500452 0.352057253744199
0.0002736 1.09606835423853 0.339461135906722
0.00027365 1.09539559375519 0.340300877095888
0.0002737 1.09479010932017 0.326865018069246
0.00027375 1.09505921351351 0.323506053312585
0.0002738 1.09472283327184 0.310909935475111
0.00027385 1.09391552069182 0.312589417853439
0.0002739 1.09411734883682 0.315108641420935
0.00027395 1.09344458835348 0.304192005961789
0.000274 1.09331003625681 0.307550970718449
0.00027405 1.09256999972512 0.293275370502643
0.0002741 1.09213270541095 0.287397182178487
0.00027415 1.0917626871451 0.291595888124312
0.0002742 1.09189723924177 0.281518993854331
0.00027425 1.0915608590001 0.270602358395185
0.0002743 1.09078718444425 0.278999770286836
0.00027435 1.09065263234758 0.268922876016855
0.0002744 1.09034989013007 0.265563911260195
0.00027445 1.0901144239609 0.266403652449359
0.0002745 1.08947530150172 0.256326758179379
0.00027455 1.08930711138088 0.237852452017747
0.0002746 1.08870162694587 0.247089605098563
0.00027465 1.0883652467042 0.233653746071934
0.0002747 1.08759157214834 0.237012710828582
0.00027475 1.08738974400334 0.223576851801941
0.0002748 1.08725519190667 0.210980733964464
0.00027485 1.08685153561666 0.21349995753196
0.0002749 1.08617877513331 0.205942286829474
0.00027495 1.08570784279497 0.203423063261971
0.000275 1.08506872033579 0.195865392559492
0.00027505 1.07332904990136 0.183269274722016
0.0002751 1.08725519190667 0.173192380452035
0.00027515 1.09095537456509 0.180750051154521
0.0002752 1.09670747669772 0.179910309965356
0.00027525 1.0976493413744 0.200903839694483
0.0002753 1.09593380214187 0.22021788704528
0.00027535 1.09364641649848 0.270602358395185
0.0002754 1.09415098686099 0.341980359474218
0.00027545 1.09479010932017 0.405800689850764
0.0002755 1.09606835423853 0.488095326388943
0.00027555 1.09835573988192 0.564511774602966
0.0002756 1.09549650782769 0.634210293303605
0.00027565 1.09014806198507 0.674517870383592
0.0002757 1.08886981706671 0.723222859355167
0.00027575 1.09398279674015 0.740857424327634
0.0002758 1.07992210263817 0.726581824111827
0.00027585 1.08342045715158 0.718184412220177
0.0002759 1.08725519190667 0.684594764653542
0.00027595 1.08917255928421 0.650165375897804
0.000276 1.09105628863759 0.623293657844522
0.00027605 1.09253636170096 0.60313986930456
0.0002761 1.09307457008764 0.586345045521242
0.00027615 1.09398279674015 0.568710480548791
0.0002762 1.09388188266765 0.573748927683781
0.00027625 1.09337731230514 0.572069445305452
0.0002763 1.09256999972512 0.593062975034579
0.00027635 1.09253636170096 0.574588668872947
0.0002764 1.09243544762845 0.582986080764598
0.00027645 1.09307457008763 0.591383492656248
0.0002765 1.09280546589429 0.580466857197102
0.00027655 1.09371369254682 0.566191256981296
0.0002766 1.09327639823264 0.56199255103547
0.00027665 1.09479010932017 0.559473327467975
0.0002767 1.09499193746518 0.540159280117178
0.00027675 1.09556378387602 0.532601609414699
0.0002768 1.0960010781902 0.529242644658032
0.00027685 1.09687566681855 0.528402903468867
0.0002769 1.09741387520523 0.532601609414692
0.00027695 1.09758206532607 0.535960574171352
0.000277 1.09748115125357 0.523364456333876
0.00027705 1.09727932310856 0.522524715144705
0.0002771 1.0972456850844 0.515806785631391
0.00027715 1.09727932310856 0.517486268009721
0.0002772 1.09660656262521 0.503210667793914
0.00027725 1.09701021891522 0.499011961848089
0.0002773 1.09633745843188 0.490614549956438
0.00027735 1.09643837250438 0.483056879253952
0.0002774 1.09653928657688 0.478018432118962
0.00027745 1.09741387520523 0.45954412595733
0.0002775 1.09727932310856 0.462063349524825
0.00027755 1.0973465991569 0.455345420011504
0.0002776 1.09781753149524 0.452826196444009
0.00027765 1.09795208359191 0.436871113849873
0.0002777 1.09801935964025 0.438550596228203
0.00027775 1.09801935964025 0.432672407904047
0.0002778 1.09761570335024 0.428473701958222
0.00027785 1.09694294286689 0.430153184336552
0.0002779 1.09748115125357 0.415877584120758
0.00027795 1.09758206532607 0.409159654607424
0.000278 1.09701021891522 0.398243019148278
0.00027805 1.09670747669772 0.399082760337444
0.0002781 1.09606835423853 0.391525089634958
0.00027815 1.09667383867355 0.389845607256627
0.0002782 1.09660656262521 0.388166124878287
0.00027825 1.09647201052854 0.376409748229986
0.0002783 1.0957992500452 0.373890524662491
0.00027835 1.09620290633521 0.369691818716666
0.0002784 1.09583288806936 0.361294406825015
0.00027845 1.09596744016603 0.352057253744199
0.0002785 1.09616926831104 0.348698288987539
0.00027855 1.09546286980352 0.350377771365869
0.0002786 1.09492466141684 0.347858547798373
0.00027865 1.09539559375519 0.323506053312585
0.0002787 1.09526104165852 0.32098682974509
0.00027875 1.0944537290785 0.32098682974509
0.0002788 1.09411734883682 0.32098682974509
0.00027885 1.09381460661932 0.310909935475109
0.0002789 1.09324276020847 0.313429159042605
0.00027895 1.09334367428097 0.310909935475109
0.000279 1.09256999972512 0.302512523583458
0.00027905 1.09283910391846 0.288236923367665
0.0002791 1.09216634343511 0.297474076448468
0.00027915 1.09182996319344 0.287397182178487
0.0002792 1.09132539283093 0.284038217421827
0.00027925 1.09169541109677 0.278999770286836
0.0002793 1.09095537456509 0.275640805530176
0.00027935 1.09045080420258 0.268083134827683
0.0002794 1.09071990839591 0.260525464125204
0.00027945 1.08960985359839 0.247089605098563
0.0002795 1.08930711138088 0.226935816558601
0.00027955 1.08950893952589 0.236172969639417
0.0002796 1.08853343682503 0.230294781315261
0.00027965 1.08843252275253 0.226935816558601
0.0002797 1.08786067634168 0.22525633418027
0.00027975 1.08772612424501 0.202583322072813
0.0002798 1.086918811665 0.205942286829474
0.00027985 1.08664970747166 0.207621769207804
0.0002799 1.08631332722998 0.187467980667842
0.00027995 1.0855732906983 0.184948757100346
0.00028 1.08523691045663 0.178230827587026
0.00028005 1.07319449780469 0.179070568776191
0.0002801 1.086918811665 0.150519368344578
0.00028015 1.09125811678259 0.168153933317045
0.0002802 1.0979520835919 0.170673156884538
0.00028025 1.09815391173692 0.179910309965356
0.0002803 1.09593380214187 0.21685892228862
0.00028035 1.09394915871599 0.253807534611884
0.0002804 1.09368005452265 0.323506053312585
0.00028045 1.09516012758601 0.386486642499967
0.0002805 1.09593380214187 0.472140243794867
0.00028055 1.09872575814776 0.539319538928013
0.0002806 1.09549650782769 0.610697540007045
0.00028065 1.08984531976756 0.66108201135695
0.0002807 1.0886679889217 0.70894725913936
0.00028075 1.09344458835348 0.742536906705964
0.0002808 1.07918206610649 0.725742082922662
0.00028085 1.08426140775577 0.714825447463516
0.0002809 1.08759157214834 0.687953729410233
0.00028095 1.08954257755005 0.656883305411125
0.000281 1.09152722097593 0.614896245952871
0.00028105 1.09256999972512 0.611537281196211
0.0002811 1.09347822637764 0.584665563142928
0.00028115 1.09347822637764 0.578787374818778
0.0002812 1.09361277847431 0.577107892440442
0.00028125 1.09327639823264 0.590543751467083
0.0002813 1.0930072940393 0.580466857197102
0.00028135 1.09283910391846 0.596421939791239
0.0002814 1.09270455182179 0.592223233845413
0.00028145 1.09270455182179 0.592223233845413
0.0002815 1.09273818984596 0.582986080764598
0.00028155 1.09341095032931 0.574588668872947
0.0002816 1.09351186440181 0.567870739359626
0.00028165 1.09391552069182 0.559473327467968
0.0002817 1.09472283327184 0.551915656765489
0.00028175 1.09529467968269 0.544357986063003
0.0002818 1.09633745843188 0.535960574171352
0.00028185 1.09660656262521 0.525043938712206
0.0002819 1.09721204706023 0.519165750388051
0.00028195 1.0975484273019 0.520005491577216
0.000282 1.0974475132294 0.50908885611807
0.00028205 1.09758206532607 0.504050408983079
0.0002821 1.09704385693939 0.500691444226419
0.00028215 1.09704385693939 0.494813255902263
0.0002822 1.09677475274605 0.483056879253952
0.00028225 1.09687566681855 0.477178690929796
0.0002823 1.09680839077022 0.471300502605646
0.00028235 1.09717840903606 0.468781279038146
0.0002824 1.09687566681855 0.468781279038146
0.00028245 1.09660656262521 0.472140243794806
0.0002825 1.09771661742274 0.462063349524825
0.00028255 1.09775025544691 0.451986455254844
0.0002826 1.09818754976108 0.445268525741513
0.00028265 1.09832210185775 0.434351890282377
0.0002827 1.0987930341961 0.432672407904047
0.00028275 1.09842301593026 0.425114737201561
0.0002828 1.09798572161608 0.427633960769057
0.00028285 1.09798572161608 0.415877584120745
0.0002829 1.09771661742274 0.408319913418259
0.00028295 1.09741387520523 0.41335836055325
0.000283 1.09727932310856 0.399922501526609
0.00028305 1.09714477101189 0.406640431039929
0.0002831 1.09687566681855 0.399922501526609
0.00028315 1.09657292460105 0.388166124878297
0.0002832 1.09687566681855 0.383127677743307
0.00028325 1.09674111472188 0.379768712986646
0.0002833 1.09680839077022 0.36381363039251
0.00028335 1.09680839077022 0.371371301094995
0.0002834 1.09653928657688 0.368012336338335
0.00028345 1.09653928657688 0.362134148014185
0.0002835 1.0957992500452 0.361294406825015
0.00028355 1.09563105992436 0.356255959690024
0.0002836 1.0960010781902 0.346179065420043
0.00028365 1.0957992500452 0.339461135906722
0.0002837 1.09536195573102 0.336102171150062
0.00028375 1.09479010932017 0.337781653528372
0.0002838 1.09495829944101 0.315108641420935
0.00028385 1.094352815006 0.302512523583458
0.0002839 1.09405007278849 0.303352264772624
0.00028395 1.09374733057098 0.302512523583458
0.000284 1.0931082081118 0.297474076448468
0.00028405 1.09351186440181 0.284877958610992
0.0002841 1.09273818984596 0.277320287908506
0.00028415 1.09287274194263 0.277320287908506
0.0002842 1.09193087726594 0.273961323151846
0.00028425 1.0913590308551 0.267243393638525
0.0002843 1.09162813504844 0.257166499368544
0.00028435 1.09048444222674 0.260525464125204
0.0002844 1.09058535629924 0.257166499368544
0.00028445 1.09004714791257 0.249608828666058
0.0002845 1.08987895779173 0.242051157963572
0.00028455 1.08934074940505 0.243730640341902
0.0002846 1.08880254101837 0.237012710828588
0.00028465 1.08833160868003 0.236172969639417
0.0002847 1.08809614251086 0.21853840466695
0.00028475 1.08735610597917 0.216019181099455
0.0002848 1.0872215538825 0.216019181099455
0.00028485 1.08705336376167 0.210140992775299
0.0002849 1.08607786106081 0.189147463046181
0.00028495 1.08607786106081 0.199224357316153
0.000285 1.08513599638412 0.179070568776191
0.00028505 1.07373270619137 0.182429533532851
0.0002851 1.08715427783417 0.162275744992889
0.00028515 1.09162813504844 0.183269274722016
0.0002852 1.09727932310856 0.188307721857007
0.00028525 1.09778389347107 0.197544874937823
0.0002853 1.09633745843188 0.223576851801941
0.00028535 1.09331003625681 0.26640365244936
0.0002854 1.09431917698183 0.332743206393402
0.00028545 1.09485738536851 0.40999939579659
0.0002855 1.0957992500452 0.476338949740632
0.00028555 1.09869212012359 0.552755397954654
0.0002856 1.09516012758601 0.624973140222852
0.00028565 1.09008078593673 0.662761493735281
0.0002857 1.08903800718754 0.70894725913936
0.00028575 1.09364641649848 0.740017683138441
0.0002858 1.07951844634816 0.732460012435983
0.00028585 1.08368956134492 0.720703635787672
0.0002859 1.08742338202751 0.686274247031903
0.00028595 1.08997987186423 0.660242270167785
0.000286 1.09095537456509 0.626652622601182
0.00028605 1.09233453355595 0.597261680980389
0.0002861 1.09331003625681 0.580466857197102
0.00028615 1.09341095032931 0.574588668872947
0.0002862 1.09351186440181 0.576268151251277
0.00028625 1.09378096859515 0.581306598386267
0.0002863 1.09354550242598 0.582146339575432
0.00028635 1.09267091379763 0.588024527899588
0.0002864 1.0930072940393 0.586345045521258
0.00028645 1.09287274194263 0.588024527899588
0.0002865 1.09314184613597 0.578787374818772
0.00028655 1.0931082081118 0.567030998170461
0.0002866 1.09351186440181 0.559473327467975
0.00028665 1.09391552069182 0.551075915576324
0.0002867 1.0946555572235 0.551075915576324
0.00028675 1.09583288806936 0.535960574171352
0.0002868 1.09623654435937 0.525883679901372
0.00028685 1.09690930484272 0.529242644658032
0.0002869 1.09748115125357 0.522524715144717
0.00028695 1.09781753149524 0.51244782087473
0.000287 1.09788480754358 0.521684973955546
0.00028705 1.09727932310856 0.503210667793914
0.0002871 1.09717840903606 0.51412730325306
0.00028715 1.09727932310856 0.493973514713098
0.0002872 1.09664020064938 0.489774808767272
0.00028725 1.09647201052854 0.488935067578108
0.0002873 1.09664020064938 0.478858173308127
0.00028735 1.09677475274605 0.472140243794806
0.0002874 1.09697658089106 0.472979984983971
0.00028745 1.09791844556774 0.472140243794806
0.0002875 1.09731296113273 0.46290309071399
0.00028755 1.09771661742274 0.458704384768165
0.0002876 1.0976493413744 0.449467231687349
0.00028765 1.09855756802693 0.450306972876514
0.0002877 1.09822118778525 0.446108266930688
0.00028775 1.09849029197859 0.433512149093212
0.0002878 1.09845665395442 0.428473701958222
0.00028785 1.09778389347107 0.428473701958222
0.0002879 1.09835573988192 0.41503784293158
0.00028795 1.09741387520523 0.414198101742415
0.000288 1.09741387520523 0.401601983904939
0.00028805 1.09707749496356 0.394884054391618
0.0002881 1.09694294286689 0.388166124878297
0.00028815 1.09670747669772 0.383127677743299
0.0002882 1.09653928657688 0.374730265851656
0.00028825 1.09664020064938 0.364653371581675
0.0002883 1.09640473448021 0.368012336338335
0.00028835 1.09640473448021 0.354576477311686
0.0002884 1.09630382040771 0.345339324230878
0.00028845 1.09620290633521 0.345339324230878
0.0002885 1.0960010781902 0.334422688771732
0.00028855 1.0957992500452 0.345339324230878
0.0002886 1.09553014585186 0.332743206393402
0.00028865 1.09529467968269 0.327704759258411
0.0002887 1.09499193746518 0.31762786498843
0.00028875 1.09485738536851 0.326865018069246
0.0002888 1.09431917698183 0.300833041205128
0.00028885 1.09411734883682 0.309230453096779
0.0002889 1.09418462488516 0.294115111691808
0.00028895 1.09344458835348 0.294115111691808
0.000289 1.09263727577346 0.285717699800165
0.00028905 1.09256999972512 0.280679252665166
0.0002891 1.09189723924177 0.278999770286836
0.00028915 1.09186360121761 0.275640805530176
0.0002892 1.0916617730726 0.261365205314369
0.00028925 1.0913590308551 0.26472417007103
0.0002893 1.09122447875843 0.257166499368541
0.00028935 1.09082082246842 0.253807534611884
0.0002894 1.09068627037175 0.250448569855223
0.00028945 1.08981168174339 0.239531934396077
0.0002895 1.08934074940505 0.242890899152738
0.00028955 1.08920619730838 0.233653746071921
0.0002896 1.0887689029942 0.22189736942361
0.00028965 1.0883652467042 0.22189736942361
0.0002897 1.08819705658336 0.212660216342794
0.00028975 1.08759157214834 0.21517943991029
0.0002898 1.08712063981 0.196705133748658
0.00028985 1.08654879339916 0.194185910181162
0.0002899 1.08604422303664 0.195025651370328
0.00028995 1.0856742047708 0.183269274722016
0.00029 1.08476597811828 0.179910309965356
0.00029005 1.07319449780469 0.158916780236229
0.0002901 1.08664970747166 0.151359109533743
0.00029015 1.09132539283093 0.173192380452016
0.0002902 1.0972456850844 0.1740321216412
0.00029025 1.09808663568858 0.180750051154521
0.0002903 1.09553014585186 0.201743580883648
0.00029035 1.09351186440181 0.253807534611884
0.0002904 1.09378096859515 0.316788123799265
0.00029045 1.09431917698183 0.392364830824192
0.0002905 1.09627018238354 0.468781279038146
0.00029055 1.09825482580942 0.540999021306343
0.0002906 1.09539559375519 0.619094951898696
0.00029065 1.08950893952589 0.661921752546116
0.0002907 1.08934074940505 0.70390881200437
0.00029075 1.09334367428097 0.743376647895129
0.0002908 1.07955208437233 0.742536906705964
0.00029085 1.08389138948993 0.70894725913936
0.0002909 1.08678425956833 0.677876835140252
0.00029095 1.08947530150172 0.660242270167785
0.000291 1.09115720271009 0.624133399033687
0.00029105 1.09189723924177 0.596421939791239
0.0002911 1.09324276020847 0.589704010277918
0.00029115 1.09351186440181 0.575428410062112
0.0002912 1.09337731230514 0.586345045521258
0.00029125 1.09273818984596 0.572909186494616
0.0002913 1.09317548416014 0.585505304332081
0.00029135 1.09267091379763 0.582146339575432
0.0002914 1.09243544762845 0.587184786710423
0.00029145 1.09219998145928 0.580466857197102
0.0002915 1.09277182787013 0.586345045521258
0.00029155 1.09341095032931 0.567030998170461
0.0002916 1.09361277847431 0.549396433197972
0.00029165 1.09398279674015 0.525043938712206
0.0002917 1.09472283327184 0.529242644658032
0.00029175 1.09553014585186 0.533441350603857
0.0002918 1.09603471621437 0.51244782087473
0.00029185 1.09637109645604 0.515806785631391
0.0002919 1.09717840903606 0.513287562063895
0.00029195 1.09778389347107 0.506569632550574
0.000292 1.09781753149524 0.502370926604749
0.00029205 1.09721204706023 0.502370926604749
0.0002921 1.09711113298773 0.487255585199778
0.00029215 1.0973465991569 0.482217138064787
0.0002922 1.09717840903606 0.489774808767273
0.00029225 1.09623654435937 0.473819726173136
0.0002923 1.09660656262521 0.462063349524825
0.00029235 1.09667383867355 0.46626205547065
0.0002924 1.09721204706023 0.454505678822339
0.00029245 1.09741387520523 0.441909560984874
0.0002925 1.09778389347107 0.442749302174028
0.00029255 1.0976493413744 0.438550596228203
0.0002926 1.09781753149524 0.444428784552358
0.00029265 1.09832210185775 0.439390337417368
0.0002927 1.09875939617193 0.428473701958222
0.00029275 1.09825482580942 0.439390337417359
0.0002928 1.09832210185775 0.429313443147387
0.00029285 1.09835573988192 0.418396807688241
0.0002929 1.09805299766441 0.415877584120745
0.00029295 1.0973465991569 0.404960948661599
0.000293 1.0973465991569 0.394884054391618
0.00029305 1.09684202879439 0.393204572013288
0.0002931 1.09697658089106 0.396563536769948
0.00029315 1.09690930484272 0.389005866067463
0.0002932 1.09684202879439 0.376409748229986
0.00029325 1.09687566681855 0.36549311277084
0.0002933 1.09687566681855 0.374730265851656
0.00029335 1.09603471621437 0.350377771365869
0.0002934 1.09616926831104 0.356255959690019
0.00029345 1.09633745843188 0.352057253744199
0.0002935 1.09606835423853 0.345339324230878
0.00029355 1.09627018238354 0.341140618285053
0.0002936 1.09583288806936 0.33106372401508
0.00029365 1.0959001641177 0.336941912339227
0.0002937 1.09512648956185 0.323506053312585
0.00029375 1.09492466141684 0.3159483826101
0.0002938 1.09479010932017 0.309230453096779
0.00029385 1.09405007278849 0.305031747150954
0.0002939 1.09347822637764 0.309230453096767
0.00029395 1.09344458835348 0.295794594070138
0.000294 1.09324276020847 0.285717699800157
0.00029405 1.09250272367679 0.293275370502643
0.0002941 1.09273818984596 0.281518993854331
0.00029415 1.09219998145928 0.284877958610992
0.0002942 1.09223361948345 0.274801064341011
0.00029425 1.09132539283093 0.268922876016855
0.0002943 1.09122447875843 0.257166499368544
0.00029435 1.09061899432341 0.258006240557709
0.0002944 1.09061899432341 0.257166499368544
0.00029445 1.08960985359839 0.246249863909398
0.0002945 1.08984531976756 0.245410122720233
0.00029455 1.0886679889217 0.243730640341904
0.0002946 1.08897073113921 0.223576851801941
0.00029465 1.08863435089753 0.22021788704528
0.0002947 1.08769248622085 0.211820475153629
0.00029475 1.08769248622085 0.210980733964464
0.0002948 1.08712063981 0.204262804451143
0.00029485 1.08681789759249 0.189987204235334
0.0002949 1.08584239489164 0.186628239478677
0.00029495 1.08540510057746 0.166474450938714
0.000295 1.08516963440829 0.169833415695375
0.00029505 1.07332904990137 0.163115486182039
0.0002951 1.08685153561666 0.146320662398752
0.00029515 1.09139266887926 0.16731419212788
0.0002952 1.0973465991569 0.168153933317045
0.00029525 1.09812027371275 0.168153933317045
0.0002953 1.09620290633521 0.205942286829474
0.00029535 1.09381460661932 0.253807534611884
0.0002954 1.09411734883682 0.310909935475109
0.00029545 1.09522740363435 0.389845607256627
0.0002955 1.09657292460105 0.46458257309232
0.00029555 1.09838937790609 0.530922127036362
0.0002956 1.09542923177935 0.619934693087861
0.00029565 1.09065263234758 0.660242270167785
0.0002957 1.08920619730838 0.696351141301851
0.00029575 1.09394915871599 0.732460012435983
0.0002958 1.07965299844483 0.730780530057653
0.00029585 1.08395866553826 0.720703635787672
0.0002959 1.08745702005168 0.687113988221068
0.00029595 1.08960985359839 0.655203823032795
0.000296 1.09095537456509 0.632530810925305
0.00029605 1.09240180960429 0.596421939791239
0.0002961 1.09304093206347 0.593062975034579
0.00029615 1.09405007278849 0.580466857197102
0.0002962 1.09411734883682 0.580466857197102
0.00029625 1.09364641649848 0.593902716223744
0.0002963 1.09351186440181 0.589704010277918
0.00029635 1.09341095032931 0.582146339575432
0.0002964 1.0931082081118 0.589704010277918
0.00029645 1.09267091379763 0.584665563142928
0.0002965 1.0929063799668 0.572909186494616
0.00029655 1.09357914045015 0.566191256981296
0.0002966 1.09371369254682 0.55359513914382
0.00029665 1.09516012758601 0.540159280117178
0.0002967 1.09475647129601 0.526723421090537
0.00029675 1.09620290633521 0.523364456333876
0.0002968 1.0961019922627 0.524204197523042
0.00029685 1.09680839077022 0.523364456333877
0.0002969 1.09741387520523 0.50908885611807
0.00029695 1.09795208359191 0.515806785631391
0.000297 1.0972456850844 0.501531185415584
0.00029705 1.0975484273019 0.493973514713098
0.0002971 1.0973465991569 0.495652997091428
0.00029715 1.09751478927773 0.478858173308133
0.0002972 1.09697658089106 0.485576102821447
0.00029725 1.09687566681855 0.482217138064787
0.0002973 1.09687566681855 0.472140243794806
0.00029735 1.09704385693939 0.458704384768165
0.0002974 1.09670747669772 0.46290309071399
0.00029745 1.09714477101189 0.446948008119854
0.0002975 1.09768297939857 0.443589043363193
0.00029755 1.09781753149524 0.440230078606533
0.0002976 1.09788480754358 0.433512149093212
0.00029765 1.09815391173692 0.433512149093212
0.0002977 1.09849029197859 0.421755772444901
0.00029775 1.09872575814776 0.414198101742415
0.0002978 1.09815391173692 0.405800689850764
0.00029785 1.09795208359191 0.399922501526609
0.0002979 1.09801935964025 0.396563536769948
0.00029795 1.09731296113273 0.392364830824123
0.000298 1.09738023718107 0.394884054391616
0.00029805 1.09721204706023 0.383127677743307
0.0002981 1.09687566681855 0.377249489419151
0.00029815 1.09690930484272 0.378928971797481
0.0002982 1.09670747669772 0.371371301094995
0.00029825 1.09657292460105 0.375570007040821
0.0002983 1.09633745843188 0.366332853960001
0.00029835 1.09613563028687 0.361294406825015
0.0002984 1.09637109645604 0.36213414801418
0.00029845 1.09633745843188 0.346179065420043
0.0002985 1.09633745843188 0.346179065420043
0.00029855 1.09613563028687 0.334422688771732
0.0002986 1.0957992500452 0.331903465204237
0.00029865 1.09529467968269 0.326865018069246
0.0002987 1.09516012758601 0.32098682974509
0.00029875 1.09502557548934 0.321826570934256
0.0002988 1.0944537290785 0.310909935475109
0.00029885 1.09405007278849 0.298313817637633
0.0002989 1.09351186440181 0.297474076448468
0.00029895 1.0931082081118 0.291595888124312
0.000299 1.09324276020847 0.286557440989322
0.00029905 1.09250272367679 0.279839511476001
0.0002991 1.09216634343511 0.2630446876927
0.00029915 1.09172904912094 0.266403652449357
0.0002992 1.09152722097593 0.26640365244936
0.00029925 1.0917626871451 0.258845981746874
0.0002993 1.09082082246842 0.250448569855223
0.00029935 1.09068627037175 0.247929346287728
0.0002994 1.09061899432341 0.243730640341902
0.00029945 1.09008078593673 0.231974263693595
0.0002995 1.08950893952589 0.236172969639417
0.00029955 1.08893709311504 0.226935816558601
0.0002996 1.08853343682503 0.223576851801941
0.00029965 1.08826433263169 0.21349995753196
0.0002997 1.08806250448669 0.207621769207804
0.00029975 1.08738974400334 0.206782028018638
0.0002998 1.08651515537499 0.200064098505318
0.00029985 1.08621241315748 0.200064098505318
0.0002999 1.08590967093997 0.187467980667842
0.00029995 1.08520327243246 0.184948757100346
0.0003 1.08523691045663 0.176551345208696
0.00030005 1.07373270619137 0.163955227371219
0.0003001 1.08691881166498 0.149679627155426
0.00030015 1.09082082246842 0.176551345208696
0.0003002 1.09664020064938 0.169833415695375
0.00030025 1.09771661742274 0.183269274722016
0.0003003 1.09606835423854 0.202583322072796
0.00030035 1.09415098686099 0.251288311044388
0.0003004 1.09381460661932 0.31762786498843
0.00030045 1.0946555572235 0.395723795580783
0.0003005 1.09553014585186 0.462063349524825
0.00030055 1.09825482580942 0.543518244873838
0.0003006 1.09553014585185 0.605659092872095
0.00030065 1.09055171827508 0.650165375897804
0.0003007 1.08863435089753 0.697190882491049
0.00030075 1.09361277847431 0.732460012435983
0.0003008 1.07914842808232 0.723222859355167
0.00030085 1.08358864727242 0.712306223896021
0.0003009 1.08705336376167 0.684594764653573
0.00030095 1.08974440569506 0.6526845994653
0.000301 1.09122447875843 0.616575728331201
0.00030105 1.09233453355595 0.593062975034579
0.0003011 1.09344458835348 0.588864269088753
0.00030115 1.09317548416014 0.572909186494616
0.0003012 1.09384824464348 0.593902716223744
0.00030125 1.09344458835348 0.583825821953772
0.0003013 1.09314184613597 0.579627116007937
0.00030135 1.0930072940393 0.579627116007937
0.0003014 1.09307457008763 0.580466857197102
0.00030145 1.09287274194263 0.582986080764598
0.0003015 1.09277182787013 0.575428410062112
0.00030155 1.09307457008763 0.563672033413797
0.0003016 1.09391552069182 0.559473327467975
0.00030165 1.09442009105433 0.533441350603857
0.0003017 1.094554643151 0.527563162279702
0.00030175 1.09512648956185 0.520005491577218
0.0003018 1.0961019922627 0.522524715144711
0.00030185 1.09711113298773 0.517486268009721
0.0003019 1.09687566681855 0.51244782087473
0.00030195 1.0974475132294 0.513287562063895
0.000302 1.09751478927774 0.50908885611807
0.00030205 1.09778389347107 0.501531185415584
0.0003021 1.09741387520523 0.503210667793914
0.00030215 1.0973465991569 0.493133773523933
0.0003022 1.09701021891522 0.493133773523933
0.00030225 1.09687566681855 0.478858173308127
0.0003023 1.09701021891522 0.473819726173136
0.00030235 1.09701021891522 0.475499208551466
0.0003024 1.09711113298773 0.468781279038152
0.00030245 1.09687566681855 0.46290309071399
0.0003025 1.09751478927774 0.460383867146495
0.00030255 1.09771661742274 0.456185161200669
0.0003026 1.09778389347107 0.441069819795698
0.00030265 1.09808663568858 0.437710855039037
0.0003027 1.09835573988192 0.424274996012396
0.00030275 1.09798572161608 0.426794219579891
0.0003028 1.09842301593026 0.418396807688241
0.00030285 1.09805299766441 0.428473701958222
0.0003029 1.09822118778525 0.412518619364085
0.00030295 1.0974475132294 0.406640431039929
0.000303 1.09741387520523 0.409159654607424
0.00030305 1.09690930484272 0.402441725094104
0.0003031 1.09697658089106 0.390685348445793
0.00030315 1.09660656262521 0.388166124878297
0.0003032 1.09674111472188 0.378089230608317
0.00030325 1.09677475274605 0.379768712986646
0.0003033 1.09613563028687 0.36717259514917
0.00030335 1.09603471621437 0.357935442068354
0.0003034 1.0957992500452 0.352057253744199
0.00030345 1.09623654435937 0.347858547798373
0.0003035 1.09630382040771 0.350377771365869
0.00030355 1.09576561202103 0.334422688771732
0.0003036 1.09546286980352 0.333582947582567
0.00030365 1.09516012758601 0.328544500447576
0.0003037 1.09522740363435 0.31762786498843
0.00030375 1.09472283327184 0.31762786498843
0.0003038 1.09408371081266 0.308390711907614
0.00030385 1.09405007278849 0.303352264772624
0.0003039 1.09391552069182 0.290756146935147
0.00030395 1.0930072940393 0.280679252665166
0.000304 1.09368005452265 0.282358735043497
0.00030405 1.09280546589429 0.275640805530176
0.0003041 1.09256999972512 0.277320287908506
0.00030415 1.09253636170096 0.267243393638525
0.0003042 1.0917626871451 0.267243393638525
0.00030425 1.09162813504844 0.268922876016855
0.0003043 1.09149358295177 0.251288311044388
0.00030435 1.09095537456509 0.241211416774407
0.0003044 1.09061899432341 0.240371675585242
0.00030445 1.0900135098884 0.238692193206912
0.0003045 1.09004714791257 0.244570381531068
0.00030455 1.08974440569506 0.224416592991106
0.0003046 1.0886679889217 0.228615298936931
0.00030465 1.0885670748492 0.21517943991029
0.0003047 1.08796159041419 0.210980733964464
0.00030475 1.08779340029335 0.206782028018638
0.0003048 1.08728882993084 0.203423063261978
0.00030485 1.08648151735082 0.200903839694483
0.0003049 1.08641424130249 0.203423063261978
0.00030495 1.08594330896414 0.186628239478677
0.000305 1.08533782452913 0.183269274722016
0.00030505 1.07305994570802 0.168153933317045
0.0003051 1.08745702005168 0.157237297857899
0.00030515 1.0913590308551 0.173192380452035
0.0003052 1.09694294286689 0.16899367450621
0.00030525 1.09835573988192 0.185788498289511
0.0003053 1.09633745843188 0.21685892228862
0.00030535 1.09408371081266 0.253807534611884
0.0003054 1.09428553895766 0.316788123799265
0.00030545 1.09549650782769 0.399082760337444
0.0003055 1.09627018238354 0.467941537848981
0.00030555 1.09902850036527 0.544357986063003
0.0003056 1.09556378387602 0.61321676357454
0.00030565 1.09004714791257 0.65772304660029
0.0003057 1.08893709311504 0.70726777676103
0.00030575 1.09428553895766 0.728261306490158
0.0003058 1.07951844634816 0.724062600544332
0.00030585 1.08409321763493 0.710626741517691
0.0003059 1.08728882993084 0.684594764653573
0.00030595 1.08994623384006 0.645966669951979
0.000306 1.09179632516927 0.630851328547007
0.00030605 1.09230089553178 0.582146339575432
0.0003061 1.09384824464348 0.577107892440442
0.00030615 1.09408371081266 0.585505304332093
0.0003062 1.09401643476432 0.567030998170461
0.00030625 1.09374733057098 0.571229704116286
0.0003063 1.09317548416014 0.568710480548791
0.00030635 1.09283910391846 0.584665563142928
0.0003064 1.09331003625681 0.577107892440442
0.00030645 1.09297365601513 0.574588668872947
0.0003065 1.09294001799096 0.566191256981296
0.00030655 1.09344458835348 0.548556692008829
0.0003066 1.09394915871599 0.537640056549683
0.00030665 1.09452100512683 0.538479797738848
0.0003067 1.09526104165852 0.521684973955546
0.00030675 1.09546286980352 0.532601609414692
0.0003068 1.09637109645604 0.515806785631391
0.00030685 1.09727932310856 0.519165750388051
0.0003069 1.09687566681855 0.50908885611807
0.00030695 1.09758206532607 0.51244782087473
0.000307 1.09758206532607 0.50908885611807
0.00030705 1.09727932310856 0.499011961848089
0.0003071 1.0975484273019 0.494813255902263
0.00030715 1.0972456850844 0.479697914497292
0.0003072 1.09687566681855 0.478858173308127
0.00030725 1.09653928657688 0.470460761416476
0.0003073 1.09697658089106 0.463742831903155
0.00030735 1.09684202879439 0.462063349524825
0.0003074 1.09701021891522 0.46122360833566
0.00030745 1.09690930484272 0.453665937633174
0.0003075 1.09778389347107 0.445268525741523
0.00030755 1.0975484273019 0.436031372660708
0.0003076 1.09738023718107 0.421755772444901
0.00030765 1.09849029197859 0.425954478390726
0.0003077 1.09849029197859 0.428473701958222
0.00030775 1.09815391173692 0.41503784293158
0.0003078 1.09801935964025 0.421755772444901
0.00030785 1.09758206532607 0.401601983904939
0.0003079 1.09731296113273 0.396563536769948
0.00030795 1.09778389347107 0.399082760337444
0.000308 1.09684202879439 0.394044313202453
0.00030805 1.09727932310856 0.389005866067463
0.0003081 1.09717840903606 0.374730265851656
0.00030815 1.09643837250438 0.374730265851656
0.0003082 1.09640473448021 0.368012336338335
0.00030825 1.09674111472188 0.368012336338335
0.0003083 1.09647201052854 0.353736736122529
0.00030835 1.09603471621437 0.356255959690024
0.0003084 1.09620290633521 0.361294406825015
0.00030845 1.09566469794853 0.347018806609208
0.0003085 1.09593380214187 0.351217512555034
0.00030855 1.09566469794853 0.334422688771732
0.0003086 1.09563105992436 0.322666312123421
0.00030865 1.09522740363435 0.31762786498843
0.0003087 1.09526104165852 0.315108641420935
0.00030875 1.09472283327184 0.312589417853439
0.0003088 1.09391552069182 0.311749676664275
0.00030885 1.09354550242598 0.296634335259303
0.0003089 1.09368005452265 0.288236923367652
0.00030895 1.09273818984596 0.284038217421827
0.000309 1.09317548416014 0.287397182178487
0.00030905 1.09327639823264 0.284877958610992
0.0003091 1.09280546589429 0.273961323151846
0.00030915 1.0929063799668 0.272281840773515
0.0003092 1.09189723924177 0.263884428881865
0.00030925 1.09182996319344 0.259685722936039
0.0003093 1.09142630690343 0.256326758179379
0.00030935 1.09068627037175 0.243730640341902
0.0003094 1.09058535629924 0.244570381531068
0.00030945 1.09014806198507 0.223576851801941
0.0003095 1.08947530150172 0.223576851801941
0.00030955 1.08903800718754 0.21853840466695
0.0003096 1.08900436916338 0.22189736942361
0.00030965 1.08860071287337 0.214339698721124
0.0003097 1.08799522843835 0.199224357316153
0.00030975 1.08718791585834 0.196705133748658
0.0003098 1.086918811665 0.201743580883648
0.00030985 1.08638060327832 0.198384616126988
0.0003099 1.08580875686747 0.195025651370328
0.00030995 1.0854723766258 0.175711604019531
0.00031 1.08506872033579 0.168153933317045
0.00031005 1.07332904990136 0.162275744992889
0.0003101 1.08698608771333 0.136243768128772
0.00031015 1.09071990839591 0.17067315688454
0.0003102 1.09633745843188 0.159756521425394
0.00031025 1.09801935964025 0.17067315688454
0.0003103 1.09549650782769 0.205102545640309
0.00031035 1.09368005452265 0.245410122720233
0.0003104 1.09448736710267 0.315108641420935
0.00031045 1.09532831770685 0.388166124878297
0.0003105 1.09606835423853 0.454505678822339
0.00031055 1.09872575814776 0.539319538928013
0.0003106 1.09532831770685 0.61321676357454
0.00031065 1.0900135098884 0.643447446384484
0.0003107 1.0886679889217 0.70390881200437
0.00031075 1.09405007278849 0.732460012435983
0.0003108 1.07951844634816 0.720703635787672
0.00031085 1.0842277697316 0.70894725913936
0.0003109 1.08738974400334 0.677876835140252
0.00031095 1.08994623384006 0.643447446384484
0.000311 1.09095537456509 0.614896245952871
0.00031105 1.09216634343511 0.593062975034579
0.0003111 1.09307457008763 0.572069445305452
0.00031115 1.09401643476432 0.566191256981296
0.0003112 1.09351186440181 0.576268151251277
0.00031125 1.09324276020847 0.576268151251277
0.0003113 1.0932091221843 0.576268151251277
0.00031135 1.09256999972512 0.577107892440442
0.0003114 1.09337731230514 0.572909186494616
0.00031145 1.09334367428097 0.572069445305452
0.0003115 1.09347822637764 0.573748927683781
0.00031155 1.09337731230514 0.556114362711315
0.0003116 1.09418462488516 0.539319538928013
0.00031165 1.09431917698183 0.535960574171352
0.0003117 1.09526104165852 0.525883679901372
0.00031175 1.0957992500452 0.509928597307235
0.0003118 1.09684202879439 0.515806785631391
0.00031185 1.09751478927774 0.504890150172244
0.0003119 1.0973465991569 0.50908885611807
0.00031195 1.09801935964025 0.5107683384964
0.000312 1.09778389347107 0.504890150172244
0.00031205 1.09788480754358 0.495652997091428
0.0003121 1.09731296113273 0.486415844010613
0.00031215 1.0974475132294 0.488935067578108
0.0003122 1.09694294286689 0.475499208551466
0.00031225 1.09727932310856 0.465422314281486
0.0003123 1.09701021891522 0.46122360833566
0.00031235 1.09664020064938 0.453665937633174
0.0003124 1.09633745843188 0.458704384768165
0.00031245 1.0974475132294 0.441069819795698
0.0003125 1.09701021891522 0.442749302174028
0.00031255 1.09795208359191 0.423435254823231
0.0003126 1.09781753149524 0.430153184336552
0.00031265 1.09842301593026 0.436031372660708
0.0003127 1.09852393000276 0.426794219579891
0.00031275 1.09849029197859 0.41335836055325
0.0003128 1.09845665395442 0.418396807688241
0.00031285 1.09859120605109 0.410839136985755
0.0003129 1.09785116951941 0.402441725094104
0.00031295 1.09768297939857 0.392364830824123
0.000313 1.09768297939857 0.398243019148278
0.00031305 1.09727932310856 0.389005866067463
0.0003131 1.09741387520523 0.378928971797481
0.00031315 1.09711113298773 0.399082760337444
0.0003132 1.09647201052854 0.381448195364977
0.00031325 1.09680839077022 0.379768712986646
0.0003133 1.09677475274605 0.369691818716666
0.00031335 1.09657292460105 0.36549311277084
0.0003134 1.09627018238354 0.360454665635849
0.00031345 1.09667383867355 0.351217512555034
0.0003135 1.09664020064938 0.343659841852548
0.00031355 1.09647201052854 0.337781653528392
0.0003136 1.09576561202103 0.331063724015071
0.00031365 1.09549650782769 0.324345794501751
0.0003137 1.09492466141684 0.315108641420935
0.00031375 1.09499193746518 0.300833041205128
0.0003138 1.09492466141684 0.304192005961789
0.00031385 1.09431917698183 0.295794594070138
0.0003139 1.09364641649848 0.291595888124312
0.00031395 1.09337731230514 0.293275370502643
0.000314 1.09304093206347 0.280679252665166
0.00031405 1.09267091379763 0.270602358395185
0.0003141 1.09273818984596 0.26976261720602
0.00031415 1.09223361948345 0.260525464125204
0.0003142 1.09196451529011 0.260525464125204
0.00031425 1.09108992666176 0.260525464125204
0.0003143 1.09115720271009 0.244570381531068
0.00031435 1.09041716617841 0.240371675585242
0.0003144 1.09018170000924 0.233653746071921
0.00031445 1.08964349162256 0.233653746071921
0.0003145 1.08937438742922 0.226935816558601
0.00031455 1.08893709311504 0.221057628234445
0.0003146 1.08853343682503 0.21349995753196
0.00031465 1.08796159041419 0.211820475153629
0.0003147 1.08786067634168 0.190826945424502
0.00031475 1.08728882993084 0.193346168991997
0.0003148 1.08634696525415 0.186628239478677
0.00031485 1.08624605118165 0.193346168991997
0.0003149 1.08570784279497 0.179070568776191
0.00031495 1.08550601464997 0.176551345208696
0.000315 1.08429504577994 0.173192380452035
0.00031505 1.07302630768385 0.159756521425394
0.0003151 1.08671698351999 0.136243768128772
0.00031515 1.09095537456509 0.159756521425394
0.0003152 1.09687566681855 0.146320662398752
0.00031525 1.09738023718107 0.163115486182054
0.0003153 1.09583288806936 0.200064098505318
0.00031535 1.09381460661932 0.258006240557709
0.0003154 1.09405007278849 0.306711229529284
0.00031545 1.09485738536851 0.383967418932472
0.0003155 1.09633745843188 0.46122360833566
0.00031555 1.09822118778525 0.538479797738848
0.0003156 1.09519376561018 0.60481935168289
0.00031565 1.09085446049258 0.646806411141144
0.0003157 1.08890345509087 0.698030623680214
0.00031575 1.09388188266765 0.724902341733497
0.0003158 1.07992210263817 0.710626741517691
0.00031585 1.08382411344159 0.685434505842738
0.0003159 1.08769248622085 0.671158905626931
0.00031595 1.08930711138088 0.636729516871163
0.000316 1.09088809851675 0.598101422169569
0.00031605 1.09273818984596 0.576268151251277
0.0003161 1.09391552069182 0.56535151579213
0.00031615 1.09374733057098 0.564511774602966
0.0003162 1.09421826290933 0.56199255103547
0.00031625 1.09398279674015 0.561152809846305
0.0003163 1.09421826290933 0.572909186494616
0.00031635 1.09344458835348 0.577947633629607
0.0003164 1.09347822637764 0.583825821953762
0.00031645 1.09297365601513 0.573748927683781
0.0003165 1.09297365601513 0.559473327467975
0.00031655 1.09357914045015 0.56031306865714
0.0003166 1.09415098686099 0.539319538928013
0.00031665 1.09489102339267 0.535120832982188
0.0003167 1.09485738536851 0.529242644658032
0.00031675 1.09573197399686 0.51412730325306
0.0003168 1.09620290633521 0.519165750388051
0.00031685 1.09670747669772 0.513287562063895
0.0003169 1.0973465991569 0.511608079685565
0.00031695 1.0975484273019 0.504050408983079
0.000317 1.09768297939857 0.499851703037254
0.00031705 1.0975484273019 0.495652997091428
0.0003171 1.09768297939857 0.487255585199778
0.00031715 1.09694294286689 0.494813255902263
0.0003172 1.0973465991569 0.477178690929796
0.00031725 1.09690930484272 0.478858173308127
0.0003173 1.09697658089106 0.476338949740632
0.00031735 1.09667383867355 0.465422314281486
0.0003174 1.09711113298773 0.457024902389835
0.00031745 1.09687566681855 0.455345420011504
0.0003175 1.09727932310856 0.447787749309019
0.00031755 1.09791844556774 0.440230078606533
0.0003176 1.09801935964025 0.442749302174028
0.00031765 1.09798572161608 0.435191631471542
0.0003177 1.09788480754358 0.431832666714882
0.00031775 1.09778389347107 0.421755772444901
0.0003178 1.09781753149524 0.414198101742415
0.00031785 1.09781753149524 0.408319913418259
0.0003179 1.09771661742274 0.407480172229095
0.00031795 1.09761570335024 0.391525089634958
0.000318 1.09711113298773 0.395723795580783
0.00031805 1.09714477101189 0.391525089634958
0.0003181 1.09711113298773 0.387326383689132
0.00031815 1.09687566681855 0.369691818716666
0.0003182 1.09690930484272 0.373050783473326
0.00031825 1.09616926831104 0.368012336338335
0.0003183 1.09674111472188 0.352057253744199
0.00031835 1.09633745843188 0.354576477311694
0.0003184 1.09657292460105 0.341140618285053
0.00031845 1.09650564855271 0.341980359474218
0.0003185 1.09593380214187 0.344499583041713
0.00031855 1.09620290633521 0.326865018069246
0.0003186 1.09623654435937 0.326025276880081
0.00031865 1.09569833597269 0.324345794501751
0.0003187 1.09526104165852 0.3159483826101
0.00031875 1.09532831770685 0.308390711907614
0.0003188 1.09479010932017 0.310909935475109
0.00031885 1.09428553895766 0.303352264772624
0.0003189 1.09388188266765 0.297474076448468
0.00031895 1.09378096859515 0.284877958610992
0.000319 1.09327639823264 0.288236923367652
0.00031905 1.09361277847431 0.273961323151846
0.0003191 1.09273818984596 0.274801064341011
0.00031915 1.09263727577346 0.262204946503534
0.0003192 1.0916617730726 0.258006240557709
0.00031925 1.09199815331428 0.253807534611884
0.0003193 1.0913590308551 0.252128052233553
0.00031935 1.09082082246842 0.237852452017747
0.0003194 1.08997987186423 0.243730640341902
0.00031945 1.09028261408174 0.231134522504426
0.0003195 1.08934074940505 0.226935816558601
0.00031955 1.08910528323588 0.22189736942361
0.0003196 1.0886679889217 0.22021788704528
0.00031965 1.0886679889217 0.210140992775299
0.0003197 1.08823069460753 0.22189736942361
0.00031975 1.08742338202751 0.205942286829474
0.0003198 1.08664970747166 0.203423063261978
0.00031985 1.08638060327832 0.190826945424502
0.0003199 1.08624605118165 0.184109015911182
0.00031995 1.0855732906983 0.186628239478677
0.00032 1.08516963440829 0.169833415695375
0.00032005 1.07346360199803 0.168153933317045
0.0003201 1.08678425956833 0.133724544561276
0.00032015 1.09129175480676 0.17067315688454
0.0003202 1.09687566681855 0.164794968560384
0.00032025 1.09788480754358 0.160596262614559
0.0003203 1.09593380214187 0.205102545640309
0.00032035 1.09418462488516 0.244570381531068
0.0003204 1.09384824464348 0.301672782394293
0.00032045 1.09502557548934 0.384807160121637
0.0003205 1.09583288806936 0.455345420011504
0.00032055 1.09822118778525 0.520845232766381
0.0003206 1.09516012758601 0.598101422169569
0.00032065 1.09075354642008 0.640088481627823
0.0003207 1.08870162694587 0.681235799896913
0.00032075 1.09388188266765 0.717344671031011
0.0003208 1.07965299844483 0.708107517950195
0.00032085 1.08399230356243 0.693831917734389
0.0003209 1.08725519190667 0.664440976113611
0.00032095 1.0900135098884 0.633370552114503
0.000321 1.09082082246842 0.614056504763706
0.00032105 1.09246908565262 0.582986080764598
0.0003211 1.0932091221843 0.567030998170461
0.00032115 1.09317548416014 0.56199255103547
0.0003212 1.09371369254682 0.55695410390048
0.00032125 1.09408371081266 0.572069445305452
0.0003213 1.09297365601513 0.576268151251277
0.00032135 1.09297365601513 0.577947633629607
0.0003214 1.09270455182179 0.585505304332093
0.00032145 1.09304093206347 0.564511774602966
0.0003215 1.09317548416014 0.566191256981296
0.00032155 1.09344458835348 0.56199255103547
0.0003216 1.09391552069182 0.545197727252169
0.00032165 1.09462191919934 0.536800315360518
0.0003217 1.09526104165852 0.521684973955546
0.00032175 1.09563105992436 0.519165750388051
0.0003218 1.09637109645604 0.51412730325306
0.00032185 1.09687566681855 0.508249114928905
0.0003219 1.09721204706023 0.506569632550574
0.00032195 1.09758206532607 0.506569632550574
0.000322 1.09741387520523 0.502370926604749
0.00032205 1.09721204706023 0.499011961848089
0.0003221 1.0975484273019 0.506569632550574
0.00032215 1.09731296113273 0.488935067578108
0.0003222 1.0973465991569 0.487255585199778
0.00032225 1.09701021891522 0.483896620443117
0.0003223 1.09687566681855 0.479697914497296
0.00032235 1.09680839077022 0.457024902389835
0.0003224 1.09690930484272 0.451986455254844
0.00032245 1.09701021891522 0.452826196444009
0.0003225 1.09701021891522 0.436871113849873
0.00032255 1.09714477101189 0.438550596228203
0.0003226 1.09825482580942 0.438550596228203
0.00032265 1.09818754976108 0.435191631471542
0.0003227 1.09801935964025 0.423435254823231
0.00032275 1.09815391173692 0.41503784293158
0.0003228 1.09778389347107 0.41335836055325
0.00032285 1.09758206532607 0.41167887817492
0.0003229 1.0975484273019 0.41503784293158
0.00032295 1.09707749496356 0.394044313202453
0.000323 1.09680839077022 0.396563536769937
0.00032305 1.09697658089106 0.383967418932472
0.0003231 1.09701021891522 0.385646901310802
0.00032315 1.09653928657688 0.378089230608317
0.0003232 1.09701021891522 0.370531559905828
0.00032325 1.09694294286689 0.368012336338338
0.0003233 1.09670747669772 0.354576477311694
0.00032335 1.09620290633521 0.357095700879189
0.0003234 1.09637109645604 0.341140618285053
0.00032345 1.09630382040771 0.341140618285053
0.0003235 1.09596744016603 0.341140618285053
0.00032355 1.09627018238354 0.341980359474218
0.0003236 1.0957992500452 0.327704759258411
0.00032365 1.09556378387602 0.329384241636741
0.0003237 1.09495829944101 0.321826570934256
0.00032375 1.09516012758601 0.324345794501751
0.0003238 1.09452100512683 0.311749676664275
0.00032385 1.0946555572235 0.312589417853439
0.0003239 1.09421826290933 0.309230453096779
0.00032395 1.09341095032931 0.290756146935147
0.000324 1.09331003625681 0.288236923367652
0.00032405 1.0930072940393 0.284038217421827
0.0003241 1.09256999972512 0.283198476232662
0.00032415 1.09240180960429 0.273961323151836
0.0003242 1.09206542936261 0.2630446876927
0.00032425 1.0917626871451 0.258845981746874
0.0003243 1.09122447875843 0.260525464125204
0.00032435 1.09051808025091 0.252128052233553
0.0003244 1.09068627037175 0.247089605098567
0.00032445 1.08984531976756 0.244570381531068
0.0003245 1.08944166347755 0.233653746071921
0.00032455 1.08964349162256 0.222737110612775
0.0003246 1.08849979880087 0.211820475153639
0.00032465 1.08799522843835 0.206782028018638
0.0003247 1.08745702005168 0.200064098505318
0.00032475 1.08732246795501 0.186628239478677
0.0003248 1.08678425956833 0.183269274722016
0.00032485 1.08614513710915 0.179070568776191
0.0003249 1.08597694698831 0.178230827587026
0.00032495 1.08560692872247 0.174871862830365
0.000325 1.08476597811828 0.155557815479568
0.00032505 1.07285811756301 0.158077039047064
0.0003251 1.08654879339916 0.139602732885432
0.00032515 1.09082082246842 0.159756521425394
0.0003252 1.09677475274605 0.150519368344578
0.00032525 1.09741387520523 0.163115486182054
0.0003253 1.09606835423853 0.195025651370375
0.00032535 1.09374733057098 0.247089605098563
0.0003254 1.09381460661932 0.31762786498843
0.00032545 1.09519376561018 0.386486642499967
0.0003255 1.09613563028687 0.456185161200669
0.00032555 1.09882667222026 0.540999021306266
0.0003256 1.09522740363435 0.610697540007045
0.00032565 1.09031625210591 0.648485893519474
0.0003257 1.08886981706671 0.704748553193535
0.00032575 1.09381460661932 0.719863894598507
0.0003258 1.08009029275901 0.722383118166002
0.00032585 1.08466506404578 0.700549847247709
0.0003259 1.08759157214834 0.687113988221068
0.00032595 1.0900135098884 0.640088481627823
0.000326 1.09189723924177 0.60817831643955
0.00032605 1.09256999972512 0.592223233845413
0.0003261 1.09347822637764 0.569550221737956
0.00032615 1.09418462488516 0.566191256981296
0.0003262 1.09458828117517 0.562832292224635
0.00032625 1.09361277847431 0.572909186494616
0.0003263 1.09378096859515 0.586345045521258
0.00032635 1.09270455182179 0.580466857197102
0.0003264 1.09283910391846 0.579627116007937
0.00032645 1.09314184613597 0.576268151251274
0.0003265 1.09327639823264 0.573748927683781
0.00032655 1.09337731230514 0.56535151579213
0.0003266 1.09388188266765 0.552755397954654
0.00032665 1.09492466141684 0.540159280117178
0.0003267 1.09549650782769 0.53847979773885
0.00032675 1.09526104165852 0.518326009198886
0.0003268 1.09623654435937 0.525043938712206
0.00032685 1.09674111472188 0.522524715144711
0.0003269 1.09717840903606 0.517486268009721
0.00032695 1.09738023718107 0.516646526820556
0.000327 1.09768297939857 0.5107683384964
0.00032705 1.0976493413744 0.500691444226419
0.0003271 1.09751478927774 0.493133773523933
0.00032715 1.09727932310856 0.494813255902263
0.0003272 1.09664020064938 0.485576102821447
0.00032725 1.09677475274605 0.475499208551466
0.0003273 1.09707749496356 0.467941537848981
0.00032735 1.09714477101189 0.455345420011504
0.0003274 1.09694294286689 0.458704384768165
0.00032745 1.09731296113273 0.449467231687349
0.0003275 1.09771661742274 0.445268525741523
0.00032755 1.09788480754358 0.446108266930688
0.0003276 1.09852393000276 0.437710855039021
0.00032765 1.09822118778525 0.420076290066571
0.0003277 1.09822118778525 0.429313443147387
0.00032775 1.09832210185775 0.421755772444901
0.0003278 1.09838937790609 0.41671732530991
0.00032785 1.09849029197859 0.396563536769967
0.0003279 1.09791844556774 0.404121207472434
0.00032795 1.09711113298773 0.398243019148278
0.000328 1.09771661742274 0.387326383689132
0.00032805 1.09714477101189 0.385646901310802
0.0003281 1.09687566681855 0.381448195364977
0.00032815 1.09674111472188 0.357935442068354
0.0003282 1.09664020064938 0.362973889203345
0.00032825 1.09664020064938 0.344499583041713
0.0003283 1.09697658089106 0.346179065420043
0.00032835 1.09643837250438 0.354576477311694
0.0003284 1.09667383867355 0.336102171150062
0.00032845 1.09647201052854 0.32098682974509
0.0003285 1.09643837250438 0.327704759258411
0.00032855 1.09593380214187 0.329384241636726
0.0003286 1.0959001641177 0.312589417853439
0.00032865 1.09539559375519 0.309230453096779
0.0003287 1.09539559375519 0.304192005961789
0.00032875 1.09482374734434 0.294115111691805
0.0003288 1.09442009105433 0.29075614693515
0.00032885 1.09394915871599 0.284877958610992
0.0003289 1.09381460661932 0.284038217421827
0.00032895 1.09378096859515 0.281518993854331
0.000329 1.09297365601513 0.275640805530181
0.00032905 1.09263727577346 0.268922876016855
0.0003291 1.09270455182179 0.263884428881865
0.00032915 1.09226725750762 0.253807534611884
0.0003292 1.09233453355595 0.247089605098563
0.00032925 1.09122447875843 0.258845981746874
0.0003293 1.09129175480676 0.236172969639417
0.00032935 1.09119084073426 0.247089605098563
0.0003294 1.09014806198507 0.233653746071921
0.00032945 1.0900135098884 0.229455040126096
0.0003295 1.08960985359839 0.226935816558601
0.00032955 1.08920619730838 0.21349995753196
0.0003296 1.08880254101837 0.21685892228862
0.00032965 1.08849979880086 0.202583322072813
0.0003297 1.08775976226918 0.207621769207795
0.00032975 1.08742338202751 0.198384616126988
0.0003298 1.08634696525415 0.189147463046172
0.00032985 1.08584239489164 0.183269274722016
0.0003299 1.08617877513331 0.181589792343683
0.00032995 1.08520327243246 0.178230827587029
0.00033 1.08466506404578 0.169833415695375
0.00033005 1.07329541187719 0.157237297857899
0.0003301 1.08678425956833 0.137083509317936
0.00033015 1.09082082246841 0.165634709749524
0.0003302 1.09650564855271 0.155557815479568
0.00033025 1.0976493413744 0.17067315688454
0.0003303 1.09593380214187 0.199224357316153
0.00033035 1.09398279674015 0.241211416774407
0.0003304 1.094352815006 0.300833041205128
0.00033045 1.09492466141684 0.371371301094995
0.0003305 1.09583288806936 0.450306972876514
0.00033055 1.09842301593026 0.530922127036362
0.0003306 1.09499193746518 0.603979610493725
0.00033065 1.09008078593673 0.647646152330309
0.0003307 1.08833160868003 0.687113988221068
0.00033075 1.09378096859515 0.714825447463516
0.0003308 1.07924934215482 0.709787000328526
0.00033085 1.08355500924826 0.690472952977709
0.0003309 1.08712063981 0.668639682059436
0.00033095 1.08950893952589 0.639248740438658
0.000331 1.09108992666176 0.60649883406122
0.00033105 1.09223361948345 0.584665563142928
0.0003311 1.09347822637764 0.568710480548805
0.00033115 1.09391552069182 0.566191256981296
0.0003312 1.09347822637764 0.572909186494616
0.00033125 1.09341095032931 0.577947633629607
0.0003313 1.09347822637764 0.570389962927121
0.00033135 1.0931082081118 0.577947633629607
0.0003314 1.0931082081118 0.576268151251277
0.00033145 1.09297365601513 0.566191256981296
0.0003315 1.09297365601513 0.556114362711315
0.00033155 1.09364641649848 0.546037468441334
0.0003316 1.09418462488516 0.544357986063003
0.00033165 1.09448736710267 0.523364456333876
0.0003317 1.09509285153768 0.527563162279702
0.00033175 1.09593380214187 0.5107683384964
0.0003318 1.09670747669772 0.520005491577216
0.00033185 1.09741387520523 0.502370926604749
0.0003319 1.09822118778525 0.502370926604749
0.00033195 1.09822118778525 0.497332479469759
0.000332 1.09815391173692 0.496492738280589
0.00033205 1.09795208359191 0.491454291145603
0.0003321 1.09788480754358 0.485576102821447
0.00033215 1.09727932310856 0.476338949740632
0.0003322 1.09771661742274 0.472140243794806
0.00033225 1.09674111472189 0.46710179665982
0.0003323 1.09690930484272 0.458704384768165
0.00033235 1.0972456850844 0.460383867146495
0.0003324 1.09684202879439 0.452826196444009
0.00033245 1.09748115125357 0.446108266930688
0.0003325 1.0976493413744 0.444428784552358
0.00033255 1.09781753149524 0.438550596228203
0.0003326 1.09785116951941 0.432672407904047
0.00033265 1.09818754976108 0.430992925525717
0.0003327 1.09852393000276 0.428473701958222
0.00033275 1.09815391173692 0.410839136985755
0.0003328 1.09859120605109 0.41167887817492
0.00033285 1.09808663568858 0.398243019148278
0.0003329 1.09795208359191 0.396563536769948
0.00033295 1.09775025544691 0.388166124878297
0.000333 1.09768297939857 0.393204572013288
0.00033305 1.0973465991569 0.375570007040821
0.0003331 1.09711113298773 0.375570007040821
0.00033315 1.09717840903606 0.363813630392514
0.0003332 1.09701021891522 0.368012336338335
0.00033325 1.09660656262521 0.356255959690024
0.0003333 1.09714477101189 0.353736736122529
0.00033335 1.09674111472188 0.347858547798373
0.0003334 1.09674111472188 0.341140618285059
0.00033345 1.09576561202103 0.343659841852548
0.0003335 1.09650564855271 0.327704759258411
0.00033355 1.09637109645604 0.320147088555925
0.0003336 1.09603471621437 0.3159483826101
0.00033365 1.09553014585186 0.31426890023177
0.0003337 1.09536195573102 0.308390711907614
0.00033375 1.09516012758601 0.305871488340119
0.0003338 1.0944537290785 0.287397182178487
0.00033385 1.0944537290785 0.293275370502643
0.0003339 1.09391552069182 0.287397182178487
0.00033395 1.09327639823264 0.277320287908506
0.000334 1.09324276020847 0.277320287908506
0.00033405 1.09297365601513 0.270602358395185
0.0003341 1.09226725750762 0.26808313482769
0.00033415 1.09243544762845 0.253807534611884
0.0003342 1.09230089553178 0.253807534611884
0.00033425 1.09149358295177 0.253807534611884
0.0003343 1.09102265061342 0.248769087476891
0.00033435 1.09108992666176 0.246249863909398
0.0003344 1.09065263234758 0.237012710828582
0.00033445 1.09061899432341 0.233653746071921
0.0003345 1.08974440569506 0.226096075369436
0.00033455 1.0899125958159 0.223576851801943
0.0003346 1.08863435089753 0.21685892228862
0.00033465 1.08893709311504 0.206782028018638
0.0003347 1.08782703831752 0.205102545640309
0.00033475 1.08769248622085 0.196705133748658
0.0003348 1.08651515537499 0.190826945424502
0.00033485 1.08638060327832 0.185788498289511
0.0003349 1.08611149908498 0.174871862830365
0.00033495 1.08530418650496 0.169833415695375
0.000335 1.08506872033579 0.166474450938714
0.00033505 1.07305994570802 0.151359109533743
0.0003351 1.08681789759249 0.121968167912965
0.00033515 1.09122447875843 0.154718074290403
0.0003352 1.09741387520523 0.145480921209587
0.00033525 1.09751478927773 0.159756521425423
0.0003353 1.09603471621437 0.191666686613667
0.00033535 1.09391552069182 0.244570381531068
0.0003354 1.09401643476432 0.302512523583458
0.00033545 1.09499193746518 0.378089230608375
0.0003355 1.09647201052854 0.441909560984805
0.00033555 1.09849029197859 0.532601609414692
0.0003356 1.09593380214187 0.600620645737064
0.00033565 1.09028261408174 0.637569258060328
0.0003357 1.08853343682503 0.683755023464366
0.00033575 1.09378096859515 0.722383118166002
0.0003358 1.07992210263817 0.7055882943827
0.00033585 1.0842277697316 0.692992176545224
0.0003359 1.08738974400334 0.671998646816097
0.00033595 1.0902153380334 0.636729516871163
0.000336 1.09159449702427 0.605659092872055
0.00033605 1.09260363774929 0.576268151251277
0.0003361 1.09344458835348 0.562832292224635
0.00033615 1.09418462488516 0.55695410390048
0.0003362 1.09374733057098 0.556114362711315
0.00033625 1.09364641649848 0.566191256981296
0.0003363 1.09314184613597 0.567870739359626
0.00033635 1.09297365601513 0.577947633629607
0.0003364 1.0931082081118 0.571229704116283
0.00033645 1.09277182787013 0.567030998170461
0.0003365 1.0931082081118 0.566191256981296
0.00033655 1.09381460661932 0.549396433197994
0.0003366 1.09378096859515 0.535120832982178
0.00033665 1.09448736710267 0.525043938712216
0.0003367 1.09566469794853 0.526723421090537
0.00033675 1.09603471621437 0.50908885611807
0.0003368 1.09637109645604 0.499011961848089
0.00033685 1.09727932310856 0.499851703037253
0.0003369 1.09741387520523 0.491454291145603
0.00033695 1.09795208359191 0.491454291145603
0.000337 1.09781753149524 0.496492738280593
0.00033705 1.09768297939857 0.492294032334768
0.0003371 1.09768297939857 0.480537655686457
0.00033715 1.09714477101189 0.480537655686457
0.0003372 1.09664020064938 0.476338949740632
0.00033725 1.09701021891522 0.469621020227311
0.0003373 1.09694294286689 0.465422314281486
0.00033735 1.09660656262521 0.457864643579
0.0003374 1.09714477101189 0.45954412595733
0.00033745 1.09697658089106 0.455345420011504
0.0003375 1.09785116951941 0.451146714065679
0.00033755 1.09751478927774 0.438550596228196
0.0003376 1.09768297939857 0.431832666714882
0.00033765 1.09788480754358 0.437710855039037
0.0003377 1.09818754976108 0.426794219579891
0.00033775 1.09828846383359 0.406640431039929
0.0003378 1.09808663568858 0.417557066499066
0.00033785 1.09795208359191 0.404960948661599
0.0003379 1.09768297939857 0.401601983904939
0.00033795 1.09697658089106 0.395723795580783
0.000338 1.09731296113273 0.389845607256627
0.00033805 1.09741387520523 0.388166124878297
0.0003381 1.09697658089106 0.386486642499967
0.00033815 1.09717840903606 0.378928971797481
0.0003382 1.09704385693939 0.373050783473326
0.00033825 1.09647201052854 0.364653371581675
0.0003383 1.09657292460105 0.357095700879189
0.00033835 1.09647201052854 0.344499583041713
0.0003384 1.09603471621437 0.343659841852548
0.00033845 1.09650564855271 0.341140618285053
0.0003385 1.09684202879439 0.32098682974509
0.00033855 1.0959001641177 0.326025276880081
0.0003386 1.09593380214187 0.331903465204237
0.00033865 1.09566469794853 0.312589417853439
0.0003387 1.09573197399686 0.317627864988423
0.00033875 1.09512648956185 0.310070194285944
0.0003388 1.09499193746518 0.305871488340119
0.00033885 1.09418462488516 0.294954852880973
0.0003389 1.09418462488516 0.299153558826798
0.00033895 1.09405007278849 0.293275370502648
0.000339 1.09341095032931 0.282358735043497
0.00033905 1.09317548416014 0.276480546719341
0.0003391 1.09314184613597 0.272281840773515
0.00033915 1.09230089553178 0.267243393638525
0.0003392 1.09206542936261 0.260525464125204
0.00033925 1.09149358295177 0.253807534611884
0.0003393 1.09149358295177 0.247089605098563
0.00033935 1.09088809851675 0.235333228450252
0.0003394 1.09008078593673 0.230294781315261
0.00033945 1.09014806198507 0.22525633418027
0.0003395 1.08967712964672 0.222737110612775
0.00033955 1.08964349162256 0.209301251586134
0.0003396 1.08913892126005 0.203423063261978
0.00033965 1.08873526497004 0.207621769207804
0.0003397 1.08853343682503 0.207621769207804
0.00033975 1.08789431436585 0.186628239478677
0.0003398 1.08732246795501 0.190826945424502
0.00033985 1.08728882993084 0.184948757100346
0.0003399 1.08664970747166 0.184948757100346
0.00033995 1.08607786106081 0.175711604019531
0.00034 1.08570784279497 0.16563470974955
0.00034005 1.07353087804636 0.166474450938714
0.0003401 1.08728882993083 0.132045062182977
0.00034015 1.09149358295177 0.156397556668734
0.0003402 1.09711113298773 0.163115486182054
0.00034025 1.09822118778525 0.156397556668734
0.0003403 1.09627018238354 0.191666686613667
0.00034035 1.09415098686099 0.240371675585242
0.0003404 1.09401643476432 0.303352264772624
0.00034045 1.09512648956185 0.376409748229986
0.0003405 1.09606835423853 0.450306972876514
0.00034055 1.09842301593026 0.519165750388051
0.0003406 1.09509285153768 0.587184786710423
0.00034065 1.09041716617841 0.643447446384484
0.0003407 1.08843252275253 0.670319164437767
0.00034075 1.09351186440181 0.717344671031011
0.0003408 1.07941753227567 0.716504929841823
0.00034085 1.08426140775577 0.690472952977728
0.0003409 1.08735610597917 0.665280717302776
0.00034095 1.0900135098884 0.630011587357842
0.000341 1.09122447875843 0.598941163358711
0.00034105 1.09324276020847 0.573748927683781
0.0003411 1.09371369254682 0.564511774602966
0.00034115 1.09374733057098 0.552755397954654
0.0003412 1.094554643151 0.55863358627881
0.00034125 1.09405007278849 0.573748927683768
0.0003413 1.09347822637764 0.566191256981296
0.00034135 1.09341095032931 0.572909186494616
0.0003414 1.09317548416014 0.574588668872947
0.00034145 1.09337731230514 0.577947633629607
0.0003415 1.09324276020847 0.562832292224635
0.00034155 1.09351186440181 0.563672033413801
0.0003416 1.09405007278849 0.546877209630499
0.00034165 1.09458828117517 0.539319538928013
0.0003417 1.09522740363435 0.529242644658032
0.00034175 1.09596744016603 0.525883679901372
0.0003418 1.09647201052854 0.51244782087473
0.00034185 1.09670747669772 0.50908885611807
0.0003419 1.0975484273019 0.50908885611807
0.00034195 1.09781753149524 0.505729891361394
0.000342 1.09795208359191 0.488095326388943
0.00034205 1.0975484273019 0.492294032334768
0.0003421 1.09751478927774 0.492294032334768
0.00034215 1.09727932310856 0.478858173308121
0.0003422 1.09687566681855 0.472140243794812
0.00034225 1.09684202879439 0.465422314281486
0.0003423 1.09677475274605 0.456185161200669
0.00034235 1.09758206532607 0.468781279038146
0.0003424 1.09714477101189 0.451986455254859
0.00034245 1.0972456850844 0.455345420011504
0.0003425 1.09795208359191 0.449467231687349
0.00034255 1.09791844556774 0.444428784552358
0.0003426 1.09788480754358 0.447787749309019
0.00034265 1.09835573988192 0.430153184336552
0.0003427 1.09838937790609 0.442749302174028
0.00034275 1.09808663568858 0.428473701958222
0.0003428 1.09795208359191 0.425114737201561
0.00034285 1.09758206532607 0.419236548877406
0.0003429 1.0975484273019 0.40999939579659
0.00034295 1.09714477101189 0.403281466283269
0.000343 1.09711113298773 0.399922501526609
0.00034305 1.09771661742274 0.394884054391618
0.0003431 1.0972456850844 0.3806084541758
0.00034315 1.09667383867355 0.368012336338335
0.0003432 1.09680839077022 0.36381363039251
0.00034325 1.09647201052854 0.374730265851656
0.0003433 1.09684202879439 0.361294406825015
0.00034335 1.09647201052855 0.352896994933371
0.0003434 1.09630382040771 0.347018806609208
0.00034345 1.09657292460105 0.337781653528392
0.0003435 1.09633745843188 0.334422688771732
0.00034355 1.09559742190019 0.32434579450176
0.0003436 1.09603471621437 0.310909935475109
0.00034365 1.09526104165852 0.301672782394293
0.0003437 1.09519376561018 0.307550970718449
0.00034375 1.09485738536851 0.284038217421827
0.0003438 1.09479010932017 0.291595888124312
0.00034385 1.09499193746518 0.284038217421827
0.0003439 1.0942519009335 0.282358735043497
0.00034395 1.09421826290933 0.287397182178487
0.000344 1.09354550242598 0.272281840773515
0.00034405 1.09267091379763 0.26976261720602
0.0003441 1.09283910391846 0.259685722936039
0.00034415 1.09250272367679 0.2630446876927
0.0003442 1.09216634343511 0.257166499368544
0.00034425 1.0915608590001 0.253807534611869
0.0003443 1.09132539283093 0.237012710828582
0.00034435 1.09058535629924 0.242890899152738
0.0003444 1.09068627037175 0.224416592991106
0.00034445 1.09024897605757 0.223576851801941
0.0003445 1.08981168174339 0.226935816558598
0.00034455 1.08913892126005 0.21517943991029
0.0003446 1.08890345509087 0.200903839694483
0.00034465 1.08823069460753 0.205942286829474
0.0003447 1.0883652467042 0.199224357316153
0.00034475 1.08742338202751 0.194185910181162
0.0003448 1.08718791585834 0.190826945424502
0.00034485 1.08678425956833 0.185788498289511
0.0003449 1.08631332722998 0.179910309965356
0.00034495 1.08607786106081 0.175711604019531
0.000345 1.0854723766258 0.169833415695375
0.00034505 1.07332904990136 0.162275744992889
0.0003451 1.08769248622085 0.139602732885432
0.00034515 1.09119084073426 0.174871862830365
0.0003452 1.09707749496356 0.159756521425394
0.00034525 1.09849029197859 0.169833415695375
0.0003453 1.09606835423853 0.210140992775299
0.00034535 1.0946555572235 0.253807534611884
0.0003454 1.09468919524767 0.307550970718526
0.00034545 1.09499193746518 0.392364830824123
0.0003455 1.09653928657688 0.458704384768165
0.00034555 1.09916305246194 0.537640056549683
0.0003456 1.09586652609353 0.596421939791239
0.00034565 1.09095537456509 0.645966669951934
0.0003457 1.08934074940505 0.682915282275243
0.00034575 1.09438645303016 0.706428035571865
0.0003458 1.08009029275901 0.70894725913936
0.00034585 1.08446323590077 0.689633211788563
0.0003459 1.08789431436585 0.672838388005262
0.00034595 1.08987895779173 0.633370552114503
0.000346 1.09159449702427 0.60313986930456
0.00034605 1.09283910391846 0.574588668872947
0.0003461 1.09364641649848 0.562832292224635
0.00034615 1.09378096859515 0.550236174387159
0.0003462 1.09415098686099 0.559473327467975
0.00034625 1.09388188266765 0.56199255103547
0.0003463 1.09337731230514 0.571229704116286
0.00034635 1.09351186440181 0.56031306865714
0.0003464 1.09307457008763 0.576268151251277
0.00034645 1.0930072940393 0.562832292224635
0.0003465 1.09334367428097 0.55359513914382
0.00034655 1.09297365601513 0.547716950819653
0.0003466 1.0946555572235 0.535960574171352
0.00034665 1.09368005452265 0.531761868225527
0.0003467 1.09526104165852 0.518326009198886
0.00034675 1.09553014585186 0.50572989136141
0.0003468 1.09630382040771 0.499011961848095
0.00034685 1.09667383867355 0.500691444226419
0.0003469 1.0975484273019 0.489774808767273
0.00034695 1.0974475132294 0.493133773523933
0.000347 1.09815391173692 0.483896620443117
0.00034705 1.09775025544691 0.476338949740632
0.0003471 1.09741387520523 0.485576102821447
0.00034715 1.09761570335024 0.473819726173136
0.0003472 1.09758206532607 0.476338949740632
0.00034725 1.09738023718107 0.469621020227311
0.0003473 1.09714477101189 0.46122360833566
0.00034735 1.09714477101189 0.452826196444009
0.0003474 1.09727932310856 0.457024902389835
0.00034745 1.0973465991569 0.446948008119854
0.0003475 1.09781753149524 0.448627490498169
0.00034755 1.09781753149524 0.432672407904047
0.0003476 1.09795208359191 0.429313443147387
0.00034765 1.09832210185775 0.431832666714882
0.0003477 1.09862484407526 0.417557066499072
0.00034775 1.09838937790609 0.414198101742415
0.0003478 1.09825482580942 0.41503784293158
0.00034785 1.09808663568858 0.41167887817492
0.0003479 1.09788480754358 0.394044313202453
0.00034795 1.09822118778525 0.388166124878303
0.000348 1.09778389347107 0.383967418932472
0.00034805 1.0973465991569 0.383127677743307
0.0003481 1.0976493413744 0.374730265851656
0.00034815 1.0974475132294 0.371371301094995
0.0003482 1.09697658089106 0.344499583041713
0.00034825 1.0973465991569 0.354576477311694
0.0003483 1.09674111472188 0.351217512555034
0.00034835 1.09653928657688 0.350377771365869
0.0003484 1.09637109645604 0.336102171150062
0.00034845 1.09566469794853 0.332743206393402
0.0003485 1.09616926831104 0.328544500447576
0.00034855 1.09603471621437 0.31426890023177
0.0003486 1.09569833597269 0.31426890023177
0.00034865 1.09509285153768 0.318467606177582
0.0003487 1.09475647129601 0.304192005961789
0.00034875 1.09505921351351 0.300833041205128
0.0003488 1.09418462488516 0.294115111691808
0.00034885 1.09468919524767 0.294954852880972
0.0003489 1.09405007278849 0.294115111691809
0.00034895 1.09351186440181 0.27312158196268
0.000349 1.09368005452265 0.271442099584351
0.00034905 1.09324276020847 0.268922876016855
0.0003491 1.09263727577346 0.277320287908498
0.00034915 1.09280546589429 0.256326758179379
0.0003492 1.09223361948345 0.258845981746874
0.00034925 1.09199815331428 0.252128052233553
0.0003493 1.09149358295177 0.244570381531068
0.00034935 1.09102265061342 0.239531934396077
0.0003494 1.09095537456509 0.237012710828582
0.00034945 1.09024897605757 0.22021788704528
0.0003495 1.08960985359839 0.22189736942361
0.00034955 1.08967712964672 0.214339698721124
0.0003496 1.08910528323588 0.205102545640309
0.00034965 1.08880254101837 0.209301251586134
0.0003497 1.08839888472836 0.200903839694483
0.00034975 1.08786067634168 0.193346168991997
0.0003498 1.08715427783417 0.188307721856998
0.00034985 1.08681789759249 0.178230827587026
0.0003499 1.08624605118165 0.17739108639786
0.00034995 1.08601058501248 0.178230827587026
0.00035 1.08530418650496 0.160596262614559
0.00035005 1.07336268792554 0.155557815479573
0.0003501 1.08738974400334 0.133724544561276
0.00035015 1.0913590308551 0.155557815479568
0.0003502 1.09674111472188 0.153878333101238
0.00035025 1.09838937790609 0.16395522737121
0.0003503 1.09647201052854 0.189987204235337
0.00035035 1.09479010932017 0.247929346287728
0.0003504 1.09479010932017 0.310909935475109
0.00035045 1.09556378387602 0.385646901310802
0.0003505 1.09690930484272 0.463742831903155
0.00035055 1.0990957764136 0.529242644658032
0.0003506 1.09606835423853 0.599780904547899
0.00035065 1.09095537456509 0.639248740438658
0.0003507 1.08934074940505 0.690472952977728
0.00035075 1.09468919524767 0.703069070815205
0.0003508 1.08029212090401 0.703069070815205
0.00035085 1.08463142602161 0.698030623680214
0.0003509 1.08772612424501 0.666120458491941
0.00035095 1.09028261408174 0.628332104979492
0.000351 1.09162813504844 0.60649883406122
0.00035105 1.09283910391846 0.582986080764598
0.0003511 1.09411734883682 0.563672033413801
0.00035115 1.09408371081266 0.55359513914382
0.0003512 1.0944537290785 0.56535151579212
0.00035125 1.09438645303016 0.562832292224635
0.0003513 1.09351186440181 0.56199255103547
0.00035135 1.0930072940393 0.55863358627881
0.0003514 1.09361277847431 0.56535151579213
0.00035145 1.09317548416014 0.572069445305452
0.0003515 1.09337731230514 0.559473327467975
0.00035155 1.09391552069182 0.55359513914382
0.0003516 1.09415098686099 0.543518244873838
0.00035165 1.09448736710267 0.538479797738848
0.0003517 1.09512648956185 0.525883679901372
0.00035175 1.09559742190019 0.513287562063895
0.0003518 1.09690930484272 0.496492738280593
0.00035185 1.09701021891522 0.50572989136141
0.0003519 1.09758206532607 0.504050408983079
0.00035195 1.09808663568858 0.493973514713098
0.000352 1.09768297939857 0.492294032334768
0.00035205 1.09788480754358 0.492294032334768
0.0003521 1.09758206532607 0.486415844010602
0.00035215 1.09771661742274 0.474659467362301
0.0003522 1.09717840903606 0.475499208551466
0.00035225 1.09738023718107 0.478018432118962
0.0003523 1.09694294286689 0.463742831903155
0.00035235 1.0974475132294 0.448627490498197
0.0003524 1.09717840903606 0.453665937633174
0.00035245 1.09761570335024 0.440230078606533
0.0003525 1.09781753149524 0.448627490498184
0.00035255 1.09838937790609 0.445268525741523
0.0003526 1.09822118778525 0.422595513634066
0.00035265 1.09822118778525 0.421755772444901
0.0003527 1.09859120605109 0.421755772444901
0.00035275 1.09872575814776 0.412518619364085
0.0003528 1.09842301593026 0.403281466283269
0.00035285 1.0988939482686 0.394884054391618
0.0003529 1.09825482580942 0.398243019148278
0.00035295 1.09815391173692 0.388166124878297
0.000353 1.09758206532607 0.372211042284161
0.00035305 1.09775025544691 0.373050783473326
0.0003531 1.09741387520523 0.36381363039251
0.00035315 1.09771661742274 0.362973889203345
0.0003532 1.09741387520523 0.36381363039251
0.00035325 1.09633745843188 0.348698288987548
0.0003533 1.09690930484272 0.358775183257519
0.00035335 1.09687566681855 0.349538030176703
0.0003534 1.09664020064938 0.338621394717557
0.00035345 1.09667383867355 0.331063724015071
0.0003535 1.09583288806936 0.331063724015071
0.00035355 1.0959001641177 0.321826570934256
0.0003536 1.0957992500452 0.31762786498843
0.00035365 1.09569833597269 0.307550970718449
0.0003537 1.09526104165852 0.295794594070138
0.00035375 1.09519376561018 0.297474076448468
0.0003538 1.09485738536851 0.293275370502643
0.00035385 1.0944537290785 0.294954852880973
0.0003539 1.09398279674015 0.280679252665166
0.00035395 1.0932091221843 0.279839511476001
0.000354 1.09277182787013 0.287397182178487
0.00035405 1.09287274194263 0.27312158196268
0.0003541 1.09246908565262 0.258845981746874
0.00035415 1.09270455182179 0.254647275801049
0.0003542 1.09243544762845 0.254647275801035
0.00035425 1.0915608590001 0.239531934396077
0.0003543 1.0915608590001 0.239531934396077
0.00035435 1.09142630690343 0.242890899152738
0.0003544 1.09095537456509 0.237012710828567
0.00035445 1.09122447875843 0.220217887045295
0.0003545 1.09038352815424 0.22189736942361
0.00035455 1.0900135098884 0.209301251586134
0.0003546 1.08927347335672 0.204262804451143
0.00035465 1.08907164521171 0.197544874937829
0.0003547 1.08853343682503 0.201743580883648
0.00035475 1.08809614251086 0.179910309965356
0.0003548 1.08732246795501 0.17235263926287
0.00035485 1.08695244968916 0.173192380452035
0.0003549 1.08587603291581 0.173192380452035
0.00035495 1.08590967093997 0.166474450938714
0.000355 1.08570784279497 0.159756521425394
0.00035505 1.07406908643304 0.156397556668734
0.0003551 1.08718791585834 0.127846356237121
0.00035515 1.09142630690343 0.158916780236229
0.0003552 1.09690930484272 0.160596262614559
0.00035525 1.09788480754358 0.163115486182054
0.0003553 1.09660656262521 0.196705133748658
0.00035535 1.09421826290933 0.241211416774466
0.0003554 1.094554643151 0.305871488340119
0.00035545 1.09526104165852 0.382287936554142
0.0003555 1.09637109645604 0.450306972876514
0.00035555 1.09926396653444 0.524204197523107
0.0003556 1.09542923177936 0.596421939791173
0.00035565 1.09068627037175 0.636729516871163
0.0003557 1.08930711138088 0.692152435356059
0.00035575 1.0944537290785 0.720703635787672
0.0003558 1.08005665473485 0.711466482706864
0.00035585 1.08439595985244 0.700549847247709
0.0003559 1.08732246795501 0.672838388005262
0.00035595 1.08960985359839 0.635889775681998
0.000356 1.09108992666176 0.60313986930456
0.00035605 1.09277182787013 0.579627116007937
0.0003561 1.09408371081266 0.568710480548791
0.00035615 1.09405007278849 0.559473327467975
0.0003562 1.09448736710267 0.557793845089645
0.00035625 1.09428553895766 0.548556692008829
0.0003563 1.09354550242598 0.569550221737956
0.00035635 1.09344458835348 0.56535151579213
0.0003564 1.09337731230514 0.562832292224635
0.00035645 1.09304093206347 0.563672033413801
0.0003565 1.09364641649848 0.551075915576314
0.00035655 1.09431917698183 0.540159280117178
0.0003566 1.094352815006 0.530082385847197
0.00035665 1.09485738536851 0.522524715144711
0.0003567 1.09569833597269 0.514967044442225
0.00035675 1.0957992500452 0.510768338496404
0.0003568 1.09694294286689 0.503210667793914
0.00035685 1.09761570335024 0.497332479469759
0.0003569 1.09825482580942 0.488935067578108
0.00035695 1.09771661742274 0.491454291145603
0.000357 1.09812027371275 0.493973514713098
0.00035705 1.09808663568858 0.477178690929796
0.0003571 1.09795208359191 0.472140243794806
0.00035715 1.09785116951941 0.476338949740632
0.0003572 1.09751478927774 0.475499208551466
0.00035725 1.09714477101189 0.46290309071399
0.0003573 1.09707749496356 0.452826196444009
0.00035735 1.09704385693939 0.451986455254844
0.0003574 1.09775025544691 0.441069819795698
0.00035745 1.09738023718107 0.441909560984863
0.0003575 1.09818754976108 0.434351890282377
0.00035755 1.0974475132294 0.425114737201561
0.0003576 1.09852393000276 0.425114737201561
0.00035765 1.09815391173692 0.42343525482322
0.0003577 1.09886031024443 0.41167887817492
0.00035775 1.09855756802693 0.41167887817492
0.0003578 1.09788480754358 0.401601983904939
0.00035785 1.09781753149524 0.395723795580783
0.0003579 1.0975484273019 0.398243019148276
0.00035795 1.09727932310856 0.384807160121637
0.000358 1.09704385693939 0.379768712986646
0.00035805 1.09687566681855 0.378089230608317
0.0003581 1.09660656262521 0.378089230608317
0.00035815 1.09674111472188 0.375570007040821
0.0003582 1.09667383867355 0.36717259514917
0.00035825 1.09653928657688 0.357095700879189
0.0003583 1.09627018238354 0.355416218500859
0.00035835 1.09633745843188 0.356255959690024
0.0003584 1.09630382040771 0.351217512555034
0.00035845 1.0957992500452 0.336941912339227
0.0003585 1.0957992500452 0.339461135906722
0.00035855 1.09603471621437 0.32098682974509
0.0003586 1.09536195573102 0.323506053312585
0.00035865 1.09539559375519 0.3159483826101
0.0003587 1.09549650782769 0.312589417853439
0.00035875 1.09485738536851 0.304192005961789
0.0003588 1.09452100512683 0.289076664556811
0.00035885 1.0946555572235 0.282358735043497
0.0003589 1.09415098686099 0.284877958610992
0.00035895 1.09371369254682 0.284038217421827
0.000359 1.09357914045015 0.263884428881865
0.00035905 1.09283910391846 0.266403652449357
0.0003591 1.09327639823264 0.243730640341902
0.00035915 1.09260363774929 0.241211416774407
0.0003592 1.09283910391846 0.240371675585242
0.00035925 1.09199815331428 0.231974263693592
0.0003593 1.0914599449276 0.232814004882756
0.00035935 1.0913590308551 0.237012710828582
0.0003594 1.09068627037175 0.22189736942361
0.00035945 1.09061899432341 0.21349995753196
0.0003595 1.09014806198507 0.21685892228862
0.00035955 1.08974440569506 0.208461510396969
0.0003596 1.08934074940505 0.21685892228862
0.00035965 1.08883617904254 0.203423063261978
0.0003597 1.08782703831752 0.196705133748658
0.00035975 1.08799522843835 0.196705133748652
0.0003598 1.08742338202751 0.189987204235337
0.00035985 1.08644787932665 0.189987204235337
0.0003599 1.08644787932665 0.178230827587026
0.00035995 1.08594330896414 0.181589792343675
0.00036 1.08530418650496 0.16899367450621
0.00036005 1.07332904990136 0.159756521425394
0.0003601 1.08772612424501 0.148000144777083
0.00036015 1.09122447875843 0.156397556668734
0.0003602 1.09741387520523 0.159756521425391
0.00036025 1.09822118778525 0.163115486182054
0.0003603 1.09643837250438 0.199224357316153
0.00036035 1.09462191919934 0.247089605098563
0.0003604 1.094554643151 0.300833041205128
0.00036045 1.0959001641177 0.375570007040821
0.0003605 1.09670747669772 0.446108266930688
0.00036055 1.09923032851027 0.527563162279702
0.0003606 1.0960010781902 0.602300128115394
0.00036065 1.09092173654092 0.632530810925338
0.0003607 1.08987895779173 0.694671658923554
0.00036075 1.09472283327184 0.713985706274351
0.0003608 1.07982118856567 0.713145965085186
0.00036085 1.08432868380411 0.692992176545224
0.0003609 1.08792795239002 0.664440976113592
0.00036095 1.09028261408174 0.644287187573649
0.000361 1.0913590308551 0.605659092872055
0.00036105 1.09364641649848 0.577107892440442
0.0003611 1.0942519009335 0.573748927683772
0.00036115 1.09418462488516 0.56367203341381
0.0003612 1.09458828117517 0.562832292224635
0.00036125 1.09398279674015 0.568710480548791
0.0003613 1.09378096859515 0.571229704116286
0.00036135 1.09354550242598 0.572069445305451
0.0003614 1.09344458835348 0.572069445305452
0.00036145 1.09287274194263 0.579627116007937
0.0003615 1.09341095032931 0.569550221737956
0.00036155 1.09378096859515 0.550236174387159
0.0003616 1.09405007278849 0.546877209630499
0.00036165 1.09482374734434 0.539319538928013
0.0003617 1.09526104165852 0.529242644658032
0.00036175 1.09573197399686 0.514967044442225
0.0003618 1.09623654435937 0.511608079685565
0.00036185 1.09677475274605 0.50740937373974
0.0003619 1.09781753149524 0.503210667793914
0.00036195 1.0976493413744 0.50572989136141
0.000362 1.09748115125357 0.499011961848089
0.00036205 1.09741387520523 0.488935067578106
0.0003621 1.09761570335024 0.487255585199778
0.00036215 1.09761570335024 0.478858173308127
0.0003622 1.09731296113273 0.469621020227311
0.00036225 1.09741387520523 0.468781279038146
0.0003623 1.09741387520523 0.46374283190316
0.00036235 1.0972456850844 0.452826196444009
0.0003624 1.09731296113273 0.451986455254844
0.00036245 1.09798572161608 0.441909560984863
0.0003625 1.09805299766441 0.425114737201577
0.00036255 1.09778389347107 0.434351890282377
0.0003626 1.09808663568858 0.425114737201561
0.00036265 1.09855756802693 0.415877584120745
0.0003627 1.09845665395442 0.414198101742415
0.00036275 1.09842301593026 0.402441725094104
0.0003628 1.09842301593026 0.404960948661599
0.00036285 1.09835573988192 0.394884054391618
0.0003629 1.09795208359191 0.391525089634958
0.00036295 1.09801935964025 0.383127677743307
0.000363 1.09717840903606 0.378089230608317
0.00036305 1.09707749496356 0.377249489419151
0.0003631 1.09741387520523 0.369691818716666
0.00036315 1.09690930484272 0.352057253744199
0.0003632 1.09741387520523 0.357935442068358
0.00036325 1.09697658089106 0.36213414801418
0.0003633 1.09677475274605 0.338621394717557
0.00036335 1.09677475274605 0.336102171150062
0.0003634 1.09627018238354 0.336941912339227
0.00036345 1.09630382040771 0.330223982825913
0.0003635 1.09643837250438 0.334422688771732
0.00036355 1.09566469794853 0.325185535690916
0.0003636 1.09627018238354 0.31762786498843
0.00036365 1.09526104165852 0.308390711907614
0.0003637 1.0957992500452 0.310909935475109
0.00036375 1.09536195573102 0.294954852880973
0.0003638 1.09458828117517 0.297474076448468
0.00036385 1.09502557548934 0.294115111691808
0.0003639 1.09431917698183 0.282358735043497
0.00036395 1.09401643476432 0.273961323151846
0.000364 1.09431917698183 0.267243393638525
0.00036405 1.09364641649848 0.258845981746874
0.0003641 1.09317548416014 0.274801064341011
0.00036415 1.09216634343511 0.260525464125204
0.0003642 1.09243544762845 0.262204946503534
0.00036425 1.09209906738678 0.250448569855223
0.0003643 1.0914599449276 0.250448569855223
0.00036435 1.0914599449276 0.24708960509855
0.0003644 1.09078718444425 0.233653746071921
0.00036445 1.09028261408174 0.235333228450252
0.0003645 1.08974440569506 0.226935816558601
0.00036455 1.08960985359839 0.222737110612775
0.0003646 1.08880254101837 0.216858922288625
0.00036465 1.08890345509087 0.21349995753196
0.0003647 1.08799522843835 0.206782028018638
0.00036475 1.08759157214834 0.189987204235337
0.0003648 1.08749065807584 0.186628239478677
0.00036485 1.08698608771333 0.179910309965356
0.0003649 1.08611149908498 0.185788498289511
0.00036495 1.08580875686747 0.16899367450621
0.000365 1.08530418650496 0.164794968560384
0.00036505 1.07386725828804 0.153038591912073
0.0003651 1.08749065807584 0.132884803372111
0.00036515 1.0914599449276 0.158916780236229
0.0003652 1.09717840903606 0.160596262614559
0.00036525 1.09835573988192 0.161436003803724
0.0003653 1.09674111472188 0.201743580883648
0.00036535 1.09452100512683 0.244570381531068
0.0003654 1.0946555572235 0.300833041205128
0.00036545 1.09620290633521 0.371371301094995
0.0003655 1.09653928657688 0.443589043363261
0.00036555 1.0990957764136 0.518326009198886
0.0003656 1.09586652609353 0.590543751467083
0.00036565 1.09051808025091 0.635889775681998
0.0003657 1.08967712964672 0.680396058707748
0.00036575 1.09492466141684 0.70222932962602
0.0003658 1.08046031102485 0.708107517950195
0.00036585 1.08476597811828 0.674517870383592
0.0003659 1.08812978053502 0.649325634708639
0.00036595 1.0901144239609 0.628332104979512
0.000366 1.09216634343511 0.599780904547899
0.00036605 1.09307457008763 0.567870739359626
0.0003661 1.09421826290933 0.56535151579213
0.00036615 1.09408371081266 0.56031306865714
0.0003662 1.09499193746518 0.557793845089645
0.00036625 1.09428553895766 0.562832292224635
0.0003663 1.09408371081266 0.569550221737956
0.00036635 1.09351186440181 0.570389962927121
0.0003664 1.09361277847431 0.579627116007937
0.00036645 1.09361277847431 0.571229704116281
0.0003665 1.09337731230514 0.56535151579213
0.00036655 1.09418462488516 0.552755397954654
0.0003666 1.09458828117517 0.551075915576324
0.00036665 1.09512648956185 0.525883679901369
0.0003667 1.09542923177935 0.523364456333876
0.00036675 1.09657292460105 0.517486268009721
0.0003668 1.09687566681855 0.515806785631391
0.00036685 1.09727932310856 0.501531185415584
0.0003669 1.0976493413744 0.502370926604749
0.00036695 1.09788480754358 0.499011961848089
0.000367 1.09815391173692 0.487255585199778
0.00036705 1.09798572161608 0.485576102821447
0.0003671 1.09788480754358 0.480537655686457
0.00036715 1.09761570335024 0.467941537848981
0.0003672 1.09741387520523 0.472140243794806
0.00036725 1.09771661742274 0.480537655686457
0.0003673 1.09738023718107 0.462063349524825
0.00036735 1.09727932310856 0.457864643579
0.0003674 1.09761570335024 0.441909560984863
0.00036745 1.09721204706023 0.443589043363193
0.0003675 1.09751478927774 0.435191631471542
0.00036755 1.09815391173692 0.435191631471542
0.0003676 1.09775025544691 0.436031372660695
0.00036765 1.09822118778525 0.421755772444901
0.0003677 1.09785116951941 0.414198101742415
0.00036775 1.09855756802693 0.419236548877406
0.0003678 1.09808663568858 0.399082760337446
0.00036785 1.09838937790609 0.401601983904937
0.0003679 1.09815391173692 0.398243019148278
0.00036795 1.09775025544691 0.389005866067463
0.000368 1.09788480754358 0.379768712986646
0.00036805 1.09801935964025 0.377249489419154
0.0003681 1.09781753149524 0.369691818716666
0.00036815 1.09815391173692 0.360454665635849
0.0003682 1.0975484273019 0.350377771365869
0.00036825 1.09751478927774 0.357095700879189
0.0003683 1.09758206532607 0.347858547798373
0.00036835 1.09717840903606 0.346179065420043
0.0003684 1.0973465991569 0.341140618285053
0.00036845 1.09701021891522 0.333582947582567
0.0003685 1.09677475274605 0.331903465204237
0.00036855 1.09633745843188 0.322666312123421
0.0003686 1.0959001641177 0.305031747150954
0.00036865 1.09553014585186 0.308390711907614
0.0003687 1.09522740363435 0.302512523583458
0.00036875 1.09499193746518 0.299153558826791
0.0003688 1.09502557548934 0.291595888124312
0.00036885 1.09378096859515 0.278999770286836
0.0003689 1.09428553895766 0.277320287908506
0.00036895 1.09378096859515 0.273961323151846
0.000369 1.09374733057098 0.271442099584353
0.00036905 1.09368005452265 0.262204946503534
0.0003691 1.09307457008763 0.265563911260195
0.00036915 1.09256999972512 0.249608828666058
0.0003692 1.09270455182179 0.250448569855222
0.00036925 1.09182996319344 0.237852452017747
0.0003693 1.09230089553178 0.234493487261087
0.00036935 1.0917626871451 0.234493487261087
0.0003694 1.09139266887926 0.22525633418027
0.00036945 1.09038352815424 0.226935816558601
0.0003695 1.09082082246842 0.210140992775299
0.00036955 1.08937438742922 0.21685892228862
0.0003696 1.09004714791257 0.212660216342794
0.00036965 1.08893709311504 0.203423063261978
0.0003697 1.08839888472836 0.200064098505318
0.00036975 1.08839888472836 0.195865392559492
0.0003698 1.08792795239002 0.191666686613667
0.00036985 1.08752429610001 0.194185910181162
0.0003699 1.08681789759249 0.177391086397863
0.00036995 1.08597694698831 0.179910309965356
0.00037 1.08584239489164 0.169833415695375
0.00037005 1.07423727655388 0.159756521425394
0.0003701 1.08718791585834 0.129525838615451
0.00037015 1.09189723924177 0.158916780236202
0.0003702 1.09714477101189 0.148000144777083
0.00037025 1.09865848209943 0.16899367450621
0.0003703 1.09694294286689 0.196705133748658
0.00037035 1.09428553895766 0.237012710828582
0.0003704 1.09472283327184 0.296634335259303
0.00037045 1.09573197399686 0.374730265851656
0.0003705 1.09707749496356 0.448627490498184
0.00037055 1.09929760455861 0.514967044442225
0.0003706 1.09616926831104 0.584665563142928
0.00037065 1.09071990839591 0.632530810925338
0.0003707 1.08964349162256 0.683755023464408
0.00037075 1.09408371081266 0.714825447463516
0.0003708 1.07995574066234 0.713145965085186
0.00037085 1.08473234009411 0.695511400112719
0.0003709 1.08765884819668 0.663601234924446
0.00037095 1.09014806198507 0.633370552114503
0.000371 1.0914599449276 0.61321676357454
0.00037105 1.09270455182179 0.581306598386256
0.0003711 1.09371369254682 0.568710480548791
0.00037115 1.0942519009335 0.55863358627881
0.0003712 1.09401643476432 0.548556692008829
0.00037125 1.09391552069182 0.563672033413801
0.0003713 1.09368005452265 0.567030998170458
0.00037135 1.09324276020847 0.567870739359626
0.0003714 1.09344458835348 0.566191256981296
0.00037145 1.09327639823264 0.559473327467975
0.0003715 1.09351186440181 0.55863358627881
0.00037155 1.09368005452265 0.548556692008829
0.0003716 1.09391552069182 0.527563162279702
0.00037165 1.09495829944101 0.525883679901372
0.0003717 1.09566469794853 0.517486268009721
0.00037175 1.09576561202103 0.506569632550574
0.0003718 1.09623654435937 0.496492738280593
0.00037185 1.0973465991569 0.509928597307235
0.0003719 1.09791844556774 0.496492738280593
0.00037195 1.09825482580942 0.493973514713098
0.000372 1.09812027371275 0.495652997091428
0.00037205 1.09862484407526 0.487255585199778
0.0003721 1.09842301593026 0.478858173308127
0.00037215 1.09781753149524 0.478858173308127
0.0003722 1.09781753149524 0.477178690929791
0.00037225 1.09721204706023 0.471300502605641
0.0003723 1.09741387520523 0.457864643579
0.00037235 1.09768297939857 0.460383867146495
0.0003724 1.09788480754358 0.46122360833566
0.00037245 1.09791844556774 0.454505678822345
0.0003725 1.09828846383359 0.439390337417368
0.00037255 1.09849029197859 0.442749302174028
0.0003726 1.0987930341961 0.430992925525717
0.00037265 1.09886031024443 0.421755772444901
0.0003727 1.0987930341961 0.424274996012396
0.00037275 1.09865848209943 0.414198101742415
0.0003728 1.09852393000276 0.407480172229095
0.00037285 1.09862484407526 0.408319913418259
0.0003729 1.09849029197859 0.404960948661599
0.00037295 1.09791844556774 0.384807160121637
0.000373 1.09781753149524 0.378089230608317
0.00037305 1.0972456850844 0.374730265851656
0.0003731 1.09741387520523 0.361294406825015
0.00037315 1.09701021891522 0.359614924446671
0.0003732 1.0973465991569 0.344499583041713
0.00037325 1.09707749496356 0.354576477311694
0.0003733 1.0972456850844 0.349538030176703
0.00037335 1.09724568508439 0.337781653528386
0.0003734 1.09623654435937 0.331063724015071
0.00037345 1.09647201052854 0.331063724015071
0.0003735 1.09653928657688 0.324345794501751
0.00037355 1.09583288806936 0.325185535690916
0.0003736 1.0959001641177 0.310070194285958
0.00037365 1.0960010781902 0.308390711907614
0.0003737 1.09553014585186 0.318467606177595
0.00037375 1.09472283327184 0.300833041205128
0.0003738 1.09452100512683 0.284877958610992
0.00037385 1.09411734883682 0.294115111691808
0.0003739 1.09431917698183 0.280679252665166
0.00037395 1.0932091221843 0.272281840773515
0.000374 1.09331003625681 0.270602358395185
0.00037405 1.0931082081118 0.267243393638525
0.0003741 1.09283910391846 0.26640365244936
0.00037415 1.09267091379763 0.256326758179379
0.0003742 1.09203179133844 0.247089605098563
0.00037425 1.09159449702427 0.242890899152738
0.0003743 1.0915608590001 0.247929346287724
0.00037435 1.09142630690343 0.243730640341902
0.0003744 1.09085446049258 0.232814004882756
0.00037445 1.09045080420258 0.221057628234445
0.0003745 1.09031625210591 0.219378145856111
0.00037455 1.08957621557422 0.214339698721129
0.0003746 1.08944166347755 0.21685892228862
0.00037465 1.08907164521171 0.203423063261978
0.0003747 1.08890345509087 0.191666686613667
0.00037475 1.08809614251086 0.199224357316146
0.0003748 1.08802886646252 0.189147463046172
0.00037485 1.08759157214834 0.183269274722016
0.0003749 1.0870197257375 0.178230827587026
0.00037495 1.08617877513331 0.175711604019531
0.000375 1.0856742047708 0.157237297857899
0.00037505 1.07386725828804 0.146320662398752
0.0003751 1.08742338202751 0.140442474074597
0.00037515 1.0917626871451 0.161436003803724
0.0003752 1.09785116951941 0.142121956452927
0.00037525 1.09822118778525 0.163115486182054
0.0003753 1.09647201052854 0.182429533532851
0.00037535 1.09431917698183 0.239531934396077
0.0003754 1.09482374734434 0.301672782394293
0.00037545 1.09549650782769 0.374730265851714
0.0003755 1.09660656262521 0.438550596228203
0.00037555 1.09926396653444 0.517486268009721
0.0003756 1.09583288806936 0.593062975034579
0.00037565 1.09065263234758 0.623293657844522
0.0003757 1.08954257755006 0.679556317518531
0.00037575 1.094554643151 0.704748553193535
0.0003758 1.08015756880734 0.697190882491049
0.00037585 1.0842277697316 0.685434505842738
0.0003759 1.08799522843835 0.656043564221987
0.00037595 1.08974440569506 0.630851328547007
0.000376 1.0913590308551 0.598101422169569
0.00037605 1.09256999972512 0.569550221737956
0.0003761 1.09381460661932 0.55695410390048
0.00037615 1.09431917698183 0.55359513914382
0.0003762 1.09408371081266 0.542678503684674
0.00037625 1.09411734883682 0.564511774602966
0.0003763 1.09378096859515 0.561152809846305
0.00037635 1.09337731230514 0.566191256981296
0.0003764 1.09297365601513 0.573748927683781
0.00037645 1.09324276020847 0.568710480548791
0.0003765 1.09354550242598 0.55695410390048
0.00037655 1.09388188266765 0.546877209630499
0.0003766 1.09438645303017 0.536800315360508
0.00037665 1.09522740363435 0.525883679901372
0.0003767 1.09559742190019 0.524204197523042
0.00037675 1.09603471621437 0.511608079685565
0.0003768 1.09660656262521 0.499011961848089
0.00037685 1.09748115125357 0.498172220658925
0.0003769 1.09785116951941 0.515806785631391
0.00037695 1.09822118778525 0.503210667793914
0.000377 1.09862484407526 0.490614549956438
0.00037705 1.09818754976108 0.482217138064787
0.0003771 1.09798572161608 0.487255585199778
0.00037715 1.09805299766441 0.475499208551466
0.0003772 1.09741387520523 0.477178690929796
0.00037725 1.09738023718107 0.462063349524825
0.0003773 1.09711113298773 0.451146714065679
0.00037735 1.09741387520523 0.462063349524825
0.0003774 1.09727932310856 0.439390337417368
0.00037745 1.09741387520523 0.441909560984863
0.0003775 1.09785116951941 0.437710855039037
0.00037755 1.09835573988192 0.425954478390726
0.0003776 1.09812027371275 0.428473701958222
0.00037765 1.09855756802693 0.429313443147387
0.0003777 1.09835573988192 0.417557066499075
0.00037775 1.09842301593026 0.410839136985749
0.0003778 1.09845665395442 0.404121207472434
0.00037785 1.09862484407526 0.400762242715773
0.0003779 1.09818754976108 0.381448195364977
0.00037795 1.09818754976108 0.382287936554142
0.000378 1.09775025544691 0.381448195364978
0.00037805 1.09768297939857 0.373890524662491
0.0003781 1.09711113298773 0.376409748229986
0.00037815 1.09701021891522 0.372211042284161
0.0003782 1.09717840903606 0.364653371581675
0.00037825 1.09711113298773 0.347858547798373
0.0003783 1.09701021891522 0.345339324230878
0.00037835 1.09667383867355 0.333582947582567
0.0003784 1.09697658089106 0.340300877095888
0.00037845 1.09643837250438 0.324345794501751
0.0003785 1.09623654435937 0.325185535690916
0.00037855 1.09633745843188 0.32098682974509
0.0003786 1.09643837250438 0.32098682974509
0.00037865 1.09627018238354 0.304192005961789
0.0003787 1.09536195573102 0.305031747150954
0.00037875 1.0957992500452 0.300833041205128
0.0003788 1.09539559375519 0.284038217421827
0.00037885 1.09428553895766 0.287397182178487
0.0003789 1.09458828117517 0.286557440989322
0.00037895 1.0944537290785 0.286557440989322
0.000379 1.09401643476432 0.273961323151846
0.00037905 1.09354550242598 0.277320287908506
0.0003791 1.09324276020847 0.258006240557709
0.00037915 1.09297365601513 0.252967793422723
0.0003792 1.09233453355595 0.252128052233553
0.00037925 1.09216634343511 0.252967793422719
0.0003793 1.09240180960429 0.234493487261087
0.00037935 1.09125811678259 0.239531934396077
0.0003794 1.09112356468592 0.234493487261087
0.00037945 1.09078718444425 0.221057628234445
0.0003795 1.09034989013007 0.22021788704528
0.00037955 1.08960985359839 0.223576851801941
0.0003796 1.08920619730838 0.212660216342794
0.00037965 1.08923983533255 0.199224357316153
0.0003797 1.0886679889217 0.189987204235337
0.00037975 1.08816341855919 0.192506427802832
0.0003798 1.08745702005168 0.189987204235337
0.00037985 1.08728882993084 0.183269274722013
0.0003799 1.08624605118165 0.179910309965356
0.00037995 1.08664970747166 0.163115486182054
0.00038 1.08597694698831 0.162275744992889
0.00038005 1.07383362026388 0.149679627155398
0.0003801 1.08725519190666 0.132884803372126
0.00038015 1.09142630690343 0.155557815479568
0.0003802 1.09758206532607 0.156397556668734
0.00038025 1.09862484407526 0.160596262614559
0.0003803 1.09657292460105 0.18998720423531
0.00038035 1.09479010932017 0.235333228450252
0.0003804 1.09428553895766 0.297474076448468
0.00038045 1.09502557548934 0.373050783473326
0.0003805 1.09633745843188 0.443589043363193
0.00038055 1.09929760455861 0.521684973955546
0.0003806 1.0957992500452 0.579627116007937
0.00038065 1.09045080420258 0.630851328547007
0.0003807 1.08910528323588 0.688793470599399
0.00038075 1.09448736710267 0.711466482706856
0.0003808 1.07911479005815 0.701389588436875
0.00038085 1.08453051194911 0.686274247031903
0.0003809 1.08792795239002 0.669479423248601
0.00038095 1.08974440569506 0.620774434277026
0.000381 1.09139266887927 0.58634504552124
0.00038105 1.09331003625681 0.566191256981296
0.0003811 1.09344458835348 0.55695410390048
0.00038115 1.0944537290785 0.554434880332984
0.0003812 1.09475647129601 0.552755397954654
0.00038125 1.09458828117517 0.55191565676549
0.0003813 1.094352815006 0.572909186494616
0.00038135 1.094554643151 0.567030998170461
0.0003814 1.09351186440181 0.575428410062112
0.00038145 1.09378096859515 0.569550221737961
0.0003815 1.0929063799668 0.563672033413801
0.00038155 1.094352815006 0.557793845089645
0.0003816 1.09381460661932 0.538479797738848
0.00038165 1.09512648956185 0.534281091793023
0.0003817 1.09576561202103 0.518326009198886
0.00038175 1.09576561202103 0.50572989136141
0.0003818 1.09731296113273 0.50908885611807
0.00038185 1.09788480754358 0.50572989136141
0.0003819 1.09781753149524 0.499011961848089
0.00038195 1.09828846383359 0.488935067578108
0.000382 1.09845665395442 0.497332479469759
0.00038205 1.09798572161608 0.496492738280593
0.0003821 1.09758206532607 0.484736361632282
0.00038215 1.09748115125357 0.477178690929789
0.0003822 1.0973465991569 0.468781279038146
0.00038225 1.09717840903606 0.468781279038146
0.0003823 1.09768297939857 0.46290309071399
0.00038235 1.09738023718107 0.458704384768165
0.0003824 1.09741387520523 0.455345420011507
0.00038245 1.0973465991569 0.447787749309019
0.0003825 1.09758206532607 0.436871113849873
0.00038255 1.09825482580942 0.438550596228203
0.0003826 1.09835573988192 0.421755772444901
0.00038265 1.09862484407526 0.417557066499075
0.0003827 1.09838937790609 0.406640431039929
0.00038275 1.0988939482686 0.399082760337444
0.0003828 1.09875939617193 0.403281466283269
0.00038285 1.09828846383359 0.391525089634958
0.0003829 1.09872575814776 0.398243019148278
0.00038295 1.09822118778525 0.383967418932472
0.000383 1.09761570335024 0.384807160121637
0.00038305 1.09775025544691 0.36549311277084
0.0003831 1.0972456850844 0.36213414801418
0.00038315 1.09748115125357 0.357935442068354
0.0003832 1.09721204706023 0.351217512555034
0.00038325 1.09721204706023 0.346179065420043
0.0003833 1.09771661742274 0.340300877095882
0.00038335 1.09674111472188 0.334422688771732
0.0003834 1.09697658089106 0.320147088555925
0.00038345 1.09633745843188 0.320147088555925
0.0003835 1.09664020064938 0.31762786498843
0.00038355 1.09660656262521 0.314268900231773
0.0003836 1.09633745843188 0.309230453096779
0.00038365 1.09616926831104 0.308390711907614
0.0003837 1.09606835423853 0.299153558826798
0.00038375 1.09569833597269 0.298313817637633
0.0003838 1.09516012758601 0.299993300015963
0.00038385 1.09452100512683 0.289076664556817
0.0003839 1.09421826290933 0.282358735043497
0.00038395 1.09405007278849 0.277320287908506
0.000384 1.09374733057098 0.273961323151846
0.00038405 1.09351186440181 0.277320287908506
0.0003841 1.0929063799668 0.271442099584351
0.00038415 1.0929063799668 0.277320287908506
0.0003842 1.09230089553178 0.267243393638525
0.00038425 1.09149358295177 0.246249863909398
0.0003843 1.0917626871451 0.247089605098563
0.00038435 1.09159449702427 0.243730640341902
0.0003844 1.09088809851675 0.246249863909398
0.00038445 1.09014806198507 0.237012710828576
0.0003845 1.09034989013007 0.230294781315261
0.00038455 1.08940802545339 0.226935816558601
0.0003846 1.08930711138088 0.210140992775299
0.00038465 1.08913892126005 0.210980733964464
0.0003847 1.08863435089753 0.206782028018642
0.00038475 1.08769248622085 0.204262804451143
0.0003848 1.08685153561666 0.200903839694483
0.00038485 1.08718791585834 0.194185910181162
0.0003849 1.08641424130249 0.176551345208696
0.00038495 1.08611149908498 0.17739108639786
0.000385 1.08540510057746 0.1740321216412
0.00038505 1.07336268792552 0.158916780236229
0.0003851 1.08705336376167 0.12616687385879
0.00038515 1.09142630690343 0.159756521425394
0.0003852 1.09667383867355 0.148000144777083
0.00038525 1.09838937790609 0.159756521425394
0.0003853 1.0960010781902 0.186628239478677
0.00038535 1.09428553895766 0.241211416774407
0.0003854 1.09448736710267 0.294115111691876
0.00038545 1.09546286980352 0.3688520775275
0.0003855 1.09633745843188 0.439390337417368
0.00038555 1.0987930341961 0.51412730325306
0.0003856 1.09566469794852 0.583825821953804
0.00038565 1.09095537456509 0.629171846168677
0.0003857 1.08934074940505 0.681235799896913
0.00038575 1.094352815006 0.714825447463516
0.0003858 1.07965299844483 0.701389588436875
0.00038585 1.08392502751409 0.687953729410246
0.0003859 1.08752429610001 0.656883305411125
0.00038595 1.08967712964672 0.625812881412017
0.000386 1.0915608590001 0.598941163358734
0.00038605 1.09297365601513 0.572069445305452
0.0003861 1.09368005452265 0.562832292224635
0.00038615 1.09418462488516 0.552755397954654
0.0003862 1.09431917698183 0.559473327467975
0.00038625 1.09401643476432 0.556114362711315
0.0003863 1.09408371081266 0.572909186494616
0.00038635 1.09371369254682 0.569550221737956
0.0003864 1.09331003625681 0.566191256981296
0.00038645 1.09354550242598 0.557793845089645
0.0003865 1.09357914045015 0.552755397954654
0.00038655 1.09431917698183 0.542678503684661
0.0003866 1.09489102339267 0.529242644658032
0.00038665 1.09532831770685 0.516646526820556
0.0003867 1.09566469794853 0.519165750388051
0.00038675 1.09657292460105 0.511608079685554
0.0003868 1.09704385693939 0.4990119618481
0.00038685 1.0972456850844 0.499851703037254
0.0003869 1.09815391173692 0.489774808767273
0.00038695 1.09815391173692 0.504050408983079
0.000387 1.09832210185775 0.486415844010629
0.00038705 1.09832210185775 0.489774808767273
0.0003871 1.09835573988192 0.475499208551466
0.00038715 1.09768297939857 0.478018432118962
0.0003872 1.09801935964025 0.473819726173136
0.00038725 1.0975484273019 0.46290309071399
0.0003873 1.09822118778525 0.45954412595733
0.00038735 1.0973465991569 0.452826196444009
0.0003874 1.09818754976108 0.443589043363193
0.00038745 1.09781753149524 0.446108266930688
0.0003875 1.09832210185775 0.436871113849873
0.00038755 1.09845665395442 0.437710855039037
0.0003876 1.09906213838944 0.429313443147387
0.00038765 1.0988939482686 0.428473701958222
0.0003877 1.0990957764136 0.412518619364081
0.00038775 1.09946579467945 0.408319913418259
0.0003878 1.09926396653444 0.410839136985755
0.00038785 1.09872575814776 0.398243019148278
0.0003879 1.09845665395442 0.400762242715773
0.00038795 1.09822118778525 0.383127677743323
0.000388 1.09849029197859 0.381448195364977
0.00038805 1.09805299766441 0.378089230608317
0.0003881 1.09801935964025 0.375570007040821
0.00038815 1.09738023718107 0.367172595149178
0.0003882 1.09748115125357 0.361294406825015
0.00038825 1.0973465991569 0.349538030176703
0.0003883 1.09714477101189 0.351217512555034
0.00038835 1.09697658089106 0.343659841852548
0.0003884 1.09701021891522 0.342820100663383
0.00038845 1.09664020064938 0.337781653528392
0.0003885 1.09603471621437 0.330223982825907
0.00038855 1.09640473448021 0.322666312123421
0.0003886 1.09620290633521 0.315108641420935
0.00038865 1.09606835423853 0.310909935475109
0.0003887 1.09532831770685 0.297474076448468
0.00038875 1.09553014585186 0.306711229529284
0.0003888 1.09499193746518 0.294954852880973
0.00038885 1.094756471296 0.284877958610993
0.0003889 1.09428553895766 0.286557440989322
0.00038895 1.09388188266765 0.280679252665166
0.000389 1.09378096859515 0.267243393638525
0.00038905 1.09337731230514 0.26976261720602
0.0003891 1.09307457008763 0.257166499368556
0.00038915 1.09267091379763 0.252128052233553
0.0003892 1.09243544762845 0.252967793422719
0.00038925 1.09189723924177 0.252128052233553
0.0003893 1.09179632516927 0.242890899152738
0.00038935 1.09125811678259 0.233653746071921
0.0003894 1.09082082246842 0.235333228450252
0.00038945 1.09048444222674 0.222737110612775
0.0003895 1.08997987186423 0.22189736942361
0.00038955 1.08964349162256 0.223576851801941
0.0003896 1.08974440569506 0.214339698721124
0.00038965 1.08947530150172 0.203423063261978
0.0003897 1.08886981706671 0.200064098505318
0.00038975 1.08833160868003 0.191666686613667
0.0003898 1.08779340029335 0.191666686613667
0.00038985 1.08712063981 0.179910309965356
0.0003899 1.08621241315748 0.179070568776191
0.00038995 1.08624605118165 0.161436003803724
0.00039 1.0859769469883 0.169833415695361
0.00039005 1.07366543014303 0.154718074290403
0.0003901 1.08755793412418 0.132884803372111
0.00039015 1.0917626871451 0.153038591912073
0.0003902 1.09684202879439 0.148839885966248
0.00039025 1.09808663568858 0.144641180020426
0.0003903 1.09613563028687 0.200064098505318
0.00039035 1.0942519009335 0.237852452017747
0.0003904 1.0944537290785 0.292435629313478
0.00039045 1.09536195573102 0.373890524662491
0.0003905 1.09690930484272 0.441909560984863
0.00039055 1.0988939482686 0.520845232766381
0.0003906 1.09630382040771 0.589704010277918
0.00039065 1.09028261408174 0.643447446384484
0.0003907 1.08920619730838 0.682075541086077
0.00039075 1.0942519009335 0.718184412220177
0.0003908 1.0795857223965 0.706428035571865
0.00039085 1.0839250275141 0.689633211788563
0.0003909 1.08718791585834 0.65604356422196
0.00039095 1.08997987186423 0.630011587357842
0.000391 1.09132539283093 0.588024527899588
0.00039105 1.09246908565262 0.569550221737956
0.0003911 1.09374733057098 0.551075915576324
0.00039115 1.09398279674015 0.552755397954654
0.0003912 1.09431917698183 0.551915656765489
0.00039125 1.09381460661932 0.552755397954654
0.0003913 1.09381460661932 0.562832292224635
0.00039135 1.09347822637764 0.564511774602966
0.0003914 1.09304093206347 0.558633586278815
0.00039145 1.09344458835348 0.559473327467975
0.0003915 1.09324276020847 0.562832292224635
0.00039155 1.09374733057098 0.542678503684674
0.0003916 1.0942519009335 0.540999021306343
0.00039165 1.0944537290785 0.527563162279702
0.0003917 1.09532831770685 0.519165750388051
0.00039175 1.0957992500452 0.497332479469759
0.0003918 1.09660656262521 0.504890150172244
0.00039185 1.0973465991569 0.499011961848089
0.0003919 1.09717840903606 0.498172220658924
0.00039195 1.09781753149524 0.499011961848089
0.000392 1.09808663568858 0.496492738280593
0.00039205 1.09768297939857 0.486415844010613
0.0003921 1.09795208359191 0.495652997091418
0.00039215 1.09721204706023 0.483896620443117
0.0003922 1.09717840903606 0.479697914497292
0.00039225 1.0973465991569 0.478018432118962
0.0003923 1.0976493413744 0.465422314281472
0.00039235 1.0974475132294 0.450306972876514
0.0003924 1.09704385693939 0.438550596228203
0.00039245 1.0975484273019 0.444428784552358
0.0003925 1.09771661742274 0.438550596228203
0.00039255 1.09785116951941 0.425954478390738
0.0003926 1.09838937790609 0.421755772444901
0.00039265 1.09835573988192 0.409159654607424
0.0003927 1.09855756802693 0.404960948661599
0.00039275 1.09865848209943 0.400762242715773
0.0003928 1.09838937790609 0.399082760337444
0.00039285 1.09808663568858 0.384807160121637
0.0003929 1.09812027371275 0.394884054391618
0.00039295 1.09801935964025 0.374730265851656
0.000393 1.09741387520523 0.362973889203345
0.00039305 1.0974475132294 0.361294406825015
0.0003931 1.09697658089106 0.354576477311694
0.00039315 1.09731296113273 0.357935442068354
0.0003932 1.09748115125357 0.360454665635849
0.00039325 1.09721204706023 0.344499583041716
0.0003933 1.09680839077022 0.347858547798373
0.00039335 1.09781753149524 0.336941912339227
0.0003934 1.09660656262521 0.337781653528392
0.00039345 1.0974475132294 0.322666312123415
0.0003935 1.09633745843188 0.315948382610106
0.00039355 1.09616926831104 0.318467606177595
0.0003936 1.09637109645604 0.310909935475109
0.00039365 1.09596744016603 0.312589417853439
0.0003937 1.09566469794853 0.303352264772632
0.00039375 1.09556378387602 0.305871488340119
0.0003938 1.09516012758601 0.290756146935147
0.00039385 1.09479010932017 0.281518993854331
0.0003939 1.09495829944101 0.285717699800157
0.00039395 1.0944537290785 0.270602358395185
0.000394 1.09394915871599 0.262204946503534
0.00039405 1.09371369254682 0.260525464125204
0.0003941 1.0931082081118 0.255487016990214
0.00039415 1.09277182787013 0.251288311044388
0.0003942 1.09283910391846 0.239531934396077
0.00039425 1.0915608590001 0.231974263693592
0.0003943 1.09162813504844 0.231974263693592
0.00039435 1.09129175480676 0.236172969639417
0.0003944 1.09055171827508 0.219378145856117
0.00039445 1.09061899432341 0.22189736942361
0.0003945 1.09004714791257 0.223576851801941
0.00039455 1.08947530150172 0.208461510396969
0.0003946 1.08880254101837 0.204262804451143
0.00039465 1.08883617904254 0.194185910181172
0.0003947 1.08802886646252 0.205942286829474
0.00039475 1.08772612424501 0.196705133748658
0.0003948 1.08718791585834 0.17067315688454
0.00039485 1.08685153561666 0.179070568776183
0.0003949 1.08617877513331 0.171512898073705
0.00039495 1.08570784279497 0.1740321216412
0.000395 1.08523691045663 0.164794968560384
0.00039505 1.07346360199803 0.150519368344578
0.0003951 1.08705336376167 0.131205320993781
0.00039515 1.09162813504844 0.155557815479568
0.0003952 1.09771661742274 0.150519368344578
0.00039525 1.09842301593026 0.163955227371219
0.0003953 1.09670747669772 0.195865392559492
0.00039535 1.09431917698183 0.237012710828582
0.0003954 1.09472283327184 0.302512523583458
0.00039545 1.09519376561018 0.377249489419151
0.0003955 1.09677475274605 0.444428784552358
0.00039555 1.09902850036527 0.510768338496474
0.0003956 1.09623654435937 0.592223233845413
0.00039565 1.09068627037175 0.618255210709531
0.0003957 1.08947530150172 0.669479423248601
0.00039575 1.09448736710267 0.70390881200437
0.0003958 1.08032575892819 0.697190882491055
0.00039585 1.08456414997328 0.683755023464408
0.0003959 1.08799522843835 0.663601234924446
0.00039595 1.0900135098884 0.621614175466191
0.000396 1.0917626871451 0.588024527899588
0.00039605 1.09341095032931 0.562832292224635
0.0003961 1.09418462488516 0.559473327467975
0.00039615 1.09438645303016 0.552755397954654
0.0003962 1.09428553895766 0.544357986063003
0.00039625 1.09472283327184 0.551075915576324
0.0003963 1.09378096859515 0.554434880332984
0.00039635 1.09354550242598 0.556114362711315
0.0003964 1.09337731230514 0.569550221737956
0.00039645 1.09297365601513 0.549396433197994
0.0003965 1.09384824464348 0.545197727252169
0.00039655 1.09371369254682 0.546877209630499
0.0003966 1.09415098686099 0.535120832982188
0.00039665 1.09458828117517 0.519165750388051
0.0003967 1.09539559375519 0.505729891361411
0.00039675 1.09613563028687 0.50740937373974
0.0003968 1.09674111472188 0.497332479469759
0.00039685 1.0973465991569 0.492294032334768
0.0003969 1.09768297939857 0.488935067578108
0.00039695 1.09812027371275 0.497332479469751
0.000397 1.09795208359191 0.487255585199778
0.00039705 1.09781753149524 0.482217138064787
0.0003971 1.09785116951941 0.484736361632282
0.00039715 1.09775025544691 0.481377396875622
0.0003972 1.09741387520523 0.471300502605641
0.00039725 1.09670747669772 0.463742831903155
0.0003973 1.09738023718107 0.465422314281486
0.00039735 1.09704385693939 0.453665937633174
0.0003974 1.0975484273019 0.451986455254844
0.00039745 1.0972456850844 0.439390337417368
0.0003975 1.09781753149524 0.427633960769057
0.00039755 1.09842301593026 0.422595513634066
0.0003976 1.09832210185775 0.41503784293158
0.00039765 1.09906213838944 0.414198101742415
0.0003977 1.09849029197859 0.408319913418259
0.00039775 1.09923032851027 0.408319913418259
0.0003978 1.09865848209943 0.404960948661599
0.00039785 1.09852393000276 0.39068534844578
0.0003979 1.09835573988192 0.377249489419151
0.00039795 1.09808663568858 0.379768712986646
0.000398 1.09795208359191 0.371371301094995
0.00039805 1.09812027371275 0.357935442068354
0.0003981 1.0974475132294 0.355416218500861
0.00039815 1.09781753149524 0.351217512555034
0.0003982 1.09761570335024 0.353736736122529
0.00039825 1.09711113298773 0.337781653528392
0.0003983 1.09741387520523 0.348698288987539
0.00039835 1.09694294286689 0.332743206393402
0.0003984 1.09680839077022 0.325185535690916
0.00039845 1.09677475274605 0.31930734736676
0.0003985 1.09657292460105 0.31426890023177
0.00039855 1.09647201052854 0.310909935475109
0.0003986 1.09593380214187 0.307550970718449
0.00039865 1.09566469794853 0.290756146935147
0.0003987 1.09573197399686 0.293275370502643
0.00039875 1.09502557548934 0.298313817637633
0.0003988 1.09492466141684 0.284877958610988
0.00039885 1.094352815006 0.280679252665166
0.0003989 1.0944537290785 0.281518993854331
0.00039895 1.09347822637764 0.27312158196268
0.000399 1.09344458835348 0.258006240557703
0.00039905 1.09354550242598 0.251288311044394
0.0003991 1.0931082081118 0.252967793422719
0.00039915 1.09277182787013 0.248769087476893
0.0003992 1.09270455182179 0.239531934396077
0.00039925 1.09216634343511 0.237012710828584
0.0003993 1.0917626871451 0.235333228450252
0.00039935 1.09122447875843 0.233653746071921
0.0003994 1.09139266887926 0.231974263693592
0.00039945 1.09058535629924 0.219378145856115
0.0003995 1.09041716617841 0.216019181099455
0.00039955 1.08997987186423 0.206782028018638
0.0003996 1.08940802545339 0.201743580883648
0.00039965 1.08907164521171 0.198384616126988
0.0003997 1.0887689029942 0.198384616126988
0.00039975 1.08839888472836 0.183269274722016
0.0003998 1.08806250448669 0.183269274722016
0.00039985 1.0872215538825 0.1740321216412
0.0003999 1.08651515537499 0.178230827587026
0.00039995 1.08594330896414 0.159756521425383
0.0004 1.08590967093997 0.148000144777083
0.00040005 1.07413636248138 0.149679627155413
0.0004001 1.08745702005168 0.129525838615451
0.00040015 1.09152722097594 0.149679627155406
0.0004002 1.09778389347107 0.142121956452934
0.00040025 1.09828846383359 0.154718074290403
0.0004003 1.09640473448021 0.189987204235337
0.00040035 1.0942519009335 0.237012710828582
0.0004004 1.094554643151 0.30083304120507
0.00040045 1.09509285153768 0.374730265851656
0.0004005 1.09680839077022 0.442749302174028
0.00040055 1.09902850036527 0.517486268009721
0.0004006 1.09542923177935 0.588864269088753
0.00040065 1.09108992666176 0.628332104979512
0.0004007 1.08903800718754 0.688793470599399
0.00040075 1.09405007278849 0.714825447463516
0.0004008 1.079484808324 0.698030623680214
0.00040085 1.08389138948993 0.690472952977728
0.0004009 1.08749065807584 0.666960199681106
0.00040095 1.08987895779173 0.623293657844522
0.000401 1.09122447875843 0.588024527899588
0.00040105 1.09287274194263 0.579627116007937
0.0004011 1.09411734883682 0.558633586278814
0.00040115 1.09384824464348 0.562832292224635
0.0004012 1.09398279674015 0.544357986063003
0.00040125 1.09418462488516 0.55695410390048
0.0004013 1.09405007278849 0.567030998170461
0.00040135 1.09334367428098 0.562832292224639
0.0004014 1.09337731230514 0.56535151579213
0.00040145 1.09364641649848 0.552755397954654
0.0004015 1.09337731230514 0.549396433197994
0.00040155 1.09411734883682 0.537640056549683
0.0004016 1.09462191919934 0.525043938712206
0.00040165 1.09482374734434 0.51244782087473
0.0004017 1.09539559375519 0.50572989136141
0.00040175 1.09586652609353 0.50740937373974
0.0004018 1.09633745843188 0.502370926604749
0.00040185 1.09741387520523 0.497332479469759
0.0004019 1.09822118778525 0.485576102821447
0.00040195 1.09838937790609 0.486415844010613
0.000402 1.09835573988192 0.475499208551466
0.00040205 1.09801935964025 0.483896620443117
0.0004021 1.09835573988192 0.483056879253952
0.00040215 1.09761570335024 0.480537655686457
0.0004022 1.0976493413744 0.467941537848981
0.00040225 1.09748115125357 0.467101796659811
0.0004023 1.09707749496356 0.462063349524825
0.00040235 1.0976493413744 0.457024902389835
0.0004024 1.0976493413744 0.442749302174028
0.00040245 1.0976493413744 0.445268525741523
0.0004025 1.0975484273019 0.435191631471551
0.00040255 1.09838937790609 0.435191631471542
0.0004026 1.09822118778525 0.423435254823231
0.00040265 1.09882667222026 0.420916031255736
0.0004027 1.09805299766441 0.421755772444901
0.00040275 1.09862484407526 0.412518619364085
0.0004028 1.09825482580942 0.401601983904939
0.00040285 1.09835573988192 0.394884054391618
0.0004029 1.09795208359191 0.394884054391618
0.00040295 1.09795208359191 0.382287936554142
0.000403 1.09808663568858 0.381448195364977
0.00040305 1.09727932310856 0.379768712986646
0.0004031 1.0973465991569 0.373050783473326
0.00040315 1.09701021891522 0.352057253744199
0.0004032 1.09741387520523 0.357095700879189
0.00040325 1.09684202879439 0.347858547798373
0.0004033 1.09711113298773 0.345339324230878
0.00040335 1.09714477101189 0.334422688771732
0.0004034 1.09748115125357 0.32938424163674
0.00040345 1.09690930484272 0.327704759258411
0.0004035 1.09701021891522 0.31762786498843
0.00040355 1.09643837250438 0.312589417853439
0.0004036 1.09653928657688 0.304192005961789
0.00040365 1.09596744016603 0.307550970718446
0.0004037 1.09566469794853 0.299153558826798
0.00040375 1.09563105992436 0.287397182178487
0.0004038 1.09549650782769 0.294954852880973
0.00040385 1.09526104165852 0.281518993854331
0.0004039 1.094554643151 0.282358735043497
0.00040395 1.09401643476432 0.277320287908506
0.000404 1.09431917698183 0.275640805530176
0.00040405 1.094352815006 0.261365205314369
0.0004041 1.09361277847431 0.263884428881865
0.00040415 1.09324276020847 0.255487016990214
0.0004042 1.09307457008763 0.240371675585242
0.00040425 1.09243544762845 0.250448569855223
0.0004043 1.09182996319344 0.247089605098563
0.00040435 1.09142630690343 0.233653746071921
0.0004044 1.0913590308551 0.233653746071921
0.00040445 1.09051808025091 0.232814004882756
0.0004045 1.0902153380334 0.233653746071921
0.00040455 1.08950893952589 0.226935816558578
0.0004046 1.08944166347755 0.201743580883648
0.00040465 1.08910528323588 0.203423063261978
0.0004047 1.08860071287337 0.197544874937823
0.00040475 1.08873526497004 0.200064098505318


==> plots/dat/p-simulink-duty-physical.dat <==
time vo iL u
0 0.063158 0 1
5e-08 0.126316 0.000158 1
1e-07 0.189471 0.000473 1
1.5e-07 0.252627 0.000946 1
2e-07 0.31578 0.001575 1
2.5e-07 0.378925 0.00236 1
3e-07 0.44207 0.003302 1
3.5e-07 0.505211 0.004399 1
4e-07 0.568339 0.005651 1
4.5e-07 0.63146 0.007058 1
5e-07 0.694581 0.008619 1
5.5e-07 0.757684 0.010333 1
6e-07 0.820788 0.012202 1
6.5e-07 0.883881 0.014381 1
7e-07 0.946952 0.016555 1
7.5e-07 1.010011 0.018881 1
8e-07 1.073069 0.021359 1
8.5e-07 1.136101 0.023988 1
9e-07 1.199118 0.026768 1
9.5e-07 1.262119 0.029699 1
1e-06 1.325105 0.03278 1
1.05e-06 1.388073 0.036011 1
1.1e-06 1.451024 0.039391 1
1.15e-06 1.513956 0.04292 1
1.2e-06 1.576868 0.046598 1
1.25e-06 1.639761 0.050423 1
1.3e-06 1.702632 0.054397 1
1.35e-06 1.765482 0.058517 1
1.4e-06 1.82831 0.062785 1
1.45e-06 1.891114 0.067199 1
1.5e-06 1.953894 0.071758 1
1.55e-06 2.01665 0.076464 1
1.6e-06 2.079405 0.081314 1
1.65e-06 2.142135 0.086466 1
1.7e-06 2.204838 0.091762 1
1.75e-06 2.267485 0.097045 1
1.8e-06 2.330132 0.102471 1
1.85e-06 2.392751 0.10804 1
1.9e-06 2.45531 0.113752 1
1.95e-06 2.517869 0.119606 1
2e-06 2.580397 0.125601 1
2.05e-06 2.642894 0.131738 1
2.1e-06 2.705326 0.138016 1
2.15e-06 2.767724 0.144435 1
2.2e-06 2.830121 0.150993 1
2.25e-06 2.892484 0.157691 1
2.3e-06 2.954812 0.164528 1
2.35e-06 3.017068 0.171503 1
2.4e-06 3.079323 0.178617 1
2.45e-06 3.141502 0.185869 1
2.5e-06 3.140524 0.193258 0
2.55e-06 3.139507 0.200624 0
2.6e-06 3.138451 0.207971 0
2.65e-06 3.137357 0.215297 0
2.7e-06 3.136223 0.222602 0
2.75e-06 3.135052 0.229886 0
2.8e-06 3.133804 0.237149 0
2.85e-06 3.132556 0.244391 0
2.9e-06 3.131269 0.251611 0
2.95e-06 3.129945 0.25881 0
3e-06 3.128545 0.265988 0
3.05e-06 3.127145 0.273145 0
3.1e-06 3.125708 0.28028 0
3.15e-06 3.124232 0.287393 0
3.2e-06 3.122682 0.294485 0
3.25e-06 3.121133 0.301556 0
3.3e-06 3.119508 0.308605 0
3.35e-06 3.117847 0.315632 0
3.4e-06 3.116186 0.322638 0
3.45e-06 3.114451 0.329621 0
3.5e-06 3.112716 0.336584 0
3.55e-06 3.110908 0.343524 0
3.6e-06 3.109064 0.350442 0
3.65e-06 3.107183 0.357339 0
3.7e-06 3.105266 0.364213 0
3.75e-06 3.103313 0.371066 0
3.8e-06 3.101324 0.377897 0
3.85e-06 3.099299 0.384705 0
3.9e-06 3.097239 0.391492 0
3.95e-06 3.095143 0.398256 0
4e-06 3.093047 0.404998 0
4.05e-06 3.090915 0.411718 0
4.1e-06 3.088713 0.418416 0
4.15e-06 3.086511 0.425087 0
4.2e-06 3.084273 0.43174 0
4.25e-06 3.081966 0.438372 0
4.3e-06 3.079624 0.444981 0
4.35e-06 3.077248 0.451567 0
4.4e-06 3.074836 0.458131 0
4.45e-06 3.072425 0.464673 0
4.5e-06 3.069945 0.471193 0
4.55e-06 3.067431 0.477689 0
4.6e-06 3.064917 0.484164 0
4.65e-06 3.062369 0.490616 0
4.7e-06 3.059753 0.497045 0
4.75e-06 3.057103 0.503452 0
4.8e-06 3.05442 0.509836 0
4.85e-06 3.051703 0.516197 0
4.9e-06 3.048953 0.522536 0
4.95e-06 3.046169 0.528852 0
5e-06 3.043386 0.535145 0
5.05e-06 3.103727 0.541416 1
5.1e-06 3.164035 0.547822 1
5.15e-06 3.22431 0.554362 1
5.2e-06 3.284515 0.561037 1
5.25e-06 3.344684 0.567846 1
5.3e-06 3.404853 0.574788 1
5.35e-06 3.464986 0.581863 1
5.4e-06 3.525082 0.589071 1
5.45e-06 3.585139 0.596561 1
5.5e-06 3.645157 0.604033 1
5.55e-06 3.705096 0.611635 1
5.6e-06 3.764994 0.619369 1
5.65e-06 3.824892 0.627233 1
5.7e-06 3.884707 0.635227 1
5.75e-06 3.944479 0.643351 1
5.8e-06 4.004207 0.651604 1
5.85e-06 4.063935 0.659985 1
5.9e-06 4.12362 0.668495 1
5.95e-06 4.183214 0.677133 1
6e-06 4.242808 0.685898 1
6.05e-06 4.302356 0.69479 1
6.1e-06 4.361809 0.703809 1
6.15e-06 4.421263 0.712954 1
6.2e-06 4.48062 0.722225 1
6.25e-06 4.539976 0.731621 1
6.3e-06 4.599284 0.741142 1
6.35e-06 4.65849 0.750787 1
6.4e-06 4.717696 0.760557 1
6.45e-06 4.776851 0.77045 1
6.5e-06 4.835901 0.780466 1
6.55e-06 4.894898 0.790604 1
6.6e-06 4.953895 0.801012 1
6.65e-06 5.012783 0.811395 1
6.7e-06 5.07167 0.821898 1
6.75e-06 5.130502 0.832522 1
6.8e-06 5.189278 0.843267 1
6.85e-06 5.247941 0.854132 1
6.9e-06 5.306545 0.865117 1
6.95e-06 5.365092 0.876221 1
7e-06 5.423579 0.887443 1
7.05e-06 5.482066 0.898783 1
7.1e-06 5.540433 0.910241 1
7.15e-06 5.5988 0.921817 1
7.2e-06 5.657045 0.933509 1
7.25e-06 5.715227 0.945318 1
7.3e-06 5.77341 0.957243 1
7.35e-06 5.831466 0.969283 1
7.4e-06 5.889523 0.981439 1
7.45e-06 5.947451 0.993709 1
7.5e-06 5.942155 1.006093 0
7.55e-06 5.93686 1.018433 0
7.6e-06 5.931435 1.030729 0
7.65e-06 5.92601 1.042968 0
7.7e-06 5.920521 1.055162 0
7.75e-06 5.914904 1.067325 0
7.8e-06 5.909286 1.079444 0
7.85e-06 5.903605 1.091518 0
7.9e-06 5.897797 1.103549 0
7.95e-06 5.891988 1.115534 0
8e-06 5.886117 1.127461 0
8.05e-06 5.880183 1.139357 0
8.1e-06 5.874187 1.151209 0
8.15e-06 5.868128 1.163002 0
8.2e-06 5.861945 1.174765 0
8.25e-06 5.8557 1.186483 0
8.3e-06 5.849455 1.198156 0
8.35e-06 5.843149 1.209784 0
8.4e-06 5.836721 1.221367 0
8.45e-06 5.830293 1.232906 0
8.5e-06 5.823804 1.244399 0
8.55e-06 5.817194 1.255848 0
8.6e-06 5.810524 1.267251 0
8.65e-06 5.803855 1.278609 0
8.7e-06 5.797065 1.289922 0
8.75e-06 5.790217 1.30119 0
8.8e-06 5.78331 1.312413 0
8.85e-06 5.776402 1.32359 0
8.9e-06 5.769377 1.334722 0
8.95e-06 5.762353 1.345809 0
9e-06 5.755269 1.35685 0
9.05e-06 5.748128 1.367846 0
9.1e-06 5.740871 1.378797 0
9.15e-06 5.733557 1.389702 0
9.2e-06 5.726243 1.400562 0
9.25e-06 5.718871 1.411376 0
9.3e-06 5.711443 1.422144 0
9.35e-06 5.703902 1.432868 0
9.4e-06 5.69636 1.443545 0
9.45e-06 5.688763 1.454177 0
9.5e-06 5.681109 1.464764 0
9.55e-06 5.6734 1.475305 0
9.6e-06 5.665635 1.4858 0
9.65e-06 5.657815 1.49625 0
9.7e-06 5.649885 1.506653 0
9.75e-06 5.641956 1.517012 0
9.8e-06 5.633917 1.527324 0
9.85e-06 5.625824 1.53759 0
9.9e-06 5.617732 1.547811 0
9.95e-06 5.609585 1.557986 0
1e-05 5.66449 1.568115 1
1.005e-05 5.719341 1.578356 1
1.01e-05 5.774192 1.588708 1
1.015e-05 5.828988 1.599172 1
1.02e-05 5.883729 1.609746 1
1.025e-05 5.938415 1.620431 1
1.03e-05 5.992987 1.631226 1
1.035e-05 6.04756 1.642131 1
1.04e-05 6.102017 1.653144 1
1.045e-05 6.156474 1.664266 1
1.05e-05 6.210873 1.675497 1
1.055e-05 6.265212 1.686835 1
1.06e-05 6.319492 1.698281 1
1.065e-05 6.373651 1.709834 1
1.07e-05 6.427809 1.721629 1
1.075e-05 6.481844 1.733395 1
1.08e-05 6.535816 1.745266 1
1.085e-05 6.589789 1.757242 1
1.09e-05 6.643634 1.769324 1
1.095e-05 6.69748 1.781644 1
1.1e-05 6.751261 1.793934 1
1.105e-05 6.804912 1.806327 1
1.11e-05 6.858563 1.818823 1
1.115e-05 6.912081 1.831423 1
1.12e-05 6.9656 1.844124 1
1.125e-05 7.018985 1.856928 1
1.13e-05 7.072302 1.869833 1
1.135e-05 7.12555 1.882839 1
1.14e-05 7.178729 1.895946 1
1.145e-05 7.231839 1.909153 1
1.15e-05 7.284948 1.92246 1
1.155e-05 7.337988 1.935866 1
1.16e-05 7.390886 1.949371 1
1.165e-05 7.443713 1.962975 1
1.17e-05 7.496539 1.976809 1
1.175e-05 7.549293 1.990608 1
1.18e-05 7.601974 2.004505 1
1.185e-05 7.654582 2.018499 1
1.19e-05 7.707116 2.032589 1
1.195e-05 7.759501 2.046775 1
1.2e-05 7.811811 2.061057 1
1.205e-05 7.864046 2.075434 1
1.21e-05 7.916204 2.089906 1
1.215e-05 7.968286 2.104471 1
1.22e-05 8.020291 2.119131 1
1.225e-05 8.072295 2.133884 1
1.23e-05 8.124144 2.14873 1
1.235e-05 8.175914 2.163668 1
1.24e-05 8.227684 2.178699 1
1.245e-05 8.279296 2.193821 1
1.25e-05 8.267669 2.209035 0
1.255e-05 8.256043 2.224182 0
1.26e-05 8.244337 2.239261 0
1.265e-05 8.232551 2.254274 0
1.27e-05 8.220686 2.26922 0
1.275e-05 8.208665 2.284098 0
1.28e-05 8.196643 2.29891 0
1.285e-05 8.184466 2.313654 0
1.29e-05 8.172212 2.328331 0
1.295e-05 8.159881 2.342941 0
1.3e-05 8.147549 2.357483 0
1.305e-05 8.135065 2.371958 0
1.31e-05 8.122581 2.386366 0
1.315e-05 8.109946 2.400707 0
1.32e-05 8.097311 2.41498 0
1.325e-05 8.0846 2.429154 0
1.33e-05 8.071741 2.443292 0
1.335e-05 8.058881 2.457364 0
1.34e-05 8.045874 2.471367 0
1.345e-05 8.032867 2.485304 0
1.35e-05 8.019786 2.499172 0
1.355e-05 8.00656 2.512974 0
1.36e-05 7.993262 2.526708 0
1.365e-05 7.979963 2.540374 0
1.37e-05 7.966593 2.553973 0
1.375e-05 7.95308 2.567505 0
1.38e-05 7.939496 2.580969 0
1.385e-05 7.925912 2.594365 0
1.39e-05 7.912257 2.60766 0
1.395e-05 7.898463 2.620921 0
1.4e-05 7.884668 2.634115 0
1.405e-05 7.870805 2.647242 0
1.41e-05 7.856872 2.660301 0
1.415e-05 7.842802 2.673292 0
1.42e-05 7.828664 2.686216 0
1.425e-05 7.814458 2.699072 0
1.43e-05 7.800253 2.71186 0
1.435e-05 7.78598 2.724581 0
1.44e-05 7.771573 2.737235 0
1.445e-05 7.7571 2.749821 0
1.45e-05 7.742562 2.762339 0
1.455e-05 7.727958 2.774789 0
1.46e-05 7.713354 2.787136 0
1.465e-05 7.698684 2.799451 0
1.47e-05 7.68395 2.811699 0
1.475e-05 7.669088 2.82388 0
1.48e-05 7.654225 2.835956 0
1.485e-05 7.639299 2.848002 0
1.49e-05 7.62431 2.85998 0
1.495e-05 7.609257 2.871891 0
1.5e-05 7.594142 2.883734 0
1.505e-05 7.642122 2.89551 1
1.51e-05 7.689978 2.907377 1
1.515e-05 7.737834 2.919333 1
1.52e-05 7.785564 2.931379 1
1.525e-05 7.83323 2.943515 1
1.53e-05 7.880895 2.955739 1
1.535e-05 7.928497 2.968052 1
1.54e-05 7.976033 2.980453 1
1.545e-05 8.023505 2.992942 1
1.55e-05 8.07091 3.005518 1
1.555e-05 8.118183 3.018182 1
1.56e-05 8.165456 3.030932 1
1.565e-05 8.212594 3.043768 1
1.57e-05 8.259732 3.05669 1
1.575e-05 8.306802 3.069698 1
1.58e-05 8.353734 3.082791 1
1.585e-05 8.400667 3.096085 1
1.59e-05 8.44753 3.109347 1
1.595e-05 8.494323 3.122692 1
1.6e-05 8.541045 3.136121 1
1.605e-05 8.587626 3.149634 1
1.61e-05 8.634207 3.163345 1
1.615e-05 8.680644 3.177022 1
1.62e-05 8.727081 3.190781 1
1.625e-05 8.773445 3.204622 1
1.63e-05 8.819663 3.218544 1
1.635e-05 8.865808 3.232547 1
1.64e-05 8.911878 3.24663 1
1.645e-05 8.957874 3.260793 1
1.65e-05 9.003795 3.275036 1
1.655e-05 9.04964 3.289358 1
1.66e-05 9.09541 3.303759 1
1.665e-05 9.141103 3.318238 1
1.67e-05 9.18672 3.332795 1
1.675e-05 9.232337 3.34743 1
1.68e-05 9.277799 3.362142 1
1.685e-05 9.323184 3.376931 1
1.69e-05 9.368569 3.391797 1
1.695e-05 9.413796 3.406739 1
1.7e-05 9.459024 3.421756 1
1.705e-05 9.504173 3.436849 1
1.71e-05 9.549162 3.452018 1
1.715e-05 9.594071 3.467261 1
1.72e-05 9.63898 3.482578 1
1.725e-05 9.683728 3.497969 1
1.73e-05 9.728394 3.513433 1
1.735e-05 9.772978 3.52897 1
1.74e-05 9.817563 3.54458 1
1.745e-05 9.862065 3.560374 1
1.75e-05 9.843326 3.576128 0
1.755e-05 9.824422 3.591796 0
1.76e-05 9.805436 3.607378 0
1.765e-05 9.786449 3.622873 0
1.77e-05 9.767301 3.638282 0
1.775e-05 9.748152 3.653605 0
1.78e-05 9.728922 3.668841 0
1.785e-05 9.709613 3.683991 0
1.79e-05 9.690144 3.699055 0
1.795e-05 9.670675 3.714033 0
1.8e-05 9.651128 3.728925 0
1.805e-05 9.631502 3.74373 0
1.81e-05 9.61172 3.758449 0
1.815e-05 9.591939 3.773083 0
1.82e-05 9.572004 3.78763 0
1.825e-05 9.552069 3.802091 0
1.83e-05 9.531983 3.816466 0
1.835e-05 9.511821 3.830754 0
1.84e-05 9.491584 3.844957 0
1.845e-05 9.471273 3.859074 0
1.85e-05 9.450888 3.873104 0
1.855e-05 9.43043 3.887049 0
1.86e-05 9.409899 3.900907 0
1.865e-05 9.389296 3.91468 0
1.87e-05 9.36862 3.928366 0
1.875e-05 9.347944 3.941967 0
1.88e-05 9.327126 3.955482 0
1.885e-05 9.306308 3.968859 0
1.89e-05 9.285419 3.98215 0
1.895e-05 9.26446 3.995408 0
1.9e-05 9.243363 4.008581 0
1.905e-05 9.222265 4.021668 0
1.91e-05 9.201098 4.034616 0
1.915e-05 9.179863 4.047533 0
1.92e-05 9.15856 4.060364 0
1.925e-05 9.137123 4.073109 0
1.93e-05 9.115686 4.085769 0
1.935e-05 9.094182 4.09829 0
1.94e-05 9.072612 4.11078 0
1.945e-05 9.050976 4.123184 0
1.95e-05 9.029275 4.135504 0
1.955e-05 9.007509 4.147738 0
1.96e-05 8.985679 4.159833 0
1.965e-05 8.963785 4.171843 0
1.97e-05 8.941828 4.183823 0
1.975e-05 8.919808 4.195718 0
1.98e-05 8.897725 4.207528 0
1.985e-05 8.87558 4.219254 0
1.99e-05 8.853374 4.230894 0
1.995e-05 8.831106 4.242451 0
2e-05 8.871875 4.253922 1
2.005e-05 8.912583 4.265467 1
2.01e-05 8.95323 4.277085 1
2.015e-05 8.993815 4.288775 1
2.02e-05 9.0344 4.300639 1
2.025e-05 9.074923 4.312474 1
2.03e-05 9.115321 4.32438 1
2.035e-05 9.155719 4.336458 1
2.04e-05 9.196054 4.348506 1
2.045e-05 9.236325 4.360625 1
2.05e-05 9.276532 4.372915 1
2.055e-05 9.316675 4.385174 1
2.06e-05 9.356688 4.397503 1
2.065e-05 9.396701 4.410001 1
2.07e-05 9.436648 4.422468 1
2.075e-05 9.47653 4.435003 1
2.08e-05 9.51628 4.447607 1
2.085e-05 9.555962 4.460279 1
2.09e-05 9.595578 4.473018 1
2.095e-05 9.635126 4.485824 1
2.1e-05 9.674607 4.498697 1
2.105e-05 9.714019 4.511637 1
2.11e-05 9.753432 4.524643 1
2.115e-05 9.792707 4.537715 1
2.12e-05 9.831982 4.550853 1
2.125e-05 9.871119 4.564055 1
2.13e-05 9.910255 4.577323 1
2.135e-05 9.949322 4.590655 1
2.14e-05 9.988318 4.60415 1
2.145e-05 10.027244 4.61761 1
2.15e-05 10.066027 4.631134 1
2.155e-05 10.104811 4.644721 1
2.16e-05 10.143451 4.658371 1
2.165e-05 10.182019 4.672084 1
2.17e-05 10.220515 4.685859 1
2.175e-05 10.25901 4.699696 1
2.18e-05 10.29736 4.713594 1
2.185e-05 10.335709 4.727649 1
2.19e-05 10.373985 4.741669 1
2.195e-05 10.412186 4.75575 1
2.2e-05 10.450314 4.769891 1
2.205e-05 10.488292 4.784092 1
2.21e-05 10.526271 4.798353 1
2.215e-05 10.564174 4.812673 1
2.22e-05 10.601927 4.827051 1
2.225e-05 10.639679 4.841489 1
2.23e-05 10.677279 4.855984 1
2.235e-05 10.714803 4.870537 1
2.24e-05 10.752326 4.885148 1
2.245e-05 10.789773 4.899816 1
2.25e-05 10.763907 4.914541 0
2.255e-05 10.737964 4.929164 0
2.26e-05 10.711944 4.943686 0
2.265e-05 10.685849 4.958107 0
2.27e-05 10.659678 4.972426 0
2.275e-05 10.633433 4.986644 0
2.28e-05 10.607113 5.000761 0
2.285e-05 10.580719 5.014777 0
2.29e-05 10.554326 5.028692 0
2.295e-05 10.527786 5.042506 0
2.3e-05 10.501175 5.056219 0
2.305e-05 10.474563 5.069832 0
2.31e-05 10.447809 5.083344 0
2.315e-05 10.420984 5.096755 0
2.32e-05 10.394159 5.110065 0
2.325e-05 10.367194 5.123275 0
2.33e-05 10.340229 5.136318 0
2.335e-05 10.313196 5.149328 0
2.34e-05 10.286094 5.16217 0
2.345e-05 10.258858 5.174979 0
2.35e-05 10.231554 5.187689 0
2.355e-05 10.204184 5.200299 0
2.36e-05 10.176814 5.21274 0
2.365e-05 10.149379 5.22515 0
2.37e-05 10.121878 5.237461 0
2.375e-05 10.094248 5.249672 0
2.38e-05 10.066554 5.261783 0
2.385e-05 10.038861 5.273795 0
2.39e-05 10.011041 5.285708 0
2.395e-05 9.983222 5.297452 0
2.4e-05 9.95534 5.309096 0
2.405e-05 9.927337 5.320712 0
2.41e-05 9.899272 5.332229 0
2.415e-05 9.871148 5.343646 0
2.42e-05 9.843023 5.354965 0
2.425e-05 9.81478 5.366185 0
2.43e-05 9.786479 5.377307 0
2.435e-05 9.758177 5.388329 0
2.44e-05 9.729817 5.399254 0
2.445e-05 9.701343 5.41008 0
2.45e-05 9.672869 5.420809 0
2.455e-05 9.644283 5.431439 0
2.46e-05 9.615641 5.441971 0
2.465e-05 9.586999 5.452405 0
2.47e-05 9.558302 5.462742 0
2.475e-05 9.529497 5.47298 0
2.48e-05 9.500638 5.483122 0
2.485e-05 9.47178 5.493166 0
2.49e-05 9.442816 5.503112 0
2.495e-05 9.4138 5.512961 0
2.5e-05 9.384733 5.522713 0
2.505e-05 9.418774 5.532368 1
2.51e-05 9.452763 5.542085 1
2.515e-05 9.4867 5.551861 1
2.52e-05 9.520638 5.561698 1
2.525e-05 9.554524 5.571596 1
2.53e-05 9.588305 5.581553 1
2.535e-05 9.622033 5.59157 1
2.54e-05 9.655762 5.601646 1
2.545e-05 9.689384 5.611781 1
2.55e-05 9.723006 5.621975 1
2.555e-05 9.756575 5.632228 1
2.56e-05 9.790035 5.642539 1
2.565e-05 9.823496 5.652907 1
2.57e-05 9.856846 5.663334 1
2.575e-05 9.890197 5.673818 1
2.58e-05 9.923493 5.684359 1
2.585e-05 9.956677 5.694957 1
2.59e-05 9.989862 5.705611 1
2.595e-05 10.02299 5.716321 1
2.6e-05 10.056062 5.727088 1
2.605e-05 10.089078 5.737911 1
2.61e-05 10.122036 5.748871 1
2.615e-05 10.154937 5.759804 1
2.62e-05 10.187722 5.770792 1
2.625e-05 10.220449 5.781834 1
2.63e-05 10.253176 5.79293 1
2.635e-05 10.285845 5.804081 1
2.64e-05 10.318455 5.815286 1
2.645e-05 10.351006 5.826543 1
2.65e-05 10.383439 5.837855 1
2.655e-05 10.415871 5.849219 1
2.66e-05 10.448183 5.860635 1
2.665e-05 10.480436 5.872104 1
2.67e-05 10.512688 5.883625 1
2.675e-05 10.544818 5.895198 1
2.68e-05 10.576949 5.906822 1
2.685e-05 10.608957 5.918497 1
2.69e-05 10.640903 5.930223 1
2.695e-05 10.672849 5.942 1
2.7e-05 10.704733 5.953827 1
2.705e-05 10.736555 5.965704 1
2.71e-05 10.768315 5.977631 1
2.715e-05 10.800011 5.989608 1
2.72e-05 10.831645 6.001634 1
2.725e-05 10.863152 6.013709 1
2.73e-05 10.894595 6.025833 1
2.735e-05 10.925974 6.038005 1
2.74e-05 10.957288 6.050224 1
2.745e-05 10.988603 6.062492 1
2.75e-05 10.95663 6.074807 0
2.755e-05 10.924593 6.087012 0
2.76e-05 10.892556 6.099106 0
2.765e-05 10.860393 6.11109 0
2.77e-05 10.828167 6.122963 0
2.775e-05 10.795941 6.134726 0
2.78e-05 10.763591 6.146379 0
2.785e-05 10.731181 6.157922 0
2.79e-05 10.698711 6.169355 0
2.795e-05 10.666181 6.180678 0
2.8e-05 10.633651 6.191892 0
2.805e-05 10.601062 6.202997 0
2.81e-05 10.568357 6.213992 0
2.815e-05 10.535652 6.224878 0
2.82e-05 10.502889 6.235655 0
2.825e-05 10.47007 6.246323 0
2.83e-05 10.437139 6.256882 0
2.835e-05 10.404208 6.267333 0
2.84e-05 10.371222 6.277592 0
2.845e-05 10.338128 6.287826 0
2.85e-05 10.304981 6.297952 0
2.855e-05 10.271834 6.30797 0
2.86e-05 10.238582 6.317879 0
2.865e-05 10.205278 6.327681 0
2.87e-05 10.171975 6.337375 0
2.875e-05 10.13862 6.346878 0
2.88e-05 10.105216 6.356358 0
2.885e-05 10.071712 6.36573 0
2.89e-05 10.038159 6.374995 0
2.895e-05 10.004558 6.384153 0
2.9e-05 9.970958 6.393204 0
2.905e-05 9.937262 6.402148 0
2.91e-05 9.903566 6.410986 0
2.915e-05 9.869824 6.419717 0
2.92e-05 9.835991 6.428343 0
2.925e-05 9.802158 6.436777 0
2.93e-05 9.768236 6.445191 0
2.935e-05 9.73427 6.453498 0
2.94e-05 9.700261 6.4617 0
2.945e-05 9.666209 6.469797 0
2.95e-05 9.632116 6.477788 0
2.955e-05 9.597981 6.485673 0
2.96e-05 9.563845 6.493454 0
2.965e-05 9.529669 6.50113 0
2.97e-05 9.495413 6.508701 0
2.975e-05 9.461117 6.516168 0
2.98e-05 9.426822 6.523445 0
2.985e-05 9.39245 6.530703 0
2.99e-05 9.35804 6.537858 0
2.995e-05 9.323593 6.544908 0
3e-05 9.352304 6.551855 1
3.005e-05 9.380942 6.558856 1
3.01e-05 9.409579 6.565911 1
3.015e-05 9.43818 6.57302 1
3.02e-05 9.466743 6.580183 1
3.025e-05 9.49523 6.5874 1
3.03e-05 9.523718 6.594669 1
3.035e-05 9.552167 6.601992 1
3.04e-05 9.580577 6.609367 1
3.045e-05 9.60891 6.616795 1
3.05e-05 9.637203 6.624276 1
3.055e-05 9.665457 6.631808 1
3.06e-05 9.693671 6.639392 1
3.065e-05 9.721884 6.647028 1
3.07e-05 9.750017 6.654715 1
3.075e-05 9.77815 6.662453 1
3.08e-05 9.806202 6.670242 1
3.085e-05 9.834253 6.678082 1
3.09e-05 9.862263 6.685973 1
3.095e-05 9.890232 6.693913 1
3.1e-05 9.918159 6.701904 1
3.105e-05 9.946043 6.709945 1
3.11e-05 9.973886 6.718105 1
3.115e-05 10.001685 6.726244 1
3.12e-05 10.029399 6.734433 1
3.125e-05 10.057112 6.74267 1
3.13e-05 10.084739 6.750956 1
3.135e-05 10.112365 6.759291 1
3.14e-05 10.139948 6.767673 1
3.145e-05 10.167486 6.776104 1
3.15e-05 10.194981 6.784583 1
3.155e-05 10.222385 6.793109 1
3.16e-05 10.24979 6.801682 1
3.165e-05 10.27715 6.81037 1
3.17e-05 10.304463 6.819037 1
3.175e-05 10.331686 6.827751 1
3.18e-05 10.358908 6.836511 1
3.185e-05 10.386084 6.845317 1
3.19e-05 10.413168 6.854169 1
3.195e-05 10.440204 6.863066 1
3.2e-05 10.467194 6.872009 1
3.205e-05 10.494136 6.880997 1
3.21e-05 10.521078 6.890097 1
3.215e-05 10.547924 6.899175 1
3.22e-05 10.574771 6.908297 1
3.225e-05 10.601569 6.917463 1
3.23e-05 10.628319 6.926673 1
3.235e-05 10.654972 6.935927 1
3.24e-05 10.681577 6.945225 1
3.245e-05 10.708131 6.954566 1
3.25e-05 10.671528 6.963949 0
3.255e-05 10.634876 6.973218 0
3.26e-05 10.598175 6.982373 0
3.265e-05 10.561426 6.991412 0
3.27e-05 10.524629 7.000337 0
3.275e-05 10.487738 7.009148 0
3.28e-05 10.450848 7.017844 0
3.285e-05 10.413912 7.026427 0
3.29e-05 10.376931 7.034803 0
3.295e-05 10.339906 7.043158 0
3.3e-05 10.302793 7.0514 0
3.305e-05 10.26568 7.059436 0
3.31e-05 10.228526 7.067452 0
3.315e-05 10.191328 7.075354 0
3.32e-05 10.15409 7.083144 0
3.325e-05 10.11677 7.090822 0
3.33e-05 10.07941 7.098386 0
3.335e-05 10.042011 7.105839 0
3.34e-05 10.004573 7.113179 0
3.345e-05 9.967135 7.120408 0
3.35e-05 9.929622 7.127525 0
3.355e-05 9.892108 7.13453 0
3.36e-05 9.854522 7.141424 0
3.365e-05 9.8169 7.148207 0
3.37e-05 9.779243 7.154878 0
3.375e-05 9.741551 7.161439 0
3.38e-05 9.703825 7.16789 0
3.385e-05 9.666099 7.174135 0
3.39e-05 9.628341 7.180365 0
3.395e-05 9.590517 7.186485 0
3.4e-05 9.552662 7.192495 0
3.405e-05 9.514807 7.198395 0
3.41e-05 9.47692 7.204187 0
3.415e-05 9.438974 7.209868 0
3.42e-05 9.400998 7.215441 0
3.425e-05 9.363022 7.220905 0
3.43e-05 9.324989 7.22626 0
3.435e-05 9.286956 7.231507 0
3.44e-05 9.248868 7.236646 0
3.445e-05 9.210781 7.241676 0
3.45e-05 9.172641 7.246599 0
3.455e-05 9.134475 7.251414 0
3.46e-05 9.096285 7.256122 0
3.465e-05 9.058095 7.260627 0
3.47e-05 9.019857 7.26512 0
3.475e-05 8.98162 7.269507 0
3.48e-05 8.943359 7.273788 0
3.485e-05 8.905054 7.277961 0
3.49e-05 8.866728 7.282029 0
3.495e-05 8.828401 7.285991 0
3.5e-05 8.790054 7.289847 0
3.505e-05 8.814844 7.293597 1
3.51e-05 8.839615 7.297401 1
3.515e-05 8.864365 7.301256 1
3.52e-05 8.889075 7.305164 1
3.525e-05 8.913764 7.309124 1
3.53e-05 8.938432 7.313135 1
3.535e-05 8.963099 7.317199 1
3.54e-05 8.987724 7.321313 1
3.545e-05 9.012349 7.325479 1
3.55e-05 9.036951 7.329758 1
3.555e-05 9.061532 7.334087 1
3.56e-05 9.086089 7.338406 1
3.565e-05 9.110624 7.342775 1
3.57e-05 9.135136 7.347195 1
3.575e-05 9.159624 7.351665 1
3.58e-05 9.184065 7.356185 1
3.585e-05 9.208482 7.360754 1
3.59e-05 9.232899 7.365374 1
3.595e-05 9.257267 7.370042 1
3.6e-05 9.281636 7.374761 1
3.605e-05 9.305954 7.379528 1
3.61e-05 9.330247 7.384344 1
3.615e-05 9.354514 7.389209 1
3.62e-05 9.378781 7.394122 1
3.625e-05 9.402997 7.399083 1
3.63e-05 9.427186 7.404093 1
3.635e-05 9.451348 7.409151 1
3.64e-05 9.475484 7.414256 1
3.645e-05 9.499619 7.41941 1
3.65e-05 9.523728 7.42461 1
3.655e-05 9.547809 7.429858 1
3.66e-05 9.571834 7.435153 1
3.665e-05 9.59586 7.440494 1
3.67e-05 9.619829 7.445883 1
3.675e-05 9.643769 7.451318 1
3.68e-05 9.667709 7.456799 1
3.685e-05 9.691592 7.462326 1
3.69e-05 9.715445 7.467899 1
3.695e-05 9.739269 7.473518 1
3.7e-05 9.763062 7.479182 1
3.705e-05 9.786856 7.484892 1
3.71e-05 9.81062 7.490647 1
3.715e-05 9.834353 7.496447 1
3.72e-05 9.858056 7.502292 1
3.725e-05 9.881728 7.50824 1
3.73e-05 9.905338 7.514174 1
3.735e-05 9.928916 7.520152 1
3.74e-05 9.952463 7.526174 1
3.745e-05 9.976009 7.53224 1
3.75e-05 9.936366 7.538349 0
3.755e-05 9.896659 7.544344 0
3.76e-05 9.856952 7.550225 0
3.765e-05 9.817183 7.555992 0
3.77e-05 9.777415 7.561645 0
3.775e-05 9.737588 7.567184 0
3.78e-05 9.697732 7.57261 0
3.785e-05 9.657876 7.577923 0
3.79e-05 9.617965 7.583123 0
3.795e-05 9.578027 7.58821 0
3.8e-05 9.538089 7.593085 0
3.805e-05 9.4981 7.597947 0
3.81e-05 9.458085 7.602698 0
3.815e-05 9.418047 7.607336 0
3.82e-05 9.378008 7.611863 0
3.825e-05 9.337946 7.616278 0
3.83e-05 9.29786 7.620582 0
3.835e-05 9.25773 7.624775 0
3.84e-05 9.217599 7.628858 0
3.845e-05 9.177447 7.63283 0
3.85e-05 9.137275 7.636691 0
3.855e-05 9.097082 7.640342 0
3.86e-05 9.056869 7.643984 0
3.865e-05 9.016638 7.647516 0
3.87e-05 8.976388 7.650838 0
3.875e-05 8.936103 7.654152 0
3.88e-05 8.895801 7.657357 0
3.885e-05 8.855499 7.660453 0
3.89e-05 8.815181 7.663441 0
3.895e-05 8.774832 7.66632 0
3.9e-05 8.734483 7.669092 0
3.905e-05 8.694119 7.671755 0
3.91e-05 8.653728 7.674311 0
3.915e-05 8.613324 7.67676 0
3.92e-05 8.572908 7.679101 0
3.925e-05 8.532479 7.681335 0
3.93e-05 8.49204 7.683463 0
3.935e-05 8.45159 7.685485 0
3.94e-05 8.41114 7.6874 0
3.945e-05 8.37068 7.689209 0
3.95e-05 8.330202 7.690913 0
3.955e-05 8.289723 7.69241 0
3.96e-05 8.249237 7.693903 0
3.965e-05 8.208735 7.695292 0
3.97e-05 8.168234 7.696474 0
3.975e-05 8.127726 7.697653 0
3.98e-05 8.087212 7.698729 0
3.985e-05 8.046693 7.699599 0
3.99e-05 8.006164 7.700466 0
3.995e-05 7.965631 7.701231 0
4e-05 7.988256 7.701892 1
4.005e-05 8.010878 7.702607 1
4.01e-05 8.033496 7.703378 1
4.015e-05 8.056105 7.704203 1
4.02e-05 8.07871 7.705083 1
4.025e-05 8.10131 7.706017 1
4.03e-05 8.12391 7.707005 1
4.035e-05 8.146504 7.708104 1
4.04e-05 8.169088 7.7092 1
4.045e-05 8.191671 7.71035 1
4.05e-05 8.214241 7.711553 1
4.055e-05 8.236806 7.71281 1
4.06e-05 8.259363 7.71412 1
4.065e-05 8.281913 7.715483 1
4.07e-05 8.304463 7.716899 1
4.075e-05 8.327006 7.718368 1
4.08e-05 8.349533 7.71989 1
4.085e-05 8.372051 7.721464 1
4.09e-05 8.394561 7.72309 1
4.095e-05 8.417062 7.724769 1
4.1e-05 8.439564 7.7265 1
4.105e-05 8.462046 7.728282 1
4.11e-05 8.484529 7.730117 1
4.115e-05 8.507002 7.732059 1
4.12e-05 8.529465 7.733996 1
4.125e-05 8.551907 7.735985 1
4.13e-05 8.574339 7.738025 1
4.135e-05 8.59677 7.740115 1
4.14e-05 8.619179 7.742257 1
4.145e-05 8.641588 7.744449 1
4.15e-05 8.663974 7.746692 1
4.155e-05 8.68636 7.748985 1
4.16e-05 8.708734 7.751329 1
4.165e-05 8.731095 7.753722 1
4.17e-05 8.753431 7.756166 1
4.175e-05 8.775767 7.758659 1
4.18e-05 8.79809 7.761258 1
4.185e-05 8.820386 7.76385 1
4.19e-05 8.842681 7.766491 1
4.195e-05 8.864963 7.769182 1
4.2e-05 8.88723 7.771921 1
4.205e-05 8.909483 7.774709 1
4.21e-05 8.931707 7.777546 1
4.215e-05 8.95393 7.780432 1
4.22e-05 8.976138 7.783421 1
4.225e-05 8.998315 7.786403 1
4.23e-05 9.020476 7.789432 1
4.235e-05 9.042637 7.79251 1
4.24e-05 9.064782 7.795691 1
4.245e-05 9.086893 7.798863 1
4.25e-05 9.045846 7.802084 0
4.255e-05 9.004783 7.805193 0
4.26e-05 8.963687 7.808192 0
4.265e-05 8.922576 7.811081 0
4.27e-05 8.881465 7.813859 0
4.275e-05 8.840325 7.816528 0
4.28e-05 8.799186 7.818985 0
4.285e-05 8.75802 7.821436 0
4.29e-05 8.716855 7.823777 0
4.295e-05 8.675665 7.82601 0
4.3e-05 8.634476 7.828031 0
4.305e-05 8.593265 7.830047 0
4.31e-05 8.552054 7.831955 0
4.315e-05 8.510834 7.833755 0
4.32e-05 8.469603 7.835448 0
4.325e-05 8.428356 7.837033 0
4.33e-05 8.3871 7.838512 0
4.335e-05 8.345838 7.839883 0
4.34e-05 8.304575 7.841148 0
4.345e-05 8.263306 7.842307 0
4.35e-05 8.222025 7.843359 0
4.355e-05 8.180739 7.844306 0
4.36e-05 8.139449 7.845147 0
4.365e-05 8.098159 7.845883 0
4.37e-05 8.056865 7.84641 0
4.375e-05 8.015565 7.846936 0
4.38e-05 7.974265 7.847358 0
4.385e-05 7.932964 7.847675 0
4.39e-05 7.89166 7.847888 0
4.395e-05 7.850355 7.847998 0
4.4e-05 7.80905 7.848004 0
4.405e-05 7.767745 7.847906 0
4.41e-05 7.72644 7.847603 0
4.415e-05 7.685137 7.8473 0
4.42e-05 7.643837 7.846894 0
4.425e-05 7.602538 7.846387 0
4.43e-05 7.561241 7.845777 0
4.435e-05 7.519951 7.845066 0
4.44e-05 7.478666 7.844253 0
4.445e-05 7.43738 7.843339 0
4.45e-05 7.3961 7.842324 0
4.455e-05 7.35483 7.841208 0
4.46e-05 7.313561 7.839992 0
4.465e-05 7.272297 7.838676 0
4.47e-05 7.231041 7.83726 0
4.475e-05 7.1898 7.835745 0
4.48e-05 7.14856 7.83413 0
4.485e-05 7.107336 7.832416 0
4.49e-05 7.066113 7.830603 0
4.495e-05 7.0249 7.828692 0
4.5e-05 6.983706 7.826683 0
4.505e-05 7.005682 7.824575 1
4.51e-05 7.027658 7.822528 1
4.515e-05 7.049655 7.820541 1
4.52e-05 7.071653 7.818614 1
4.525e-05 7.09367 7.816746 1
4.53e-05 7.115696 7.814939 1
4.535e-05 7.137723 7.81319 1
4.54e-05 7.159768 7.811502 1
4.545e-05 7.181812 7.809928 1
4.55e-05 7.203874 7.808357 1
4.555e-05 7.225943 7.806846 1
4.56e-05 7.24802 7.805394 1
4.565e-05 7.270104 7.804 1
4.57e-05 7.292195 7.802666 1
4.575e-05 7.314287 7.801389 1
4.58e-05 7.336384 7.800227 1
4.585e-05 7.358495 7.799067 1
4.59e-05 7.380611 7.797966 1
4.595e-05 7.402727 7.796922 1
4.6e-05 7.424848 7.795937 1
4.605e-05 7.446975 7.795009 1
4.61e-05 7.469111 7.794139 1
4.615e-05 7.491251 7.793327 1
4.62e-05 7.513396 7.792571 1
4.625e-05 7.535544 7.791873 1
4.63e-05 7.557695 7.791233 1
4.635e-05 7.579846 7.790649 1
4.64e-05 7.602004 7.790122 1
4.645e-05 7.624161 7.789652 1
4.65e-05 7.646323 7.789238 1
4.655e-05 7.668487 7.78888 1
4.66e-05 7.690652 7.78858 1
4.665e-05 7.712819 7.788335 1
4.67e-05 7.734986 7.788146 1
4.675e-05 7.757155 7.788013 1
4.68e-05 7.779323 7.787936 1
4.685e-05 7.801492 7.787914 1
4.69e-05 7.823661 7.787948 1
4.695e-05 7.84583 7.788093 1
4.7e-05 7.867998 7.788237 1
4.705e-05 7.890164 7.788437 1
4.71e-05 7.912329 7.788691 1
4.715e-05 7.934493 7.789 1
4.72e-05 7.956655 7.789364 1
4.725e-05 7.978814 7.789782 1
4.73e-05 8.00097 7.790255 1
4.735e-05 8.023127 7.790781 1
4.74e-05 8.045278 7.791362 1
4.745e-05 8.067425 7.791997 1
4.75e-05 8.026411 7.792686 0
4.755e-05 7.985397 7.79327 0
4.76e-05 7.944379 7.79375 0
4.765e-05 7.903358 7.794127 0
4.77e-05 7.862335 7.7944 0
4.775e-05 7.821311 7.79457 0
4.78e-05 7.780287 7.794637 0
4.785e-05 7.739263 7.794601 0
4.79e-05 7.698239 7.794462 0
4.795e-05 7.657216 7.794222 0
4.8e-05 7.616195 7.793879 0
4.805e-05 7.575175 7.793435 0
4.81e-05 7.534157 7.792889 0
4.815e-05 7.493142 7.792243 0
4.82e-05 7.452134 7.791495 0
4.825e-05 7.411126 7.790647 0
4.83e-05 7.370122 7.789698 0
4.835e-05 7.32913 7.788649 0
4.84e-05 7.288143 7.7875 0
4.845e-05 7.247162 7.786252 0
4.85e-05 7.206189 7.784904 0
4.855e-05 7.165216 7.783457 0
4.86e-05 7.124259 7.781911 0
4.865e-05 7.08331 7.780267 0
4.87e-05 7.042361 7.778423 0
4.875e-05 7.001432 7.776582 0
4.88e-05 6.960513 7.774645 0
4.885e-05 6.919593 7.772609 0
4.89e-05 6.878696 7.770477 0
4.895e-05 6.837811 7.768247 0
4.9e-05 6.796925 7.765819 0
4.905e-05 6.756052 7.763397 0
4.91e-05 6.715206 7.760878 0
4.915e-05 6.674373 7.758264 0
4.92e-05 6.63354 7.755554 0
4.925e-05 6.592736 7.752749 0
4.93e-05 6.551932 7.749849 0
4.935e-05 6.511159 7.746855 0
4.94e-05 6.470386 7.743765 0
4.945e-05 6.429629 7.740582 0
4.95e-05 6.388889 7.737304 0
4.955e-05 6.348184 7.733933 0
4.96e-05 6.30748 7.730367 0
4.965e-05 6.266793 7.72681 0
4.97e-05 6.226126 7.72316 0
4.975e-05 6.185497 7.719417 0
4.98e-05 6.144889 7.715583 0
4.985e-05 6.104301 7.711656 0
4.99e-05 6.063714 7.707638 0
4.995e-05 6.023169 7.703528 0
5e-05 6.045782 7.699327 1
5.005e-05 6.068439 7.695193 1
5.01e-05 6.091096 7.691126 1
5.015e-05 6.113774 7.687126 1
5.02e-05 6.136473 7.683193 1
5.025e-05 6.159193 7.679383 1
5.03e-05 6.181933 7.675582 1
5.035e-05 6.204713 7.671848 1
5.04e-05 6.227512 7.66818 1
5.045e-05 6.250311 7.664579 1
5.05e-05 6.273129 7.661043 1
5.055e-05 6.295984 7.657573 1
5.06e-05 6.318839 7.654226 1
5.065e-05 6.341729 7.650888 1
5.07e-05 6.364636 7.647615 1
5.075e-05 6.387544 7.644407 1
5.08e-05 6.410484 7.641265 1
5.085e-05 6.433441 7.638188 1
5.09e-05 6.456398 7.635176 1
5.095e-05 6.479371 7.63223 1
5.1e-05 6.502374 7.629347 1
5.105e-05 6.525393 7.62653 1
5.11e-05 6.548411 7.623777 1
5.115e-05 6.571458 7.621089 1
5.12e-05 6.594505 7.618465 1
5.125e-05 6.617579 7.615905 1
5.13e-05 6.640666 7.613409 1
5.135e-05 6.663754 7.610977 1
5.14e-05 6.686854 7.608609 1
5.145e-05 6.709966 7.606305 1
5.15e-05 6.733103 7.604064 1
5.155e-05 6.756239 7.601944 1
5.16e-05 6.779387 7.59983 1
5.165e-05 6.802557 7.597779 1
5.17e-05 6.825737 7.595791 1
5.175e-05 6.848927 7.593866 1
5.18e-05 6.872117 7.592003 1
5.185e-05 6.895317 7.590204 1
5.19e-05 6.918526 7.588524 1
5.195e-05 6.941754 7.586849 1
5.2e-05 6.964981 7.585237 1
5.205e-05 6.988216 7.583686 1
5.21e-05 7.01146 7.582197 1
5.215e-05 7.034712 7.58077 1
5.22e-05 7.057978 7.579405 1
5.225e-05 7.081251 7.578102 1
5.23e-05 7.104524 7.57686 1
5.235e-05 7.127804 7.575737 1
5.24e-05 7.151089 7.574617 1
5.245e-05 7.174381 7.573558 1
5.25e-05 7.134525 7.57256 0
5.255e-05 7.09467 7.571465 0
5.26e-05 7.05482 7.570273 0
5.265e-05 7.014976 7.568985 0
5.27e-05 6.975147 7.5676 0
5.275e-05 6.935325 7.566119 0
5.28e-05 6.895504 7.564542 0
5.285e-05 6.85569 7.562869 0
5.29e-05 6.815886 7.561101 0
5.295e-05 6.7761 7.559238 0
5.3e-05 6.736325 7.55728 0
5.305e-05 6.69655 7.555228 0
5.31e-05 6.656797 7.553081 0
5.315e-05 6.617056 7.55084 0
5.32e-05 6.577314 7.548506 0
5.325e-05 6.537585 7.546078 0
5.33e-05 6.497869 7.543557 0
5.335e-05 6.458166 7.540942 0
5.34e-05 6.418477 7.538235 0
5.345e-05 6.378802 7.535436 0
5.35e-05 6.339142 7.532545 0
5.355e-05 6.299497 7.529561 0
5.36e-05 6.259884 7.526486 0
5.365e-05 6.220271 7.523319 0
5.37e-05 6.180691 7.520062 0
5.375e-05 6.14113 7.516713 0
5.38e-05 6.101586 7.513274 0
5.385e-05 6.062061 7.509745 0
5.39e-05 6.022555 7.506126 0
5.395e-05 5.983069 7.502417 0
5.4e-05 5.943583 7.498619 0
5.405e-05 5.904137 7.494731 0
5.41e-05 5.864691 7.490755 0
5.415e-05 5.825287 7.486689 0
5.42e-05 5.785883 7.482437 0
5.425e-05 5.746502 7.478196 0
5.43e-05 5.707166 7.473867 0
5.435e-05 5.66783 7.46945 0
5.44e-05 5.628517 7.464848 0
5.445e-05 5.589228 7.460257 0
5.45e-05 5.549964 7.455579 0
5.455e-05 5.510724 7.450717 0
5.46e-05 5.471535 7.445867 0
5.465e-05 5.432372 7.440931 0
5.47e-05 5.393236 7.43591 0
5.475e-05 5.354126 7.430803 0
5.48e-05 5.315044 7.425612 0
5.485e-05 5.27599 7.420335 0
5.49e-05 5.236964 7.414974 0
5.495e-05 5.197938 7.409529 0
5.5e-05 5.158969 7.404 0
5.505e-05 5.183188 7.398388 1
5.51e-05 5.207436 7.39285 1
5.515e-05 5.231684 7.387386 1
5.52e-05 5.255961 7.381997 1
5.525e-05 5.280295 7.376682 1
5.53e-05 5.304628 7.371441 1
5.535e-05 5.329016 7.366274 1
5.54e-05 5.353404 7.361181 1
5.545e-05 5.377845 7.356161 1
5.55e-05 5.402312 7.351215 1
5.555e-05 5.42678 7.346343 1
5.56e-05 5.451273 7.341544 1
5.565e-05 5.475816 7.336819 1
5.57e-05 5.500359 7.332227 1
5.575e-05 5.524926 7.327709 1
5.58e-05 5.549517 7.323202 1
5.585e-05 5.574155 7.318768 1
5.59e-05 5.598816 7.314406 1
5.595e-05 5.623477 7.310117 1
5.6e-05 5.648161 7.305901 1
5.605e-05 5.672867 7.301757 1
5.61e-05 5.697616 7.297684 1
5.615e-05 5.722365 7.293684 1
5.62e-05 5.747155 7.289756 1
5.625e-05 5.771966 7.285899 1
5.63e-05 5.796777 7.282114 1
5.635e-05 5.821608 7.278401 1
5.64e-05 5.846478 7.274759 1
5.645e-05 5.871348 7.271188 1
5.65e-05 5.896255 7.267689 1
5.655e-05 5.92118 7.26426 1
5.66e-05 5.946122 7.260903 1
5.665e-05 5.971065 7.257616 1
5.67e-05 5.996042 7.254399 1
5.675e-05 6.021019 7.251253 1
5.68e-05 6.046012 7.248178 1
5.685e-05 6.071022 7.245172 1
5.69e-05 6.096047 7.242237 1
5.695e-05 6.121088 7.239372 1
5.7e-05 6.146144 7.236576 1
5.705e-05 6.171229 7.23385 1
5.71e-05 6.196314 7.231193 1
5.715e-05 6.221426 7.228606 1
5.72e-05 6.246552 7.226088 1
5.725e-05 6.271678 7.223639 1
5.73e-05 6.296829 7.221259 1
5.735e-05 6.321993 7.218948 1
5.74e-05 6.347156 7.216706 1
5.745e-05 6.372343 7.214532 1
5.75e-05 6.334383 7.212426 0
5.755e-05 6.296434 7.210231 0
5.76e-05 6.258486 7.207947 0
5.765e-05 6.220549 7.205573 0
5.77e-05 6.182625 7.203111 0
5.775e-05 6.144714 7.200559 0
5.78e-05 6.106816 7.19792 0
5.785e-05 6.068947 7.195192 0
5.79e-05 6.031092 7.192376 0
5.795e-05 5.993253 7.189473 0
5.8e-05 5.955413 7.186483 0
5.805e-05 5.91759 7.183405 0
5.81e-05 5.879782 7.18024 0
5.815e-05 5.842009 7.176989 0
5.82e-05 5.804235 7.173652 0
5.825e-05 5.766479 7.170228 0
5.83e-05 5.728741 7.166719 0
5.835e-05 5.691022 7.163124 0
5.84e-05 5.653321 7.159444 0
5.845e-05 5.615659 7.155678 0
5.85e-05 5.577998 7.151828 0
5.855e-05 5.540357 7.147894 0
5.86e-05 5.502757 7.143875 0
5.865e-05 5.46518 7.139772 0
5.87e-05 5.427602 7.135586 0
5.875e-05 5.390046 7.131316 0
5.88e-05 5.352536 7.126963 0
5.885e-05 5.315026 7.122433 0
5.89e-05 5.277563 7.117914 0
5.895e-05 5.2401 7.113313 0
5.9e-05 5.202662 7.10863 0
5.905e-05 5.165273 7.103865 0
5.91e-05 5.127884 7.099019 0
5.915e-05 5.090521 7.093998 0
5.92e-05 5.05321 7.088989 0
5.925e-05 5.0159 7.0839 0
5.93e-05 4.978616 7.07873 0
5.935e-05 4.941387 7.073479 0
5.94e-05 4.904159 7.068149 0
5.945e-05 4.866986 7.062739 0
5.95e-05 4.829814 7.05725 0
5.955e-05 4.7927 7.051681 0
5.96e-05 4.755615 7.046034 0
5.965e-05 4.718561 7.040308 0
5.97e-05 4.681507 7.034503 0
5.975e-05 4.644483 7.028621 0
5.98e-05 4.607522 7.02266 0
5.985e-05 4.570592 7.016623 0
5.99e-05 4.533663 7.010507 0
5.995e-05 4.496798 7.004315 0
6e-05 4.523091 6.998047 1
6.005e-05 4.54945 6.991859 1
6.01e-05 4.57584 6.985753 1
6.015e-05 4.602231 6.979728 1
6.02e-05 4.628654 6.973785 1
6.025e-05 4.655138 6.967922 1
6.03e-05 4.681623 6.96214 1
6.035e-05 4.708138 6.956439 1
6.04e-05 4.734713 6.950818 1
6.045e-05 4.761287 6.945278 1
6.05e-05 4.78792 6.939818 1
6.055e-05 4.814552 6.934438 1
6.06e-05 4.841213 6.929138 1
6.065e-05 4.867902 6.923918 1
6.07e-05 4.894618 6.918845 1
6.075e-05 4.921388 6.913784 1
6.08e-05 4.948183 6.908803 1
6.085e-05 4.975005 6.903902 1
6.09e-05 5.001852 6.89908 1
6.095e-05 5.028699 6.894337 1
6.1e-05 5.055595 6.889672 1
6.105e-05 5.082516 6.885087 1
6.11e-05 5.10946 6.880581 1
6.115e-05 5.136428 6.876153 1
6.12e-05 5.163395 6.871804 1
6.125e-05 5.190408 6.867533 1
6.13e-05 5.217421 6.86334 1
6.135e-05 5.244456 6.859225 1
6.14e-05 5.271513 6.855188 1
6.145e-05 5.298612 6.851229 1
6.15e-05 5.325711 6.847347 1
6.155e-05 5.35285 6.843543 1
6.16e-05 5.380009 6.839817 1
6.165e-05 5.407168 6.836167 1
6.17e-05 5.434365 6.832595 1
6.175e-05 5.46158 6.829099 1
6.18e-05 5.488813 6.82568 1
6.185e-05 5.516064 6.822338 1
6.19e-05 5.543332 6.819072 1
6.195e-05 5.570617 6.815883 1
6.2e-05 5.597918 6.81277 1
6.205e-05 5.625219 6.809733 1
6.21e-05 5.652552 6.806771 1
6.215e-05 5.679885 6.803886 1
6.22e-05 5.707248 6.801076 1
6.225e-05 5.734625 6.798341 1
6.23e-05 5.762016 6.795682 1
6.235e-05 5.789407 6.793098 1
6.24e-05 5.816825 6.790589 1
6.245e-05 5.844243 6.788154 1
6.25e-05 5.808516 6.785794 0
6.255e-05 5.772801 6.783351 0
6.26e-05 5.737099 6.780825 0
6.265e-05 5.701424 6.778216 0
6.27e-05 5.66575 6.775524 0
6.275e-05 5.630089 6.772749 0
6.28e-05 5.594458 6.769893 0
6.285e-05 5.558827 6.766954 0
6.29e-05 5.523227 6.763934 0
6.295e-05 5.487628 6.760832 0
6.3e-05 5.452061 6.757649 0
6.305e-05 5.416512 6.754385 0
6.31e-05 5.380962 6.75104 0
6.315e-05 5.345449 6.747615 0
6.32e-05 5.309935 6.744021 0
6.325e-05 5.27444 6.740436 0
6.33e-05 5.238983 6.736771 0
6.335e-05 5.203546 6.733026 0
6.34e-05 5.168129 6.729202 0
6.345e-05 5.132713 6.7253 0
6.35e-05 5.097337 6.721318 0
6.355e-05 5.061962 6.717258 0
6.36e-05 5.026608 6.71312 0
6.365e-05 4.991276 6.708904 0
6.37e-05 4.955988 6.70461 0
6.375e-05 4.920701 6.700238 0
6.38e-05 4.88546 6.695789 0
6.385e-05 4.850219 6.691264 0
6.39e-05 4.815002 6.686661 0
6.395e-05 4.779833 6.681982 0
6.4e-05 4.74469 6.677226 0
6.405e-05 4.709572 6.672395 0
6.41e-05 4.674454 6.667488 0
6.415e-05 4.639362 6.662505 0
6.42e-05 4.604323 6.657448 0
6.425e-05 4.569311 6.652315 0
6.43e-05 4.534326 6.647107 0
6.435e-05 4.499341 6.641825 0
6.44e-05 4.464384 6.636469 0
6.445e-05 4.429456 6.631039 0
6.45e-05 4.394555 6.625535 0
6.455e-05 4.359684 6.619957 0
6.46e-05 4.324872 6.614307 0
6.465e-05 4.29009 6.608583 0
6.47e-05 4.255338 6.602787 0
6.475e-05 4.220587 6.596918 0
6.48e-05 4.185866 6.590977 0
6.485e-05 4.151177 6.584878 0
6.49e-05 4.11652 6.578794 0
6.495e-05 4.081894 6.572638 0
6.5e-05 4.047334 6.566411 0
6.505e-05 4.075932 6.560114 1
6.51e-05 4.104596 6.553903 1
6.515e-05 4.13326 6.54778 1
6.52e-05 4.161987 6.541743 1
6.525e-05 4.190746 6.535794 1
6.53e-05 4.219536 6.529931 1
6.535e-05 4.248356 6.524155 1
6.54e-05 4.277177 6.518466 1
6.545e-05 4.306027 6.512863 1
6.55e-05 4.334935 6.507346 1
6.555e-05 4.363873 6.501915 1
6.56e-05 4.392838 6.49657 1
6.565e-05 4.421804 6.49131 1
6.57e-05 4.450797 6.486136 1
6.575e-05 4.479817 6.481048 1
6.58e-05 4.508864 6.476045 1
6.585e-05 4.537938 6.471127 1
6.59e-05 4.567037 6.466294 1
6.595e-05 4.596162 6.461546 1
6.6e-05 4.625311 6.456882 1
6.605e-05 4.65451 6.452304 1
6.61e-05 4.683708 6.447809 1
6.615e-05 4.712953 6.443399 1
6.62e-05 4.742199 6.439146 1
6.625e-05 4.771466 6.434977 1
6.63e-05 4.800778 6.430818 1
6.635e-05 4.830089 6.426743 1
6.64e-05 4.859422 6.422751 1
6.645e-05 4.888776 6.418843 1
6.65e-05 4.918151 6.415018 1
6.655e-05 4.947565 6.411275 1
6.66e-05 4.976999 6.407616 1
6.665e-05 5.006432 6.40404 1
6.67e-05 5.035885 6.400546 1
6.675e-05 5.065373 6.397134 1
6.68e-05 5.094862 6.393805 1
6.685e-05 5.124369 6.390557 1
6.69e-05 5.153892 6.387392 1
6.695e-05 5.183448 6.384308 1
6.7e-05 5.21302 6.381306 1
6.705e-05 5.242592 6.378385 1
6.71e-05 5.27218 6.375546 1
6.715e-05 5.301797 6.372787 1
6.72e-05 5.331428 6.37011 1
6.725e-05 5.361072 6.367513 1
6.73e-05 5.390717 6.364997 1
6.735e-05 5.420375 6.362561 1
6.74e-05 5.450046 6.360206 1
6.745e-05 5.479741 6.35793 1
6.75e-05 5.446278 6.355735 0
6.755e-05 5.412839 6.353461 0
6.76e-05 5.379399 6.35111 0
6.765e-05 5.345973 6.34868 0
6.77e-05 5.312572 6.346174 0
6.775e-05 5.279171 6.34359 0
6.78e-05 5.245797 6.340929 0
6.785e-05 5.212424 6.338191 0
6.79e-05 5.17908 6.335376 0
6.795e-05 5.145751 6.332486 0
6.8e-05 5.112422 6.329519 0
6.805e-05 5.079109 6.326476 0
6.81e-05 5.045812 6.323358 0
6.815e-05 5.012531 6.320164 0
6.82e-05 4.979284 6.316895 0
6.825e-05 4.946037 6.313551 0
6.83e-05 4.912826 6.310132 0
6.835e-05 4.879633 6.306639 0
6.84e-05 4.846459 6.303071 0
6.845e-05 4.813304 6.29943 0
6.85e-05 4.780169 6.295714 0
6.855e-05 4.747034 6.291925 0
6.86e-05 4.713918 6.288063 0
6.865e-05 4.680844 6.284128 0
6.87e-05 4.647791 6.28012 0
6.875e-05 4.614759 6.276039 0
6.88e-05 4.581727 6.271886 0
6.885e-05 4.548739 6.26766 0
6.89e-05 4.515774 6.263363 0
6.895e-05 4.482832 6.258994 0
6.9e-05 4.449914 6.254553 0
6.905e-05 4.417019 6.250042 0
6.91e-05 4.384124 6.245459 0
6.915e-05 4.351253 6.240724 0
6.92e-05 4.318432 6.236 0
6.925e-05 4.285636 6.231206 0
6.93e-05 4.252866 6.226342 0
6.935e-05 4.220121 6.221409 0
6.94e-05 4.187404 6.216405 0
6.945e-05 4.154712 6.211333 0
6.95e-05 4.122021 6.20611 0
6.955e-05 4.089385 6.200899 0
6.96e-05 4.056748 6.195621 0
6.965e-05 4.024168 6.190273 0
6.97e-05 3.991588 6.184858 0
6.975e-05 3.959065 6.179375 0
6.98e-05 3.926571 6.173824 0
6.985e-05 3.894077 6.168206 0
6.99e-05 3.861643 6.162521 0
6.995e-05 3.829239 6.156769 0
7e-05 3.859992 6.15095 1
7.005e-05 3.890807 6.145222 1
7.01e-05 3.921651 6.139586 1
7.015e-05 3.952525 6.134041 1
7.02e-05 3.983398 6.128588 1
7.025e-05 4.014301 6.123225 1
7.03e-05 4.045231 6.117952 1
7.035e-05 4.076189 6.112771 1
7.04e-05 4.107201 6.107679 1
7.045e-05 4.138213 6.102755 1
7.05e-05 4.169277 6.097844 1
7.055e-05 4.200367 6.093023 1
7.06e-05 4.231456 6.088291 1
7.065e-05 4.26257 6.083649 1
7.07e-05 4.293733 6.079096 1
7.075e-05 4.324896 6.074633 1
7.08e-05 4.356082 6.070259 1
7.085e-05 4.387314 6.065973 1
7.09e-05 4.418567 6.061776 1
7.095e-05 4.449843 6.057668 1
7.1e-05 4.481139 6.053649 1
7.105e-05 4.512436 6.049718 1
7.11e-05 4.543753 6.045953 1
7.115e-05 4.57509 6.042197 1
7.12e-05 4.606447 6.038529 1
7.125e-05 4.637823 6.034949 1
7.13e-05 4.669237 6.031456 1
7.135e-05 4.70065 6.028051 1
7.14e-05 4.732081 6.024732 1
7.145e-05 4.763547 6.021501 1
7.15e-05 4.79503 6.018356 1
7.155e-05 4.826528 6.015297 1
7.16e-05 4.858026 6.012326 1
7.165e-05 4.889556 6.00944 1
7.17e-05 4.9211 6.00664 1
7.175e-05 4.952644 6.004005 1
7.18e-05 4.984202 6.001377 1
7.185e-05 5.015787 5.998834 1
7.19e-05 5.047385 5.996376 1
7.195e-05 5.078983 5.994004 1
7.2e-05 5.110605 5.991716 1
7.205e-05 5.142228 5.989513 1
7.21e-05 5.173873 5.987395 1
7.215e-05 5.205529 5.985361 1
7.22e-05 5.237195 5.983412 1
7.225e-05 5.268862 5.981625 1
7.23e-05 5.300547 5.979843 1
7.235e-05 5.332241 5.978145 1
7.24e-05 5.363935 5.97653 1
7.245e-05 5.395637 5.974999 1
7.25e-05 5.36419 5.973551 0
7.255e-05 5.33275 5.972027 0
7.26e-05 5.301327 5.970429 0
7.265e-05 5.269903 5.968756 0
7.27e-05 5.238498 5.967009 0
7.275e-05 5.207102 5.965188 0
7.28e-05 5.175717 5.963293 0
7.285e-05 5.144341 5.961324 0
7.29e-05 5.112977 5.959281 0
7.295e-05 5.081623 5.957165 0
7.3e-05 5.05027 5.954977 0
7.305e-05 5.018939 5.952715 0
7.31e-05 4.987622 5.95038 0
7.315e-05 4.956317 5.947973 0
7.32e-05 4.925024 5.945494 0
7.325e-05 4.893746 5.942943 0
7.33e-05 4.862467 5.94032 0
7.335e-05 4.831216 5.937626 0
7.34e-05 4.79998 5.93486 0
7.345e-05 4.768759 5.932022 0
7.35e-05 4.737553 5.929114 0
7.355e-05 4.706347 5.926135 0
7.36e-05 4.675173 5.923086 0
7.365e-05 4.643999 5.919966 0
7.37e-05 4.612841 5.916776 0
7.375e-05 4.581718 5.913516 0
7.38e-05 4.550594 5.910187 0
7.385e-05 4.519488 5.906788 0
7.39e-05 4.488418 5.90332 0
7.395e-05 4.457366 5.899782 0
7.4e-05 4.426315 5.896176 0
7.405e-05 4.395282 5.892424 0
7.41e-05 4.364289 5.888681 0
7.415e-05 4.333316 5.88487 0
7.42e-05 4.302363 5.880991 0
7.425e-05 4.271411 5.877045 0
7.43e-05 4.240479 5.872953 0
7.435e-05 4.209569 5.868872 0
7.44e-05 4.17868 5.864724 0
7.445e-05 4.147835 5.860509 0
7.45e-05 4.11699 5.85615 0
7.455e-05 4.086169 5.851802 0
7.46e-05 4.05537 5.847388 0
7.465e-05 4.024594 5.842908 0
7.47e-05 3.993842 5.838362 0
7.475e-05 3.963138 5.833751 0
7.48e-05 3.932434 5.829074 0
7.485e-05 3.901779 5.824333 0
7.49e-05 3.87115 5.819526 0
7.495e-05 3.840521 5.814655 0
7.5e-05 3.809918 5.80972 0
7.505e-05 3.842525 5.804721 1
7.51e-05 3.875157 5.799815 1
7.515e-05 3.90779 5.795003 1
7.52e-05 3.940448 5.790285 1
7.525e-05 3.973155 5.785661 1
7.53e-05 4.005886 5.781129 1
7.535e-05 4.03864 5.776691 1
7.54e-05 4.071417 5.772346 1
7.545e-05 4.104216 5.768094 1
7.55e-05 4.137016 5.763934 1
7.555e-05 4.169859 5.759867 1
7.56e-05 4.202702 5.755974 1
7.565e-05 4.235585 5.752091 1
7.57e-05 4.268489 5.7483 1
7.575e-05 4.301412 5.7446 1
7.58e-05 4.334354 5.740992 1
7.585e-05 4.367315 5.737475 1
7.59e-05 4.400276 5.73405 1
7.595e-05 4.433272 5.730716 1
7.6e-05 4.466268 5.727472 1
7.605e-05 4.499281 5.724319 1
7.61e-05 4.532327 5.721256 1
7.615e-05 4.565373 5.718284 1
7.62e-05 4.59845 5.715402 1
7.625e-05 4.631527 5.712609 1
7.63e-05 4.664619 5.709989 1
7.635e-05 4.697738 5.707376 1
7.64e-05 4.73087 5.704852 1
7.645e-05 4.764002 5.702417 1
7.65e-05 4.79716 5.700071 1
7.655e-05 4.830329 5.697814 1
7.66e-05 4.86351 5.695645 1
7.665e-05 4.896691 5.693565 1
7.67e-05 4.929893 5.691572 1
7.675e-05 4.963105 5.689668 1
7.68e-05 4.996318 5.687852 1
7.685e-05 5.029549 5.686123 1
7.69e-05 5.06278 5.684482 1
7.695e-05 5.096019 5.682927 1
7.7e-05 5.129275 5.68146 1
7.705e-05 5.16253 5.68008 1
7.71e-05 5.195793 5.678786 1
7.715e-05 5.229069 5.677578 1
7.72e-05 5.262351 5.676457 1
7.725e-05 5.295638 5.675422 1
7.73e-05 5.32893 5.674472 1
7.735e-05 5.362227 5.673608 1
7.74e-05 5.395528 5.67283 1
7.745e-05 5.428832 5.672137 1
7.75e-05 5.398982 5.671528 0
7.755e-05 5.369132 5.670847 0
7.76e-05 5.339285 5.670093 0
7.765e-05 5.309443 5.669266 0
7.77e-05 5.279605 5.668292 0
7.775e-05 5.249771 5.66732 0
7.78e-05 5.219943 5.666276 0
7.785e-05 5.190127 5.66516 0
7.79e-05 5.16031 5.663973 0
7.795e-05 5.1305 5.662713 0
7.8e-05 5.100703 5.661383 0
7.805e-05 5.070906 5.659981 0
7.81e-05 5.041117 5.658434 0
7.815e-05 5.011336 5.656891 0
7.82e-05 4.981571 5.655277 0
7.825e-05 4.951815 5.653593 0
7.83e-05 4.922069 5.651838 0
7.835e-05 4.892332 5.650014 0
7.84e-05 4.862605 5.64812 0
7.845e-05 4.832888 5.646156 0
7.85e-05 4.803182 5.644123 0
7.855e-05 4.773477 5.64202 0
7.86e-05 4.743782 5.639849 0
7.865e-05 4.71411 5.637609 0
7.87e-05 4.684438 5.6353 0
7.875e-05 4.654791 5.632923 0
7.88e-05 4.625157 5.630477 0
7.885e-05 4.595523 5.627964 0
7.89e-05 4.565916 5.625383 0
7.895e-05 4.536309 5.622734 0
7.9e-05 4.50673 5.620018 0
7.905e-05 4.477151 5.617235 0
7.91e-05 4.447586 5.614385 0
7.915e-05 4.418037 5.611394 0
7.92e-05 4.388503 5.608411 0
7.925e-05 4.358985 5.605361 0
7.93e-05 4.3295 5.602245 0
7.935e-05 4.300031 5.599063 0
7.94e-05 4.270579 5.595815 0
7.945e-05 4.241145 5.592502 0
7.95e-05 4.211711 5.58905 0
7.955e-05 4.182295 5.585607 0
7.96e-05 4.152915 5.582099 0
7.965e-05 4.123555 5.578526 0
7.97e-05 4.094213 5.574888 0
7.975e-05 4.064891 5.571187 0
7.98e-05 4.035589 5.567421 0
7.985e-05 4.006287 5.563591 0
7.99e-05 3.977005 5.559625 0
7.995e-05 3.947743 5.555668 0
8e-05 3.981661 5.551649 1
8.005e-05 4.01562 5.547724 1
8.01e-05 4.04958 5.543893 1
8.015e-05 4.083559 5.540158 1
8.02e-05 4.117558 5.536516 1
8.025e-05 4.151577 5.533054 1
8.03e-05 4.185613 5.5296 1
8.035e-05 4.219686 5.52624 1
8.04e-05 4.253758 5.522974 1
8.045e-05 4.287848 5.519801 1
8.05e-05 4.32197 5.516721 1
8.055e-05 4.356093 5.513734 1
8.06e-05 4.390246 5.51084 1
8.065e-05 4.4244 5.508038 1
8.07e-05 4.458582 5.505329 1
8.075e-05 4.492778 5.502712 1
8.08e-05 4.526975 5.500187 1
8.085e-05 4.561184 5.497754 1
8.09e-05 4.595419 5.495413 1
8.095e-05 4.629665 5.493163 1
8.1e-05 4.663912 5.491004 1
8.105e-05 4.698181 5.488937 1
8.11e-05 4.732449 5.48696 1
8.115e-05 4.766729 5.485073 1
8.12e-05 4.801027 5.483278 1
8.125e-05 4.835335 5.481572 1
8.13e-05 4.869651 5.479956 1
8.135e-05 4.903967 5.478431 1
8.14e-05 4.938298 5.476994 1
8.145e-05 4.97263 5.475648 1
8.15e-05 5.006975 5.47439 1
8.155e-05 5.041327 5.473222 1
8.16e-05 5.075684 5.472142 1
8.165e-05 5.110041 5.471151 1
8.17e-05 5.144403 5.470248 1
8.175e-05 5.178775 5.469433 1
8.18e-05 5.213146 5.468707 1
8.185e-05 5.247525 5.468068 1
8.19e-05 5.281903 5.467516 1
8.195e-05 5.316285 5.467052 1
8.2e-05 5.350669 5.466675 1
8.205e-05 5.385055 5.466385 1
8.21e-05 5.419442 5.466182 1
8.215e-05 5.453831 5.466065 1
8.22e-05 5.48822 5.466035 1
8.225e-05 5.522609 5.46609 1
8.23e-05 5.556998 5.466231 1
8.235e-05 5.591385 5.466458 1
8.24e-05 5.62577 5.466771 1
8.245e-05 5.660155 5.467168 1
8.25e-05 5.631381 5.467651 0
8.255e-05 5.602602 5.46806 0
8.26e-05 5.573822 5.468396 0
8.265e-05 5.54504 5.46866 0
8.27e-05 5.516257 5.468851 0
8.275e-05 5.487473 5.468969 0
8.28e-05 5.458689 5.469016 0
8.285e-05 5.429905 5.46899 0
8.29e-05 5.401121 5.468892 0
8.295e-05 5.372339 5.468723 0
8.3e-05 5.343557 5.468482 0
8.305e-05 5.314777 5.468169 0
8.31e-05 5.285997 5.467786 0
8.315e-05 5.25722 5.467331 0
8.32e-05 5.228444 5.466806 0
8.325e-05 5.199672 5.466138 0
8.33e-05 5.170902 5.465472 0
8.335e-05 5.142137 5.464736 0
8.34e-05 5.113375 5.463929 0
8.345e-05 5.084617 5.463053 0
8.35e-05 5.055865 5.462107 0
8.355e-05 5.027117 5.461091 0
8.36e-05 4.998374 5.460006 0
8.365e-05 4.969643 5.458852 0
8.37e-05 4.940912 5.457629 0
8.375e-05 4.912188 5.456337 0
8.38e-05 4.88347 5.454977 0
8.385e-05 4.85476 5.453548 0
8.39e-05 4.826057 5.452051 0
8.395e-05 4.797362 5.450486 0
8.4e-05 4.768675 5.448853 0
8.405e-05 4.739997 5.447153 0
8.41e-05 4.711337 5.445385 0
8.415e-05 4.682687 5.44355 0
8.42e-05 4.654047 5.441648 0
8.425e-05 4.625407 5.439679 0
8.43e-05 4.596777 5.437643 0
8.435e-05 4.568157 5.435541 0
8.44e-05 4.539561 5.433372 0
8.445e-05 4.510964 5.431138 0
8.45e-05 4.482391 5.428838 0
8.455e-05 4.453831 5.426471 0
8.46e-05 4.425271 5.42404 0
8.465e-05 4.396736 5.421543 0
8.47e-05 4.368215 5.418981 0
8.475e-05 4.339694 5.416354 0
8.48e-05 4.311201 5.413662 0
8.485e-05 4.282708 5.410906 0
8.49e-05 4.25423 5.408086 0
8.495e-05 4.225766 5.405201 0
8.5e-05 4.197318 5.402252 0
8.505e-05 4.232059 5.39924 1
8.51e-05 4.266815 5.396322 1
8.515e-05 4.301586 5.393498 1
8.52e-05 4.336371 5.390769 1
8.525e-05 4.371157 5.388133 1
8.53e-05 4.405969 5.38559 1
8.535e-05 4.440782 5.383141 1
8.54e-05 4.47562 5.380785 1
8.545e-05 4.510458 5.378522 1
8.55e-05 4.545308 5.376439 1
8.555e-05 4.580169 5.374361 1
8.56e-05 4.615051 5.372376 1
8.565e-05 4.649933 5.370483 1
8.57e-05 4.684825 5.368681 1
8.575e-05 4.719736 5.366972 1
8.58e-05 4.754655 5.365354 1
8.585e-05 4.789574 5.363827 1
8.59e-05 4.824502 5.362478 1
8.595e-05 4.859436 5.361134 1
8.6e-05 4.894384 5.359879 1
8.605e-05 4.929338 5.358716 1
8.61e-05 4.964292 5.357642 1
8.615e-05 4.999257 5.356659 1
8.62e-05 5.034222 5.355853 1
8.625e-05 5.069191 5.355136 1
8.63e-05 5.104164 5.354421 1
8.635e-05 5.139144 5.353795 1
8.64e-05 5.174127 5.353259 1
8.645e-05 5.20911 5.352811 1
8.65e-05 5.244095 5.352452 1
8.655e-05 5.279082 5.352181 1
8.66e-05 5.314071 5.351998 1
8.665e-05 5.34906 5.351903 1
8.67e-05 5.38405 5.351896 1
8.675e-05 5.41904 5.351977 1
8.68e-05 5.454029 5.352144 1
8.685e-05 5.489017 5.352399 1
8.69e-05 5.524003 5.352741 1
8.695e-05 5.558989 5.353256 1
8.7e-05 5.593969 5.35377 1
8.705e-05 5.628949 5.354371 1
8.71e-05 5.663922 5.355057 1
8.715e-05 5.698892 5.35583 1
8.72e-05 5.733856 5.356687 1
8.725e-05 5.768821 5.35763 1
8.73e-05 5.803781 5.358658 1
8.735e-05 5.838735 5.359771 1
8.74e-05 5.873678 5.360968 1
8.745e-05 5.908613 5.36225 1
8.75e-05 5.880384 5.363616 0
8.755e-05 5.852154 5.364908 0
8.76e-05 5.823911 5.366126 0
8.765e-05 5.795663 5.367271 0
8.77e-05 5.767408 5.368341 0
8.775e-05 5.739154 5.369339 0
8.78e-05 5.710889 5.370264 0
8.785e-05 5.68262 5.371115 0
8.79e-05 5.654351 5.371894 0
8.795e-05 5.626078 5.3726 0
8.8e-05 5.597798 5.373234 0
8.805e-05 5.569515 5.373795 0
8.81e-05 5.541229 5.374285 0
8.815e-05 5.512941 5.374702 0
8.82e-05 5.484653 5.375048 0
8.825e-05 5.456362 5.375322 0
8.83e-05 5.428071 5.375453 0
8.835e-05 5.399778 5.375585 0
8.84e-05 5.371485 5.375645 0
8.845e-05 5.343193 5.375635 0
8.85e-05 5.3149 5.375554 0
8.855e-05 5.286608 5.375402 0
8.86e-05 5.258318 5.37518 0
8.865e-05 5.230027 5.374888 0
8.87e-05 5.201738 5.374455 0
8.875e-05 5.173454 5.374023 0
8.88e-05 5.145172 5.373522 0
8.885e-05 5.116891 5.372951 0
8.89e-05 5.088612 5.372311 0
8.895e-05 5.06034 5.371602 0
8.9e-05 5.032069 5.370824 0
8.905e-05 5.003806 5.369977 0
8.91e-05 4.975543 5.369061 0
8.915e-05 4.94729 5.368078 0
8.92e-05 4.919037 5.367026 0
8.925e-05 4.890789 5.365906 0
8.93e-05 4.862554 5.364718 0
8.935e-05 4.834325 5.363462 0
8.94e-05 4.806103 5.36214 0
8.945e-05 4.777882 5.360749 0
8.95e-05 4.749667 5.359292 0
8.955e-05 4.72146 5.357768 0
8.96e-05 4.69327 5.356177 0
8.965e-05 4.665088 5.35452 0
8.97e-05 4.636907 5.352726 0
8.975e-05 4.608734 5.350937 0
8.98e-05 4.580581 5.349081 0
8.985e-05 4.552438 5.34716 0
8.99e-05 4.524306 5.345173 0
8.995e-05 4.496184 5.343121 0
9e-05 4.531231 5.341004 1
9.005e-05 4.566289 5.338979 1
9.01e-05 4.601358 5.337047 1
9.015e-05 4.636435 5.335208 1
9.02e-05 4.671523 5.333461 1
9.025e-05 4.706618 5.331806 1
9.03e-05 4.741714 5.330243 1
9.035e-05 4.776818 5.328772 1
9.04e-05 4.81193 5.327392 1
9.045e-05 4.847055 5.326104 1
9.05e-05 4.882181 5.324906 1
9.055e-05 4.917313 5.323799 1
9.06e-05 4.952451 5.322783 1
9.065e-05 4.987599 5.321857 1
9.07e-05 5.022747 5.321021 1
9.075e-05 5.057904 5.320276 1
9.08e-05 5.09306 5.31962 1
9.085e-05 5.128223 5.319053 1
9.09e-05 5.163386 5.318576 1
9.095e-05 5.198554 5.318188 1
9.1e-05 5.233721 5.317889 1
9.105e-05 5.26889 5.317767 1
9.11e-05 5.30406 5.317645 1
9.115e-05 5.339231 5.317699 1
9.12e-05 5.374401 5.317752 1
9.125e-05 5.40957 5.317894 1
9.13e-05 5.444739 5.318123 1
9.135e-05 5.479905 5.31844 1
9.14e-05 5.515071 5.318843 1
9.145e-05 5.550232 5.319334 1
9.15e-05 5.585391 5.319911 1
9.155e-05 5.620545 5.320575 1
9.16e-05 5.655696 5.321325 1
9.165e-05 5.690843 5.322161 1
9.17e-05 5.725984 5.323082 1
9.175e-05 5.761126 5.324178 1
9.18e-05 5.796256 5.32527 1
9.185e-05 5.83138 5.326447 1
9.19e-05 5.866504 5.32771 1
9.195e-05 5.901614 5.329057 1
9.2e-05 5.936725 5.330488 1
9.205e-05 5.971827 5.332091 1
9.21e-05 6.006913 5.333691 1
9.215e-05 6.041999 5.335374 1
9.22e-05 6.077076 5.33714 1
9.225e-05 6.112134 5.33899 1
9.23e-05 6.147182 5.340923 1
9.235e-05 6.18223 5.342939 1
9.24e-05 6.217267 5.345037 1
9.245e-05 6.252281 5.347218 1
9.25e-05 6.224138 5.34948 0
9.255e-05 6.195971 5.351667 0
9.26e-05 6.167794 5.353778 0
9.265e-05 6.139605 5.355813 0
9.27e-05 6.111417 5.357772 0
9.275e-05 6.083218 5.359656 0
9.28e-05 6.055009 5.361465 0
9.285e-05 6.026782 5.363199 0
9.29e-05 5.998546 5.364858 0
9.295e-05 5.970301 5.366442 0
9.3e-05 5.942049 5.367952 0
9.305e-05 5.913797 5.369387 0
9.31e-05 5.885537 5.370748 0
9.315e-05 5.857263 5.372035 0
9.32e-05 5.828982 5.373248 0
9.325e-05 5.800696 5.374387 0
9.33e-05 5.77241 5.375453 0
9.335e-05 5.744118 5.376446 0
9.34e-05 5.715821 5.377294 0
9.345e-05 5.687515 5.37814 0
9.35e-05 5.659205 5.378914 0
9.355e-05 5.630895 5.379615 0
9.36e-05 5.602578 5.380243 0
9.365e-05 5.574261 5.380799 0
9.37e-05 5.545941 5.381282 0
9.375e-05 5.517618 5.381694 0
9.38e-05 5.489293 5.382034 0
9.385e-05 5.460967 5.382302 0
9.39e-05 5.432638 5.382499 0
9.395e-05 5.404309 5.382624 0
9.4e-05 5.375979 5.382678 0
9.405e-05 5.347649 5.382661 0
9.41e-05 5.31932 5.382574 0
9.415e-05 5.290992 5.382416 0
9.42e-05 5.262664 5.382187 0
9.425e-05 5.234337 5.381888 0
9.43e-05 5.206013 5.381519 0
9.435e-05 5.177692 5.381081 0
9.44e-05 5.14937 5.380501 0
9.445e-05 5.121052 5.379924 0
9.45e-05 5.09274 5.379276 0
9.455e-05 5.064428 5.37856 0
9.46e-05 5.03612 5.377775 0
9.465e-05 5.00782 5.376921 0
9.47e-05 4.97952 5.375998 0
9.475e-05 4.951226 5.375007 0
9.48e-05 4.922936 5.373947 0
9.485e-05 4.894658 5.37282 0
9.49e-05 4.86638 5.371624 0
9.495e-05 4.838109 5.370361 0
9.5e-05 4.809844 5.369031 0
9.505e-05 4.844751 5.367633 1
9.51e-05 4.879665 5.366325 1
9.515e-05 4.914579 5.365109 1
9.52e-05 4.949499 5.363982 1
9.525e-05 4.984426 5.362946 1
9.53e-05 5.019358 5.362 1
9.535e-05 5.054299 5.361143 1
9.54e-05 5.089244 5.360376 1
9.545e-05 5.12419 5.359698 1
9.55e-05 5.159139 5.35911 1
9.555e-05 5.194091 5.35861 1
9.56e-05 5.229048 5.358198 1
9.565e-05 5.264006 5.357875 1
9.57e-05 5.298965 5.357728 1
9.575e-05 5.333924 5.357581 1
9.58e-05 5.368884 5.357522 1
9.585e-05 5.403845 5.357551 1
9.59e-05 5.438805 5.357754 1
9.595e-05 5.473764 5.357956 1
9.6e-05 5.508721 5.358246 1
9.605e-05 5.543675 5.358622 1
9.61e-05 5.57863 5.359085 1
9.615e-05 5.613582 5.359633 1
9.62e-05 5.648531 5.360268 1
9.625e-05 5.683477 5.360989 1
9.63e-05 5.71842 5.361795 1
9.635e-05 5.753353 5.362687 1
9.64e-05 5.788286 5.363663 1
9.645e-05 5.823209 5.364725 1
9.65e-05 5.858131 5.365959 1
9.655e-05 5.893041 5.367189 1
9.66e-05 5.92795 5.368504 1
9.665e-05 5.962845 5.369902 1
9.67e-05 5.997733 5.371385 1
9.675e-05 6.03262 5.37295 1
9.68e-05 6.067499 5.3746 1
9.685e-05 6.10237 5.376332 1
9.69e-05 6.137222 5.378147 1
9.695e-05 6.172074 5.380045 1
9.7e-05 6.206905 5.382025 1
9.705e-05 6.241726 5.384087 1
9.71e-05 6.276535 5.386231 1
9.715e-05 6.311333 5.388457 1
9.72e-05 6.346118 5.390764 1
9.725e-05 6.380891 5.393152 1
9.73e-05 6.415664 5.395622 1
9.735e-05 6.45041 5.398172 1
9.74e-05 6.485143 5.400802 1
9.745e-05 6.519861 5.403513 1
9.75e-05 6.491422 5.406304 0
9.755e-05 6.462953 5.409017 0
9.76e-05 6.434485 5.411652 0
9.765e-05 6.405989 5.414209 0
9.77e-05 6.377493 5.416688 0
9.775e-05 6.348984 5.41909 0
9.78e-05 6.320463 5.421415 0
9.785e-05 6.291929 5.423663 0
9.79e-05 6.263372 5.425833 0
9.795e-05 6.234804 5.427927 0
9.8e-05 6.206236 5.429944 0
9.805e-05 6.177657 5.431814 0
9.81e-05 6.149069 5.433678 0
9.815e-05 6.120461 5.435467 0
9.82e-05 6.091853 5.437179 0
9.825e-05 6.063228 5.438816 0
9.83e-05 6.034603 5.440377 0
9.835e-05 6.005969 5.441862 0
9.84e-05 5.977328 5.443273 0
9.845e-05 5.948672 5.444608 0
9.85e-05 5.920016 5.445796 0
9.855e-05 5.891348 5.446982 0
9.86e-05 5.862679 5.448093 0
9.865e-05 5.834005 5.449129 0
9.87e-05 5.805325 5.450092 0
9.875e-05 5.776636 5.45098 0
9.88e-05 5.747947 5.451722 0
9.885e-05 5.719253 5.452463 0
9.89e-05 5.690553 5.45313 0
9.895e-05 5.661852 5.453723 0
9.9e-05 5.633148 5.454243 0
9.905e-05 5.604442 5.454691 0
9.91e-05 5.575733 5.455065 0
9.915e-05 5.547022 5.455367 0
9.92e-05 5.51831 5.455596 0
9.925e-05 5.489595 5.455753 0
9.93e-05 5.46088 5.455837 0
9.935e-05 5.432165 5.45585 0
9.94e-05 5.40345 5.455791 0
9.945e-05 5.374735 5.45566 0
9.95e-05 5.346022 5.455458 0
9.955e-05 5.317311 5.455184 0
9.96e-05 5.288599 5.454839 0
9.965e-05 5.25989 5.454424 0
9.97e-05 5.231182 5.453937 0
9.975e-05 5.20248 5.45338 0
9.98e-05 5.173782 5.452753 0
9.985e-05 5.145083 5.452056 0
9.99e-05 5.116388 5.451288 0
9.995e-05 5.087697 5.450451 0
0.0001 5.122168 5.449544 1
0.00010005 5.156644 5.448726 1
0.0001001 5.191129 5.447996 1
0.00010015 5.225616 5.447353 1
0.0001002 5.260104 5.446885 1
0.00010025 5.294594 5.446418 1
0.0001003 5.329086 5.446039 1
0.00010035 5.363582 5.445746 1
0.0001004 5.39808 5.445541 1
0.00010045 5.432577 5.445422 1
0.0001005 5.467075 5.44539 1
0.00010055 5.501572 5.445444 1
0.0001006 5.53607 5.445585 1
0.00010065 5.570566 5.445811 1
0.0001007 5.605062 5.446123 1
0.00010075 5.639554 5.44652 1
0.0001008 5.674043 5.447003 1
0.00010085 5.708533 5.44757 1
0.0001009 5.743016 5.448223 1
0.00010095 5.777495 5.44896 1
0.000101 5.81197 5.449781 1
0.00010105 5.84644 5.450687 1
0.0001011 5.88091 5.451676 1
0.00010115 5.915369 5.452749 1
0.0001012 5.949822 5.453906 1
0.00010125 5.984275 5.455145 1
0.0001013 6.018715 5.456468 1
0.00010135 6.053154 5.457874 1
0.0001014 6.087587 5.459362 1
0.00010145 6.122003 5.460933 1
0.0001015 6.156419 5.462585 1
0.00010155 6.190826 5.46432 1
0.0001016 6.225225 5.466136 1
0.00010165 6.259603 5.468034 1
0.0001017 6.293972 5.470013 1
0.00010175 6.328329 5.472073 1
0.0001018 6.362676 5.474213 1
0.00010185 6.39701 5.476434 1
0.0001019 6.431345 5.478736 1
0.00010195 6.465667 5.481203 1
0.000102 6.499977 5.483664 1
0.00010205 6.53426 5.486205 1
0.0001021 6.568529 5.488825 1
0.00010215 6.602784 5.491525 1
0.0001022 6.637025 5.494303 1
0.00010225 6.671265 5.497159 1
0.0001023 6.705475 5.500095 1
0.00010235 6.739685 5.503108 1
0.0001024 6.773863 5.5062 1
0.00010245 6.808024 5.509369 1
0.0001025 6.779028 5.512615 0
0.00010255 6.750014 5.515781 0
0.0001026 6.720967 5.518867 0
0.00010265 6.691921 5.521872 0
0.0001027 6.662843 5.524797 0
0.00010275 6.63375 5.527643 0
0.0001028 6.604642 5.530408 0
0.00010285 6.575535 5.533021 0
0.0001029 6.546414 5.535627 0
0.00010295 6.517279 5.538154 0
0.000103 6.488118 5.540602 0
0.00010305 6.458944 5.54297 0
0.0001031 6.429771 5.54526 0
0.00010315 6.400585 5.547472 0
0.0001032 6.371377 5.549604 0
0.00010325 6.342158 5.551659 0
0.0001033 6.312928 5.553635 0
0.00010335 6.283688 5.555533 0
0.0001034 6.254449 5.557354 0
0.00010345 6.225199 5.559097 0
0.0001035 6.195932 5.560762 0
0.00010355 6.166657 5.56235 0
0.0001036 6.137373 5.56386 0
0.00010365 6.10809 5.565294 0
0.0001037 6.078799 5.566651 0
0.00010375 6.049494 5.567932 0
0.0001038 6.020183 5.569136 0
0.00010385 5.990871 5.570263 0
0.0001039 5.961554 5.571315 0
0.00010395 5.932232 5.57229 0
0.000104 5.902904 5.57319 0
0.00010405 5.873571 5.574014 0
0.0001041 5.84423 5.574763 0
0.00010415 5.814889 5.575437 0
0.0001042 5.785545 5.575962 0
0.00010425 5.756195 5.576486 0
0.0001043 5.726843 5.576935 0
0.00010435 5.69749 5.57731 0
0.0001044 5.668136 5.577537 0
0.00010445 5.638781 5.577764 0
0.0001045 5.609423 5.577916 0
0.00010455 5.580066 5.577995 0
0.0001046 5.550708 5.578 0
0.00010465 5.52135 5.577859 0
0.0001047 5.491994 5.577717 0
0.00010475 5.462638 5.577503 0
0.0001048 5.433285 5.577216 0
0.00010485 5.403931 5.576783 0
0.0001049 5.374582 5.576351 0
0.00010495 5.345232 5.575846 0
0.000105 5.315886 5.57527 0
0.00010505 5.349704 5.574621 1
0.0001051 5.383524 5.574059 1
0.00010515 5.417345 5.573667 1
0.0001052 5.451168 5.573276 1
0.00010525 5.484993 5.572971 1
0.0001053 5.518819 5.572751 1
0.00010535 5.552648 5.572616 1
0.0001054 5.586476 5.572566 1
0.00010545 5.620305 5.572601 1
0.0001055 5.654132 5.57272 1
0.00010555 5.68796 5.572924 1
0.0001056 5.721785 5.573211 1
0.00010565 5.755611 5.573583 1
0.0001057 5.789431 5.574038 1
0.00010575 5.823249 5.574576 1
0.0001058 5.857064 5.575198 1
0.00010585 5.890875 5.575903 1
0.0001059 5.924686 5.57669 1
0.00010595 5.958489 5.57756 1
0.000106 5.992286 5.578513 1
0.00010605 6.026078 5.579547 1
0.0001061 6.059864 5.580663 1
0.00010615 6.093643 5.581861 1
0.0001062 6.127423 5.583141 1
0.00010625 6.161189 5.584501 1
0.0001063 6.194947 5.585943 1
0.00010635 6.228705 5.587466 1
0.0001064 6.262455 5.589069 1
0.00010645 6.296197 5.590752 1
0.0001065 6.329921 5.592516 1
0.00010655 6.363635 5.594359 1
0.0001066 6.397338 5.596283 1
0.00010665 6.431042 5.598285 1
0.0001067 6.464725 5.600367 1
0.00010675 6.498395 5.602528 1
0.0001068 6.532066 5.604768 1
0.00010685 6.565713 5.607086 1
0.0001069 6.59936 5.609482 1
0.00010695 6.632981 5.611957 1
0.000107 6.666589 5.61451 1
0.00010705 6.700197 5.617224 1
0.0001071 6.733776 5.619931 1
0.00010715 6.767341 5.622716 1
0.0001072 6.800906 5.625661 1
0.00010725 6.834455 5.6286 1
0.0001073 6.867973 5.631614 1
0.00010735 6.901491 5.634705 1
0.0001074 6.934975 5.637872 1
0.00010745 6.968443 5.641115 1
0.0001075 6.938753 5.644359 0
0.00010755 6.909029 5.647595 0
0.0001076 6.879305 5.650748 0
0.00010765 6.849548 5.65382 0
0.0001077 6.819775 5.656809 0
0.00010775 6.790002 5.659717 0
0.0001078 6.7602 5.662542 0
0.00010785 6.730397 5.665212 0
0.0001079 6.700566 5.667875 0
0.00010795 6.670721 5.670457 0
0.000108 6.640877 5.672957 0
0.00010805 6.611006 5.675377 0
0.0001081 6.581124 5.677716 0
0.00010815 6.551229 5.679975 0
0.0001082 6.521335 5.682153 0
0.00010825 6.491428 5.684251 0
0.0001083 6.461511 5.686269 0
0.00010835 6.431573 5.688207 0
0.0001084 6.401635 5.68999 0
0.00010845 6.371688 5.69177 0
0.0001085 6.341723 5.693469 0
0.00010855 6.311757 5.69509 0
0.0001086 6.281775 5.696632 0
0.00010865 6.251792 5.698094 0
0.0001087 6.221802 5.699479 0
0.00010875 6.191798 5.700785 0
0.0001088 6.161794 5.702012 0
0.00010885 6.131784 5.703086 0
0.0001089 6.101762 5.704158 0
0.00010895 6.07174 5.705152 0
0.000109 6.041708 5.706069 0
0.00010905 6.011671 5.706908 0
0.0001091 5.981635 5.70767 0
0.00010915 5.951591 5.708355 0
0.0001092 5.921544 5.708963 0
0.00010925 5.891494 5.709494 0
0.0001093 5.861442 5.709949 0
0.00010935 5.831389 5.710328 0
0.0001094 5.801333 5.710631 0
0.00010945 5.771277 5.710857 0
0.0001095 5.741219 5.711008 0
0.00010955 5.711161 5.711084 0
0.0001096 5.681103 5.711084 0
0.00010965 5.651045 5.711009 0
0.0001097 5.620988 5.710859 0
0.00010975 5.590931 5.710559 0
0.0001098 5.560877 5.71026 0
0.00010985 5.530824 5.709887 0
0.0001099 5.500772 5.709439 0
0.00010995 5.470726 5.708918 0
0.00011 5.50384 5.708322 1
0.00011005 5.536956 5.707811 1
0.0001101 5.570073 5.707384 1
0.00011015 5.603192 5.70704 1
0.0001102 5.636313 5.706781 1
0.00011025 5.669435 5.706605 1
0.0001103 5.702559 5.706512 1
0.00011035 5.735682 5.706502 1
0.0001104 5.768806 5.706575 1
0.00011045 5.801928 5.70673 1
0.0001105 5.835051 5.706968 1
0.00011055 5.86817 5.707289 1
0.0001106 5.901288 5.707691 1
0.00011065 5.934405 5.708175 1
0.0001107 5.96752 5.70874 1
0.00011075 6.000628 5.709387 1
0.0001108 6.033737 5.710115 1
0.00011085 6.066837 5.710924 1
0.0001109 6.099933 5.711814 1
0.00011095 6.133024 5.712785 1
0.000111 6.166109 5.713835 1
0.00011105 6.199194 5.714966 1
0.0001111 6.232273 5.716176 1
0.00011115 6.265346 5.717467 1
0.0001112 6.298412 5.718836 1
0.00011125 6.33147 5.720368 1
0.0001113 6.364513 5.721896 1
0.00011135 6.397547 5.723502 1
0.0001114 6.430573 5.725187 1
0.00011145 6.463589 5.726951 1
0.0001115 6.496605 5.728792 1
0.00011155 6.529601 5.730712 1
0.0001116 6.562587 5.732709 1
0.00011165 6.595572 5.734784 1
0.0001117 6.628547 5.736936 1
0.00011175 6.661511 5.739165 1
0.0001118 6.694463 5.741471 1
0.00011185 6.72739 5.743853 1
0.0001119 6.760317 5.746312 1
0.00011195 6.793231 5.748847 1
0.000112 6.826132 5.751458 1
0.00011205 6.859019 5.754145 1
0.0001121 6.891892 5.756907 1
0.00011215 6.92475 5.759744 1
0.0001122 6.957578 5.762657 1
0.00011225 6.990391 5.765644 1
0.0001123 7.023203 5.768706 1
0.00011235 7.055983 5.771842 1
0.0001124 7.088762 5.775053 1
0.00011245 7.121525 5.778337 1
0.0001125 7.091113 5.781695 0
0.00011255 7.060683 5.784968 0
0.0001126 7.030219 5.788158 0
0.00011265 6.999739 5.791263 0
0.0001127 6.969243 5.794284 0
0.00011275 6.938731 5.797221 0
0.0001128 6.908219 5.800075 0
0.00011285 6.877678 5.802846 0
0.0001129 6.847122 5.805533 0
0.00011295 6.816567 5.808137 0
0.000113 6.785985 5.810658 0
0.00011305 6.755402 5.813096 0
0.0001131 6.724795 5.815452 0
0.00011315 6.694187 5.817725 0
0.0001132 6.663567 5.819916 0
0.00011325 6.632925 5.822025 0
0.0001133 6.602272 5.824053 0
0.00011335 6.571619 5.825998 0
0.0001134 6.540956 5.827786 0
0.00011345 6.510274 5.829569 0
0.0001135 6.479583 5.83127 0
0.00011355 6.448884 5.832891 0
0.0001136 6.418184 5.834431 0
0.00011365 6.387469 5.83589 0
0.0001137 6.356747 5.837269 0
0.00011375 6.326024 5.838568 0
0.0001138 6.295289 5.839787 0
0.00011385 6.264553 5.840925 0
0.0001139 6.233806 5.841985 0
0.00011395 6.203058 5.842964 0
0.000114 6.172306 5.843864 0
0.00011405 6.141549 5.844685 0
0.0001141 6.110787 5.845428 0
0.00011415 6.080018 5.846091 0
0.0001142 6.049249 5.846676 0
0.00011425 6.018477 5.847182 0
0.0001143 5.987703 5.84761 0
0.00011435 5.956926 5.847961 0
0.0001144 5.926146 5.848233 0
0.00011445 5.895364 5.848428 0
0.0001145 5.864583 5.848545 0
0.00011455 5.833801 5.848585 0
0.0001146 5.803019 5.848548 0
0.00011465 5.772238 5.848435 0
0.0001147 5.741457 5.848244 0
0.00011475 5.710678 5.847977 0
0.0001148 5.6799 5.847634 0
0.00011485 5.649123 5.847215 0
0.0001149 5.61835 5.846719 0
0.00011495 5.587578 5.846148 0
0.000115 5.556812 5.845502 0
0.00011505 5.589208 5.84478 1
0.0001151 5.621608 5.844141 1
0.00011515 5.654007 5.843585 1
0.0001152 5.686409 5.843111 1
0.00011525 5.718814 5.842719 1
0.0001153 5.75122 5.842409 1
0.00011535 5.78363 5.842182 1
0.0001154 5.81604 5.842035 1
0.00011545 5.848451 5.84197 1
0.0001155 5.880861 5.841986 1
0.00011555 5.913271 5.842084 1
0.0001156 5.945681 5.842262 1
0.00011565 5.978088 5.84252 1
0.0001157 6.010494 5.842859 1
0.00011575 6.042898 5.843278 1
0.0001158 6.075299 5.843777 1
0.00011585 6.107697 5.844356 1
0.0001159 6.140092 5.845014 1
0.00011595 6.172487 5.845752 1
0.000116 6.204873 5.846569 1
0.00011605 6.23726 5.847465 1
0.0001161 6.269642 5.848439 1
0.00011615 6.302013 5.849492 1
0.0001162 6.334378 5.850623 1
0.00011625 6.366743 5.851833 1
0.0001163 6.399102 5.85312 1
0.00011635 6.431447 5.854485 1
0.0001164 6.463791 5.855927 1
0.00011645 6.496129 5.857447 1
0.0001165 6.528449 5.859044 1
0.00011655 6.56077 5.860717 1
0.0001166 6.593082 5.862467 1
0.00011665 6.625385 5.864294 1
0.0001167 6.657668 5.866197 1
0.00011675 6.689951 5.868256 1
0.0001168 6.722224 5.87031 1
0.00011685 6.754474 5.87244 1
0.0001169 6.786713 5.874645 1
0.00011695 6.818939 5.876925 1
0.000117 6.851166 5.87928 1
0.00011705 6.88338 5.88171 1
0.0001171 6.915569 5.884214 1
0.00011715 6.947757 5.886793 1
0.0001172 6.979932 5.889445 1
0.00011725 7.012093 5.892171 1
0.0001173 7.044239 5.894971 1
0.00011735 7.076356 5.897844 1
0.0001174 7.108457 5.900791 1
0.00011745 7.140558 5.90381 1
0.0001175 7.109485 5.906902 0
0.00011755 7.078396 5.909908 0
0.0001176 7.047276 5.912829 0
0.00011765 7.016141 5.915665 0
0.0001177 6.984992 5.918417 0
0.00011775 6.953842 5.921083 0
0.0001178 6.922678 5.923587 0
0.00011785 6.891489 5.926085 0
0.0001179 6.860286 5.928498 0
0.00011795 6.829083 5.930828 0
0.000118 6.797868 5.933073 0
0.00011805 6.766642 5.935235 0
0.0001181 6.735393 5.937314 0
0.00011815 6.704144 5.939309 0
0.0001182 6.672874 5.941221 0
0.00011825 6.641604 5.942972 0
0.0001183 6.610326 5.944719 0
0.00011835 6.579029 5.946383 0
0.0001184 6.547732 5.947964 0
0.00011845 6.516427 5.949464 0
0.0001185 6.485114 5.950881 0
0.00011855 6.453794 5.952138 0
0.0001186 6.422467 5.953393 0
0.00011865 6.391133 5.954565 0
0.0001187 6.359793 5.955657 0
0.00011875 6.328442 5.956667 0
0.0001188 6.297087 5.957596 0
0.00011885 6.265731 5.958445 0
0.0001189 6.234371 5.959213 0
0.00011895 6.203006 5.959823 0
0.000119 6.171636 5.960431 0
0.00011905 6.140265 5.960959 0
0.0001191 6.108891 5.961407 0
0.00011915 6.077514 5.961776 0
0.0001192 6.046136 5.962065 0
0.00011925 6.014757 5.962275 0
0.0001193 5.983375 5.962406 0
0.00011935 5.951994 5.962459 0
0.0001194 5.920613 5.962433 0
0.00011945 5.889232 5.962328 0
0.0001195 5.857853 5.962145 0
0.00011955 5.826473 5.961885 0
0.0001196 5.795095 5.961546 0
0.00011965 5.76372 5.96113 0
0.0001197 5.732348 5.960637 0
0.00011975 5.70098 5.960066 0
0.0001198 5.669611 5.959418 0
0.00011985 5.638246 5.958694 0
0.0001199 5.606888 5.957892 0
0.00011995 5.575536 5.957015 0
0.00012 5.607346 5.956061 1
0.00012005 5.639156 5.955189 1
0.0001201 5.670971 5.954399 1
0.00012015 5.702793 5.953691 1
0.0001202 5.734619 5.953064 1
0.00012025 5.766448 5.952517 1
0.0001203 5.798277 5.952052 1
0.00012035 5.830108 5.951668 1
0.0001204 5.861942 5.951364 1
0.00012045 5.893778 5.95114 1
0.0001205 5.925614 5.950997 1
0.00012055 5.957451 5.950934 1
0.0001206 5.989288 5.95095 1
0.00012065 6.021125 5.951046 1
0.0001207 6.052961 5.951221 1
0.00012075 6.084797 5.951475 1
0.0001208 6.116631 5.951809 1
0.00012085 6.148464 5.952221 1
0.0001209 6.180294 5.952711 1
0.00012095 6.212122 5.95328 1
0.000121 6.243944 5.953927 1
0.00012105 6.275761 5.954652 1
0.0001211 6.307575 5.955455 1
0.00012115 6.339384 5.956335 1
0.0001212 6.371187 5.957293 1
0.00012125 6.402991 5.958328 1
0.0001213 6.434783 5.959439 1
0.00012135 6.46657 5.960628 1
0.0001214 6.498349 5.961893 1
0.00012145 6.530129 5.963313 1
0.0001215 6.561901 5.96473 1
0.00012155 6.593665 5.966223 1
0.0001216 6.625422 5.967792 1
0.00012165 6.65717 5.969515 1
0.0001217 6.688901 5.971234 1
0.00012175 6.720622 5.973029 1
0.0001218 6.752333 5.974897 1
0.00012185 6.784044 5.976841 1
0.0001219 6.815734 5.978859 1
0.00012195 6.847424 5.980951 1
0.000122 6.879092 5.983117 1
0.00012205 6.91076 5.985357 1
0.0001221 6.942404 5.987671 1
0.00012215 6.974047 5.990058 1
0.0001222 7.005679 5.992518 1
0.00012225 7.037284 5.995051 1
0.0001223 7.068889 5.997656 1
0.00012235 7.10048 6.000334 1
0.0001224 7.132043 6.003085 1
0.00012245 7.163591 6.005907 1
0.0001225 7.131981 6.008722 0
0.00012255 7.100356 6.01153 0
0.0001226 7.068702 6.014252 0
0.00012265 7.037048 6.016889 0
0.0001227 7.00538 6.019439 0
0.00012275 6.973699 6.021904 0
0.0001228 6.942004 6.024283 0
0.00012285 6.910298 6.026578 0
0.0001229 6.878579 6.028787 0
0.00012295 6.846848 6.030911 0
0.000123 6.815096 6.032951 0
0.00012305 6.783344 6.034907 0
0.0001231 6.751581 6.036778 0
0.00012315 6.719799 6.038565 0
0.0001232 6.688008 6.040268 0
0.00012325 6.656217 6.041808 0
0.0001233 6.624418 6.043344 0
0.00012335 6.592604 6.044796 0
0.0001234 6.560789 6.046086 0
0.00012345 6.528961 6.047373 0
0.0001235 6.497132 6.048577 0
0.00012355 6.465292 6.049698 0
0.0001236 6.433451 6.050737 0
0.00012365 6.401605 6.051694 0
0.0001237 6.369754 6.052569 0
0.00012375 6.337899 6.053362 0
0.0001238 6.306039 6.054073 0
0.00012385 6.274175 6.054703 0
0.0001239 6.242306 6.055252 0
0.00012395 6.210433 6.05572 0
0.000124 6.178561 6.056106 0
0.00012405 6.146687 6.056333 0
0.0001241 6.11481 6.056559 0
0.00012415 6.082933 6.056704 0
0.0001242 6.051056 6.05677 0
0.00012425 6.019178 6.056756 0
0.0001243 5.9873 6.056662 0
0.00012435 5.955423 6.056488 0
0.0001244 5.923547 6.056236 0
0.00012445 5.891672 6.055904 0
0.0001245 5.859799 6.055493 0
0.00012455 5.827928 6.054924 0
0.0001246 5.796063 6.054357 0
0.00012465 5.764201 6.053711 0
0.0001247 5.732339 6.052987 0
0.00012475 5.700486 6.052186 0
0.0001248 5.668637 6.051306 0
0.00012485 5.636788 6.05035 0
0.0001249 5.604949 6.049316 0
0.00012495 5.573111 6.048205 0
0.000125 5.541278 6.047017 0
0.00012505 5.572616 6.045753 1
0.0001251 5.603961 6.04457 1
0.00012515 5.635311 6.043469 1
0.0001252 5.666666 6.042448 1
0.00012525 5.698027 6.041509 1
0.0001253 5.729392 6.04065 1
0.00012535 5.760761 6.039872 1
0.0001254 5.792134 6.039174 1
0.00012545 5.823506 6.038556 1
0.0001255 5.854882 6.038019 1
0.00012555 5.886264 6.037561 1
0.0001256 5.917647 6.037183 1
0.00012565 5.949032 6.036884 1
0.0001257 5.980417 6.036664 1
0.00012575 6.011802 6.036524 1
0.0001258 6.043189 6.036462 1
0.00012585 6.074576 6.036479 1
0.0001259 6.105963 6.036574 1
0.00012595 6.137349 6.036747 1
0.000126 6.168734 6.036999 1
0.00012605 6.200118 6.037328 1
0.0001261 6.231501 6.037814 1
0.00012615 6.262881 6.038298 1
0.0001262 6.294258 6.038859 1
0.00012625 6.325629 6.039498 1
0.0001263 6.356997 6.040213 1
0.00012635 6.388364 6.041005 1
0.0001264 6.419727 6.041952 1
0.00012645 6.45108 6.042896 1
0.0001265 6.482428 6.043917 1
0.00012655 6.513776 6.045013 1
0.0001266 6.545118 6.046185 1
0.00012665 6.576447 6.047432 1
0.0001267 6.607769 6.048755 1
0.00012675 6.639092 6.050152 1
0.0001268 6.670407 6.051625 1
0.00012685 6.701714 6.053172 1
0.0001269 6.733013 6.054871 1
0.00012695 6.764303 6.056567 1
0.000127 6.795585 6.058336 1
0.00012705 6.826856 6.060179 1
0.0001271 6.858119 6.062096 1
0.00012715 6.889371 6.064086 1
0.0001272 6.920612 6.066149 1
0.00012725 6.951832 6.068285 1
0.0001273 6.983052 6.070572 1
0.00012735 7.014247 6.072853 1
0.0001274 7.04543 6.075207 1
0.00012745 7.076613 6.077632 1
0.0001275 7.044626 6.08013 0
0.00012755 7.012625 6.082541 0
0.0001276 6.980599 6.084866 0
0.00012765 6.948562 6.087106 0
0.0001277 6.916513 6.089259 0
0.00012775 6.884465 6.091327 0
0.0001278 6.852395 6.09331 0
0.00012785 6.820314 6.095208 0
0.0001279 6.788234 6.097021 0
0.00012795 6.756145 6.098749 0
0.000128 6.724046 6.100392 0
0.00012805 6.691939 6.101951 0
0.0001281 6.659816 6.103426 0
0.00012815 6.627685 6.104817 0
0.0001282 6.595554 6.106124 0
0.00012825 6.563417 6.107268 0
0.0001283 6.531273 6.108408 0
0.00012835 6.499118 6.109465 0
0.0001284 6.466958 6.110439 0
0.00012845 6.434793 6.111331 0
0.0001285 6.402624 6.112139 0
0.00012855 6.370451 6.112866 0
0.0001286 6.338275 6.11351 0
0.00012865 6.306098 6.114071 0
0.0001287 6.273919 6.114471 0
0.00012875 6.241735 6.11487 0
0.0001288 6.20955 6.115187 0
0.00012885 6.177365 6.115342 0
0.0001289 6.145178 6.115497 0
0.00012895 6.112991 6.115572 0
0.000129 6.080804 6.115565 0
0.00012905 6.048617 6.115478 0
0.0001291 6.016432 6.115311 0
0.00012915 5.984246 6.115064 0
0.0001292 5.952061 6.114737 0
0.00012925 5.919878 6.11433 0
0.0001293 5.887698 6.113844 0
0.00012935 5.855523 6.113279 0
0.0001294 5.823347 6.112634 0
0.00012945 5.791179 6.111911 0
0.0001295 5.759012 6.111029 0
0.00012955 5.726848 6.110068 0
0.0001296 5.69469 6.10911 0
0.00012965 5.662537 6.108074 0
0.0001297 5.630389 6.10696 0
0.00012975 5.598253 6.105769 0
0.0001298 5.566118 6.1045 0
0.00012985 5.533996 6.103154 0
0.0001299 5.501874 6.101731 0
0.00012995 5.469768 6.100232 0
0.00013 5.500819 6.098733 1
0.00013005 5.531886 6.097238 1
0.0001301 5.562953 6.095825 1
0.00013015 5.594028 6.09457 1
0.0001302 5.625116 6.093319 1
0.00013025 5.656203 6.092149 1
0.0001303 5.687303 6.091059 1
0.00013035 5.718403 6.090049 1
0.0001304 5.749508 6.08912 1
0.00013045 5.780618 6.088271 1
0.0001305 5.811732 6.087502 1
0.00013055 5.842854 6.086813 1
0.0001306 5.873979 6.086203 1
0.00013065 5.905107 6.085672 1
0.0001307 5.936238 6.085221 1
0.00013075 5.96737 6.084848 1
0.0001308 5.998503 6.084555 1
0.00013085 6.029637 6.084417 1
0.0001309 6.060771 6.084358 1
0.00013095 6.091906 6.084299 1
0.000131 6.123042 6.084318 1
0.00013105 6.154177 6.084415 1
0.0001311 6.18531 6.084589 1
0.00013115 6.216443 6.084841 1
0.0001312 6.247574 6.08517 1
0.00013125 6.278704 6.085576 1
0.0001313 6.30983 6.086059 1
0.00013135 6.340953 6.086619 1
0.0001314 6.372073 6.087254 1
0.00013145 6.403193 6.087966 1
0.0001315 6.434305 6.088754 1
0.00013155 6.465416 6.089618 1
0.0001316 6.496524 6.090558 1
0.00013165 6.527621 6.091573 1
0.0001317 6.558718 6.092663 1
0.00013175 6.589809 6.093828 1
0.0001318 6.620887 6.095068 1
0.00013185 6.651959 6.096383 1
0.0001319 6.683031 6.097849 1
0.00013195 6.714095 6.09939 1
0.000132 6.745143 6.100927 1
0.00013205 6.776182 6.102537 1
0.0001321 6.807221 6.104221 1
0.00013215 6.838242 6.105979 1
0.0001322 6.869254 6.107809 1
0.00013225 6.900255 6.109713 1
0.0001323 6.931257 6.111689 1
0.00013235 6.962237 6.113738 1
0.0001324 6.993206 6.115859 1
0.00013245 7.024164 6.118053 1
0.0001325 6.991964 6.120318 0
0.00013255 6.959751 6.122497 0
0.0001326 6.927517 6.12459 0
0.00013265 6.895282 6.126598 0
0.0001327 6.863027 6.128519 0
0.00013275 6.830762 6.130356 0
0.0001328 6.798497 6.132107 0
0.00013285 6.766222 6.133773 0
0.0001329 6.733931 6.135354 0
0.00013295 6.70164 6.13685 0
0.000133 6.669333 6.138262 0
0.00013305 6.637019 6.13959 0
0.0001331 6.604699 6.140833 0
0.00013315 6.572379 6.141993 0
0.0001332 6.540053 6.142988 0
0.00013325 6.507721 6.143981 0
0.0001333 6.475385 6.144809 0
0.00013335 6.443043 6.145636 0
0.0001334 6.410698 6.146379 0
0.00013345 6.378345 6.14704 0
0.0001335 6.345989 6.147618 0
0.00013355 6.313631 6.148114 0
0.0001336 6.281272 6.148528 0
0.00013365 6.24891 6.14886 0
0.0001337 6.216546 6.14911 0
0.00013375 6.184181 6.149279 0
0.0001338 6.151816 6.149366 0
0.00013385 6.119451 6.149372 0
0.0001339 6.087087 6.149297 0
0.00013395 6.054722 6.149142 0
0.000134 6.022358 6.148906 0
0.00013405 5.989995 6.148589 0
0.0001341 5.957634 6.148193 0
0.00013415 5.925275 6.147716 0
0.0001342 5.892922 6.14716 0
0.00013425 5.860568 6.146525 0
0.0001343 5.828222 6.14581 0
0.00013435 5.79588 6.145016 0
0.0001344 5.763542 6.144143 0
0.00013445 5.73121 6.143192 0
0.0001345 5.698883 6.142162 0
0.00013455 5.666561 6.141053 0
0.0001346 5.634246 6.139867 0
0.00013465 5.601938 6.138603 0
0.0001347 5.569629 6.137261 0
0.00013475 5.537335 6.135842 0
0.0001348 5.505041 6.134346 0
0.00013485 5.472764 6.132773 0
0.0001349 5.440495 6.131123 0
0.00013495 5.408226 6.129396 0
0.000135 5.375966 6.127593 0
0.00013505 5.406883 6.125714 1
0.0001351 5.43781 6.123917 1
0.00013515 5.468736 6.122202 1
0.0001352 5.499672 6.120568 1
0.00013525 5.530625 6.119016 1
0.0001353 5.561577 6.117545 1
0.00013535 5.592545 6.116155 1
0.0001354 5.623512 6.114846 1
0.00013545 5.654493 6.113618 1
0.0001355 5.68548 6.11247 1
0.00013555 5.716473 6.111402 1
0.0001356 5.747471 6.110415 1
0.00013565 5.778469 6.109508 1
0.0001357 5.809476 6.10868 1
0.00013575 5.840483 6.10801 1
0.0001358 5.871497 6.107341 1
0.00013585 5.902511 6.106751 1
0.0001359 5.93353 6.106241 1
0.00013595 5.96455 6.105809 1
0.000136 5.995572 6.105533 1
0.00013605 6.026597 6.105258 1
0.0001361 6.057622 6.105062 1
0.00013615 6.088649 6.104943 1
0.0001362 6.119675 6.104902 1
0.00013625 6.150702 6.104939 1
0.0001363 6.181728 6.105054 1
0.00013635 6.212754 6.105323 1
0.0001364 6.243779 6.105592 1
0.00013645 6.2748 6.105937 1
0.0001365 6.305819 6.106359 1
0.00013655 6.336836 6.106858 1
0.0001366 6.367849 6.107433 1
0.00013665 6.398859 6.108084 1
0.0001367 6.429866 6.108811 1
0.00013675 6.460872 6.109613 1
0.0001368 6.491869 6.110492 1
0.00013685 6.522862 6.111445 1
0.0001369 6.553849 6.112474 1
0.00013695 6.58483 6.113577 1
0.000137 6.615811 6.114755 1
0.00013705 6.646786 6.116008 1
0.0001371 6.677755 6.117335 1
0.00013715 6.708709 6.118736 1
0.0001372 6.739655 6.120211 1
0.00013725 6.770593 6.121759 1
0.0001373 6.801522 6.123381 1
0.00013735 6.832443 6.125077 1
0.0001374 6.863354 6.126845 1
0.00013745 6.894256 6.128686 1
0.0001375 6.86199 6.1306 0
0.00013755 6.829723 6.132348 0
0.0001376 6.797448 6.134092 0
0.00013765 6.765155 6.13575 0
0.0001377 6.732861 6.137324 0
0.00013775 6.700552 6.138812 0
0.0001378 6.668235 6.140217 0
0.00013785 6.635911 6.141537 0
0.0001379 6.603587 6.142773 0
0.00013795 6.571257 6.143925 0
0.000138 6.538914 6.144993 0
0.00013805 6.506572 6.145897 0
0.0001381 6.474226 6.146718 0
0.00013815 6.44187 6.147537 0
0.0001382 6.409511 6.148272 0
0.00013825 6.377148 6.148926 0
0.0001383 6.344785 6.149496 0
0.00013835 6.312419 6.149984 0
0.0001384 6.280051 6.15039 0
0.00013845 6.247679 6.150715 0
0.0001385 6.215307 6.150876 0
0.00013855 6.182933 6.151037 0
0.0001386 6.150559 6.151117 0
0.00013865 6.118184 6.151115 0
0.0001387 6.08581 6.151033 0
0.00013875 6.053437 6.15087 0
0.0001388 6.021064 6.150626 0
0.00013885 5.988692 6.150303 0
0.0001389 5.956322 6.149899 0
0.00013895 5.923954 6.149415 0
0.000139 5.891592 6.148851 0
0.00013905 5.859233 6.148208 0
0.0001391 5.826874 6.147485 0
0.00013915 5.794523 6.146684 0
0.0001392 5.762177 6.145803 0
0.00013925 5.729835 6.144844 0
0.0001393 5.697494 6.143807 0
0.00013935 5.665164 6.142691 0
0.0001394 5.632834 6.141497 0
0.00013945 5.600511 6.140226 0
0.0001395 5.568194 6.138876 0
0.00013955 5.535884 6.13745 0
0.0001396 5.503589 6.135946 0
0.00013965 5.471295 6.134365 0
0.0001397 5.439009 6.132707 0
0.00013975 5.40674 6.130973 0
0.0001398 5.374482 6.129162 0
0.00013985 5.342223 6.127276 0
0.0001399 5.309984 6.125313 0
0.00013995 5.277746 6.123275 0
0.00014 5.308676 6.121161 1
0.00014005 5.339628 6.11913 1
0.0001401 5.37058 6.117181 1
0.00014015 5.401542 6.115314 1
0.0001402 5.432514 6.11353 1
0.00014025 5.463505 6.111827 1
0.0001403 5.494495 6.110207 1
0.00014035 5.525502 6.108667 1
0.0001404 5.556517 6.107209 1
0.00014045 5.587531 6.105833 1
0.0001405 5.61856 6.104537 1
0.00014055 5.649595 6.103322 1
0.0001406 5.68063 6.102188 1
0.00014065 5.711677 6.101134 1
0.0001407 5.742724 6.10016 1
0.00014075 5.773776 6.099266 1
0.0001408 5.804832 6.098453 1
0.00014085 5.835893 6.097719 1
0.0001409 5.866957 6.097064 1
0.00014095 5.898026 6.096489 1
0.000141 5.929097 6.095993 1
0.00014105 5.96017 6.095575 1
0.0001411 5.991248 6.095237 1
0.00014115 6.022326 6.094977 1
0.0001412 6.053405 6.094795 1
0.00014125 6.084485 6.094692 1
0.0001413 6.115566 6.094666 1
0.00014135 6.146646 6.094719 1
0.0001414 6.177727 6.094848 1
0.00014145 6.208807 6.095056 1
0.0001415 6.239885 6.09534 1
0.00014155 6.270962 6.095779 1
0.0001416 6.302037 6.096217 1
0.00014165 6.33311 6.096809 1
0.0001417 6.364179 6.0974 1
0.00014175 6.395245 6.098145 1
0.0001418 6.426308 6.098965 1
0.00014185 6.457366 6.099783 1
0.0001419 6.488415 6.100677 1
0.00014195 6.519459 6.101647 1
0.000142 6.550503 6.102691 1
0.00014205 6.581536 6.103811 1
0.0001421 6.612562 6.105005 1
0.00014215 6.643581 6.106274 1
0.0001422 6.674601 6.107617 1
0.00014225 6.705614 6.109112 1
0.0001423 6.73661 6.110603 1
0.00014235 6.767599 6.112168 1
0.0001424 6.798579 6.113807 1
0.00014245 6.82955 6.115519 1
0.0001425 6.797363 6.117304 0
0.00014255 6.765158 6.119004 0
0.0001426 6.732952 6.12062 0
0.00014265 6.700739 6.12215 0
0.0001427 6.668517 6.123597 0
0.00014275 6.636287 6.124959 0
0.0001428 6.604044 6.126238 0
0.00014285 6.571794 6.127432 0
0.0001429 6.539545 6.128543 0
0.00014295 6.507284 6.12957 0
0.000143 6.475018 6.130515 0
0.00014305 6.442748 6.131376 0
0.0001431 6.410477 6.132154 0
0.00014315 6.378199 6.13285 0
0.0001432 6.345921 6.133464 0
0.00014325 6.313639 6.133995 0
0.0001433 6.281353 6.134444 0
0.00014335 6.249064 6.134811 0
0.0001434 6.216776 6.135097 0
0.00014345 6.184485 6.135301 0
0.0001435 6.152193 6.135424 0
0.00014355 6.119901 6.135466 0
0.0001436 6.08761 6.135427 0
0.00014365 6.055318 6.135307 0
0.0001437 6.023028 6.135107 0
0.00014375 5.990738 6.134746 0
0.0001438 5.95845 6.134306 0
0.00014385 5.926167 6.133866 0
0.0001439 5.893883 6.133347 0
0.00014395 5.861606 6.132748 0
0.000144 5.829328 6.13207 0
0.00014405 5.797058 6.131313 0
0.0001441 5.764792 6.130478 0
0.00014415 5.732527 6.129564 0
0.0001442 5.700266 6.128571 0
0.00014425 5.668016 6.1275 0
0.0001443 5.635766 6.126352 0
0.00014435 5.603522 6.125044 0
0.0001444 5.571285 6.123741 0
0.00014445 5.539054 6.12236 0
0.0001445 5.506831 6.120821 0
0.00014455 5.474625 6.119286 0
0.0001446 5.442418 6.117674 0
0.00014465 5.410229 6.115986 0
0.0001447 5.378048 6.114222 0
0.00014475 5.345868 6.112381 0
0.0001448 5.313698 6.110384 0
0.00014485 5.281538 6.108393 0
0.0001449 5.249389 6.106326 0
0.00014495 5.21725 6.104183 0
0.000145 5.185123 6.101966 0
0.00014505 5.216165 6.099751 1
0.0001451 5.247219 6.097542 1
0.00014515 5.278296 6.095417 1
0.0001452 5.309383 6.093374 1
0.00014525 5.340481 6.091414 1
0.0001453 5.371579 6.089537 1
0.00014535 5.402687 6.087742 1
0.0001454 5.433804 6.086029 1
0.00014545 5.464938 6.084398 1
0.0001455 5.496073 6.08285 1
0.00014555 5.527224 6.081383 1
0.0001456 5.558374 6.080075 1
0.00014565 5.589532 6.078771 1
0.0001457 5.620703 6.077548 1
0.00014575 5.651873 6.076406 1
0.0001458 5.683056 6.075345 1
0.00014585 5.714238 6.074364 1
0.0001459 5.745431 6.073463 1
0.00014595 5.776623 6.072643 1
0.000146 5.80782 6.071981 1
0.00014605 5.83902 6.071321 1
0.0001461 5.870226 6.07074 1
0.00014615 5.901435 6.070239 1
0.0001462 5.932645 6.069895 1
0.00014625 5.963858 6.069552 1
0.0001463 5.995071 6.069288 1
0.00014635 6.026285 6.069102 1
0.0001464 6.0575 6.068995 1
0.00014645 6.088716 6.068966 1
0.0001465 6.119932 6.069016 1
0.00014655 6.151148 6.069143 1
0.0001466 6.182363 6.069348 1
0.00014665 6.213575 6.06963 1
0.0001467 6.244786 6.06999 1
0.00014675 6.275994 6.070427 1
0.0001468 6.307202 6.070941 1
0.00014685 6.338408 6.071532 1
0.0001469 6.369607 6.072199 1
0.00014695 6.400802 6.072943 1
0.000147 6.431997 6.073762 1
0.00014705 6.463183 6.074658 1
0.0001471 6.494364 6.075629 1
0.00014715 6.525545 6.076676 1
0.0001472 6.55672 6.077798 1
0.00014725 6.587889 6.079073 1
0.0001473 6.619046 6.080345 1
0.00014735 6.650195 6.081692 1
0.0001474 6.681344 6.083113 1
0.00014745 6.712477 6.084609 1
0.0001475 6.680445 6.086179 0
0.00014755 6.648412 6.087664 0
0.0001476 6.616364 6.089066 0
0.00014765 6.58431 6.090384 0
0.0001477 6.552255 6.091619 0
0.00014775 6.520194 6.092771 0
0.0001478 6.488127 6.093839 0
0.00014785 6.456054 6.094825 0
0.0001479 6.423976 6.095728 0
0.00014795 6.391893 6.096549 0
0.000148 6.359806 6.097287 0
0.00014805 6.327712 6.097943 0
0.0001481 6.295617 6.098518 0
0.00014815 6.263517 6.099011 0
0.0001482 6.231415 6.099422 0
0.00014825 6.199313 6.099752 0
0.0001483 6.167209 6.100001 0
0.00014835 6.135103 6.100169 0
0.0001484 6.102997 6.100256 0
0.00014845 6.070891 6.100263 0
0.0001485 6.038784 6.10019 0
0.00014855 6.006678 6.100036 0
0.0001486 5.974574 6.099803 0
0.00014865 5.942471 6.09949 0
0.0001487 5.91037 6.099097 0
0.00014875 5.87827 6.098625 0
0.0001488 5.846175 6.098074 0
0.00014885 5.814083 6.097445 0
0.0001489 5.781991 6.096736 0
0.00014895 5.749907 6.095949 0
0.000149 5.717823 6.095004 0
0.00014905 5.685749 6.094061 0
0.0001491 5.653681 6.09304 0
0.00014915 5.621618 6.091942 0
0.0001492 5.589561 6.090766 0
0.00014925 5.557511 6.089513 0
0.0001493 5.525461 6.088183 0
0.00014935 5.493418 6.086776 0
0.0001494 5.46139 6.085293 0
0.00014945 5.429362 6.083733 0
0.0001495 5.397351 6.082097 0
0.00014955 5.36534 6.080385 0
0.0001496 5.333347 6.078598 0
0.00014965 5.301355 6.076735 0
0.0001497 5.269382 6.074796 0
0.00014975 5.23741 6.072703 0
0.0001498 5.205448 6.070614 0
0.00014985 5.173509 6.068451 0
0.0001499 5.14157 6.066214 0
0.00014995 5.109642 6.063823 0
0.00015 5.140898 6.061437 1
0.00015005 5.172153 6.059136 1
0.0001501 5.203433 6.056918 1
0.00015015 5.234723 6.054785 1
0.0001502 5.266014 6.052735 1
0.00015025 5.297315 6.050768 1
0.0001503 5.328637 6.048884 1
0.00015035 5.359968 6.047084 1
0.0001504 5.391308 6.045366 1
0.00015045 5.422649 6.043731 1
0.0001505 5.454005 6.042178 1
0.00015055 5.48537 6.040707 1
0.0001506 5.516742 6.039319 1
0.00015065 5.548114 6.038013 1
0.0001507 5.5795 6.036788 1
0.00015075 5.610891 6.035645 1
0.0001508 5.642282 6.034583 1
0.00015085 5.673684 6.033602 1
0.0001509 5.705086 6.032702 1
0.00015095 5.736498 6.031883 1
0.000151 5.767909 6.031145 1
0.00015105 5.799324 6.030487 1
0.0001511 5.830742 6.029909 1
0.00015115 5.862164 6.029411 1
0.0001512 5.893588 6.029071 1
0.00015125 5.925016 6.028733 1
0.0001513 5.956445 6.028473 1
0.00015135 5.987874 6.028293 1
0.0001514 6.019304 6.028192 1
0.00015145 6.050734 6.02817 1
0.0001515 6.082165 6.028226 1
0.00015155 6.113594 6.028361 1
0.0001516 6.145024 6.028574 1
0.00015165 6.176453 6.028865 1
0.0001517 6.20788 6.029234 1
0.00015175 6.239305 6.029681 1
0.0001518 6.270728 6.030205 1
0.00015185 6.302144 6.030806 1
0.0001519 6.333558 6.031485 1
0.00015195 6.364967 6.03224 1
0.000152 6.396376 6.03315 1
0.00015205 6.427781 6.034058 1
0.0001521 6.45918 6.035043 1
0.00015215 6.490575 6.036103 1
0.0001522 6.521958 6.037239 1
0.00015225 6.553334 6.038451 1
0.0001523 6.584704 6.039738 1
0.00015235 6.616074 6.041101 1
0.0001524 6.647437 6.042616 1
0.00015245 6.678791 6.044128 1
0.0001525 6.64698 6.045715 0
0.00015255 6.61516 6.047218 0
0.0001526 6.583333 6.048638 0
0.00015265 6.551498 6.049975 0
0.0001527 6.519649 6.051229 0
0.00015275 6.487801 6.0524 0
0.0001528 6.45594 6.053488 0
0.00015285 6.42408 6.054494 0
0.0001529 6.392214 6.055418 0
0.00015295 6.360339 6.05626 0
0.000153 6.32846 6.05702 0
0.00015305 6.296577 6.057699 0
0.0001531 6.264692 6.058296 0
0.00015315 6.232803 6.058812 0
0.0001532 6.200912 6.059247 0
0.00015325 6.16902 6.059601 0
0.0001533 6.137126 6.059875 0
0.00015335 6.105232 6.060068 0
0.0001534 6.073336 6.060181 0
0.00015345 6.04144 6.060214 0
0.0001535 6.009544 6.060167 0
0.00015355 5.97765 6.06004 0
0.0001536 5.945755 6.059834 0
0.00015365 5.913862 6.059549 0
0.0001537 5.88197 6.059185 0
0.00015375 5.850082 6.058742 0
0.0001538 5.818196 6.05822 0
0.00015385 5.786314 6.05762 0
0.0001539 5.754432 6.056942 0
0.00015395 5.722553 6.056186 0
0.000154 5.690679 6.055352 0
0.00015405 5.658813 6.05444 0
0.0001541 5.626953 6.053451 0
0.00015415 5.595098 6.052385 0
0.0001542 5.56325 6.051241 0
0.00015425 5.531401 6.050021 0
0.0001543 5.499559 6.048725 0
0.00015435 5.467723 6.047272 0
0.0001544 5.435903 6.045824 0
0.00015445 5.404091 6.044299 0
0.0001545 5.372279 6.042619 0
0.00015455 5.340476 6.040943 0
0.0001546 5.308691 6.039192 0
0.00015465 5.276905 6.037365 0
0.0001547 5.24513 6.035385 0
0.00015475 5.213375 6.033409 0
0.0001548 5.181631 6.031359 0
0.00015485 5.149887 6.029155 0
0.0001549 5.118166 6.026957 0
0.00015495 5.086445 6.024685 0
0.000155 5.054736 6.02234 0
0.00015505 5.086198 6.019921 1
0.0001551 5.117684 6.017586 1
0.00015515 5.149171 6.015337 1
0.0001552 5.18068 6.013171 1
0.00015525 5.21219 6.01109 1
0.0001553 5.24371 6.009093 1
0.00015535 5.275241 6.007179 1
0.0001554 5.306792 6.005349 1
0.00015545 5.338352 6.003603 1
0.0001555 5.369921 6.00194 1
0.00015555 5.401498 6.00036 1
0.0001556 5.433075 5.998863 1
0.00015565 5.464667 5.997448 1
0.0001557 5.49626 5.996116 1
0.00015575 5.527866 5.994867 1
0.0001558 5.559472 5.993699 1
0.00015585 5.591084 5.992614 1
0.0001559 5.622702 5.99161 1
0.00015595 5.65433 5.990687 1
0.000156 5.685962 5.989847 1
0.00015605 5.717594 5.989087 1
0.0001561 5.749231 5.988408 1
0.00015615 5.780871 5.98781 1
0.0001562 5.812517 5.987293 1
0.00015625 5.844162 5.986935 1
0.0001563 5.87581 5.986578 1
0.00015635 5.90746 5.98638 1
0.0001564 5.93911 5.986262 1
0.00015645 5.970762 5.986144 1
0.0001565 6.002414 5.986106 1
0.00015655 6.034066 5.986147 1
0.0001566 6.065718 5.986266 1
0.00015665 6.097368 5.986465 1
0.0001567 6.129018 5.986742 1
0.00015675 6.160667 5.987098 1
0.0001568 6.192311 5.987532 1
0.00015685 6.223956 5.988044 1
0.0001569 6.255595 5.988634 1
0.00015695 6.28723 5.989301 1
0.000157 6.318865 5.990046 1
0.00015705 6.350496 5.990868 1
0.0001571 6.382123 5.991767 1
0.00015715 6.413746 5.992743 1
0.0001572 6.445363 5.993795 1
0.00015725 6.476975 5.994924 1
0.0001573 6.50858 5.996129 1
0.00015735 6.54018 5.99741 1
0.0001574 6.571765 5.998767 1
0.00015745 6.603343 6.0002 1
0.0001575 6.571763 6.001708 0
0.00015755 6.540167 6.003133 0
0.0001576 6.508572 6.004475 0
0.00015765 6.476963 6.005736 0
0.0001577 6.445354 6.006835 0
0.00015775 6.413739 6.007931 0
0.0001578 6.382118 6.008946 0
0.00015785 6.350487 6.009878 0
0.0001579 6.318852 6.01073 0
0.00015795 6.287212 6.0115 0
0.000158 6.255573 6.01219 0
0.00015805 6.223926 6.012798 0
0.0001581 6.192277 6.013326 0
0.00015815 6.160628 6.013773 0
0.0001582 6.128975 6.01414 0
0.00015825 6.09732 6.014427 0
0.0001583 6.065664 6.014635 0
0.00015835 6.034007 6.014762 0
0.0001584 6.002351 6.01481 0
0.00015845 5.970694 6.014779 0
0.0001585 5.939037 6.014669 0
0.00015855 5.907381 6.01448 0
0.0001586 5.875726 6.014212 0
0.00015865 5.844074 6.013866 0
0.0001587 5.812424 6.013442 0
0.00015875 5.780777 6.012939 0
0.0001588 5.749133 6.012359 0
0.00015885 5.717489 6.0117 0
0.0001589 5.685852 6.010965 0
0.00015895 5.654216 6.010073 0
0.000159 5.622584 6.009183 0
0.00015905 5.590957 6.008138 0
0.0001591 5.55934 6.007095 0
0.00015915 5.52773 6.005976 0
0.0001592 5.496126 6.00478 0
0.00015925 5.464522 6.003508 0
0.0001593 5.432931 6.002161 0
0.00015935 5.401341 6.000738 0
0.0001594 5.369766 5.999239 0
0.00015945 5.338191 5.997666 0
0.0001595 5.306624 5.996017 0
0.00015955 5.275076 5.994293 0
0.0001596 5.243536 5.992495 0
0.00015965 5.211997 5.990544 0
0.0001597 5.180478 5.988598 0
0.00015975 5.148959 5.986577 0
0.0001598 5.117462 5.984483 0
0.00015985 5.085976 5.982316 0
0.0001599 5.054502 5.980075 0
0.00015995 5.02304 5.977761 0
0.00016 5.054736 5.975374 1
0.00016005 5.086444 5.973073 1
0.0001601 5.118177 5.970856 1
0.00016015 5.14992 5.968724 1
0.0001602 5.181664 5.966677 1
0.00016025 5.213418 5.964715 1
0.0001603 5.245193 5.962837 1
0.00016035 5.276977 5.961042 1
0.0001604 5.308769 5.959332 1
0.00016045 5.340571 5.957706 1
0.0001605 5.372381 5.956163 1
0.00016055 5.40419 5.954704 1
0.0001606 5.436015 5.953327 1
0.00016065 5.46784 5.952034 1
0.0001607 5.499671 5.950824 1
0.00016075 5.531509 5.949696 1
0.0001608 5.563352 5.94865 1
0.00016085 5.595202 5.947687 1
0.0001609 5.627056 5.946885 1
0.00016095 5.658914 5.946086 1
0.000161 5.690781 5.945368 1
0.00016105 5.722647 5.944731 1
0.0001611 5.75452 5.944176 1
0.00016115 5.786395 5.943702 1
0.0001612 5.818271 5.943309 1
0.00016125 5.85015 5.942996 1
0.0001613 5.882029 5.942764 1
0.00016135 5.913909 5.942612 1
0.0001614 5.94579 5.942541 1
0.00016145 5.977671 5.942549 1
0.0001615 6.009553 5.942636 1
0.00016155 6.041433 5.942804 1
0.0001616 6.073311 5.94305 1
0.00016165 6.105188 5.943376 1
0.0001617 6.137065 5.94378 1
0.00016175 6.168938 5.944264 1
0.0001618 6.20081 5.944825 1
0.00016185 6.232679 5.945465 1
0.0001619 6.264542 5.946183 1
0.00016195 6.2964 5.946979 1
0.000162 6.328258 5.947853 1
0.00016205 6.360106 5.948804 1
0.0001621 6.391949 5.949832 1
0.00016215 6.423792 5.950937 1
0.0001622 6.455623 5.95212 1
0.00016225 6.487447 5.953378 1
0.0001623 6.519264 5.954713 1
0.00016235 6.551082 5.956204 1
0.0001624 6.582883 5.957692 1
0.00016245 6.614677 5.959255 1
0.0001625 6.583312 5.960893 0
0.00016255 6.551931 5.962449 0
0.0001626 6.52055 5.963923 0
0.00016265 6.489161 5.965314 0
0.0001627 6.457764 5.966624 0
0.00016275 6.426354 5.967852 0
0.0001628 6.394945 5.96892 0
0.00016285 6.363529 5.969906 0
0.0001629 6.332109 5.97089 0
0.00016295 6.300678 5.971793 0
0.000163 6.269248 5.972615 0
0.00016305 6.237809 5.973357 0
0.0001631 6.206367 5.974018 0
0.00016315 6.174925 5.974599 0
0.0001632 6.143479 5.9751 0
0.00016325 6.112032 5.975521 0
0.0001633 6.080581 5.975862 0
0.00016335 6.049128 5.976124 0
0.0001634 6.017675 5.976306 0
0.00016345 5.98622 5.97641 0
0.0001635 5.954765 5.976434 0
0.00016355 5.92331 5.97638 0
0.0001636 5.891856 5.976247 0
0.00016365 5.860402 5.976037 0
0.0001637 5.82895 5.975747 0
0.00016375 5.7975 5.97538 0
0.0001638 5.766053 5.974936 0
0.00016385 5.734606 5.974414 0
0.0001639 5.703162 5.973814 0
0.00016395 5.671724 5.973137 0
0.000164 5.640291 5.972384 0
0.00016405 5.608857 5.971475 0
0.0001641 5.577428 5.970568 0
0.00016415 5.546009 5.969586 0
0.0001642 5.514596 5.968527 0
0.00016425 5.483189 5.967392 0
0.0001643 5.451788 5.966181 0
0.00016435 5.420394 5.964895 0
0.0001644 5.389007 5.963534 0
0.00016445 5.35762 5.962019 0
0.0001645 5.326241 5.960508 0
0.00016455 5.294869 5.958923 0
0.0001646 5.263515 5.957263 0
0.00016465 5.232171 5.955528 0
0.0001647 5.200826 5.95372 0
0.00016475 5.1695 5.951838 0
0.0001648 5.138185 5.949882 0
0.00016485 5.106881 5.947852 0
0.0001649 5.075576 5.94575 0
0.00016495 5.044294 5.943575 0
0.000165 5.013012 5.941326 0
0.00016505 5.0449 5.939085 1
0.0001651 5.076799 5.93693 1
0.00016515 5.10871 5.934779 1
0.0001652 5.140643 5.932714 1
0.00016525 5.172587 5.930734 1
0.0001653 5.20454 5.928839 1
0.00016535 5.236494 5.927028 1
0.0001654 5.268457 5.925301 1
0.00016545 5.300429 5.923659 1
0.0001655 5.332418 5.922101 1
0.00016555 5.364415 5.920627 1
0.0001656 5.396411 5.919237 1
0.00016565 5.428422 5.917929 1
0.0001657 5.460433 5.916706 1
0.00016575 5.49245 5.915565 1
0.0001658 5.524474 5.914587 1
0.00016585 5.556507 5.913612 1
0.0001659 5.588546 5.912719 1
0.00016595 5.620584 5.911909 1
0.000166 5.65263 5.911181 1
0.00016605 5.684677 5.910534 1
0.0001661 5.71673 5.90997 1
0.00016615 5.748785 5.909486 1
0.0001662 5.780842 5.909085 1
0.00016625 5.8129 5.908764 1
0.0001663 5.844959 5.908605 1
0.00016635 5.87702 5.908445 1
0.0001664 5.909081 5.908367 1
0.00016645 5.941142 5.908369 1
0.0001665 5.973204 5.908531 1
0.00016655 6.005263 5.908692 1
0.0001666 6.037321 5.908934 1
0.00016665 6.069378 5.909255 1
0.0001667 6.101432 5.909655 1
0.00016675 6.133484 5.910135 1
0.0001668 6.165536 5.910693 1
0.00016685 6.197582 5.91133 1
0.0001669 6.229627 5.912046 1
0.00016695 6.261665 5.91284 1
0.000167 6.293703 5.913712 1
0.00016705 6.325736 5.914662 1
0.0001671 6.357759 5.915689 1
0.00016715 6.389781 5.916875 1
0.0001672 6.421798 5.918137 1
0.00016725 6.453801 5.919396 1
0.0001673 6.485797 5.920732 1
0.00016735 6.517786 5.922145 1
0.0001674 6.549767 5.923634 1
0.00016745 6.581747 5.925279 1
0.0001675 6.550553 5.92692 0
0.00016755 6.519351 5.928479 0
0.0001676 6.48814 5.929957 0
0.00016765 6.456923 5.931352 0
0.0001677 6.425698 5.932666 0
0.00016775 6.394474 5.933898 0
0.0001678 6.363236 5.93505 0
0.00016785 6.331994 5.93612 0
0.0001679 6.300751 5.93711 0
0.00016795 6.269503 5.937941 0
0.000168 6.238251 5.93877 0
0.00016805 6.206994 5.939519 0
0.0001681 6.175733 5.940187 0
0.00016815 6.144466 5.940776 0
0.0001682 6.113196 5.941285 0
0.00016825 6.081926 5.941715 0
0.0001683 6.050652 5.942066 0
0.00016835 6.019377 5.942337 0
0.0001684 5.9881 5.94253 0
0.00016845 5.956824 5.942644 0
0.0001685 5.925547 5.942679 0
0.00016855 5.89427 5.942636 0
0.0001686 5.862993 5.942515 0
0.00016865 5.831716 5.942317 0
0.0001687 5.800441 5.94204 0
0.00016875 5.769169 5.941686 0
0.0001688 5.737897 5.941255 0
0.00016885 5.70663 5.940746 0
0.0001689 5.675366 5.940161 0
0.00016895 5.644102 5.939499 0
0.000169 5.612841 5.938761 0
0.00016905 5.581585 5.937946 0
0.0001691 5.550332 5.937055 0
0.00016915 5.519085 5.936088 0
0.0001692 5.487848 5.935046 0
0.00016925 5.456611 5.933928 0
0.0001693 5.425379 5.932734 0
0.00016935 5.394161 5.931466 0
0.0001694 5.36295 5.930123 0
0.00016945 5.331746 5.928705 0
0.0001695 5.30055 5.927212 0
0.00016955 5.269354 5.925646 0
0.0001696 5.238176 5.924005 0
0.00016965 5.207006 5.92229 0
0.0001697 5.175845 5.920502 0
0.00016975 5.144694 5.918641 0
0.0001698 5.113544 5.916706 0
0.00016985 5.082403 5.914698 0
0.0001699 5.051284 5.912617 0
0.00016995 5.020176 5.910464 0
0.00017 5.052238 5.908238 1
0.00017005 5.084311 5.906098 1
0.0001701 5.116384 5.904044 1
0.00017015 5.148479 5.902074 1
0.0001702 5.180583 5.90019 1
0.00017025 5.212697 5.898391 1
0.0001703 5.244811 5.896677 1
0.00017035 5.276933 5.895128 1
0.0001704 5.309064 5.893582 1
0.00017045 5.341203 5.892121 1
0.0001705 5.373357 5.890744 1
0.00017055 5.405518 5.88945 1
0.0001706 5.437685 5.88824 1
0.00017065 5.469852 5.887114 1
0.0001707 5.502031 5.886071 1
0.00017075 5.534215 5.885111 1
0.0001708 5.566398 5.884314 1
0.00017085 5.59859 5.883519 1
0.0001709 5.630782 5.882807 1
0.00017095 5.662981 5.882177 1
0.000171 5.695183 5.881629 1
0.00017105 5.727385 5.881163 1
0.0001711 5.759592 5.880778 1
0.00017115 5.7918 5.880475 1
0.0001712 5.824008 5.880254 1
0.00017125 5.856218 5.880113 1
0.0001713 5.888427 5.880053 1
0.00017135 5.920638 5.880074 1
0.0001714 5.952848 5.880176 1
0.00017145 5.985056 5.880357 1
0.0001715 6.017264 5.880619 1
0.00017155 6.049471 5.880961 1
0.0001716 6.081676 5.881382 1
0.00017165 6.113877 5.881883 1
0.0001717 6.146078 5.882463 1
0.00017175 6.178275 5.883122 1
0.0001718 6.210469 5.88386 1
0.00017185 6.24266 5.884676 1
0.0001719 6.274841 5.885571 1
0.00017195 6.307022 5.886625 1
0.000172 6.339198 5.887676 1
0.00017205 6.371368 5.888804 1
0.0001721 6.403526 5.890011 1
0.00017215 6.435677 5.891295 1
0.0001722 6.467821 5.892656 1
0.00017225 6.499964 5.894094 1
0.0001723 6.532093 5.895608 1
0.00017235 6.564213 5.897199 1
0.0001724 6.596333 5.898867 1
0.00017245 6.628435 5.900611 1
0.0001725 6.597369 5.90243 0
0.00017255 6.566295 5.904168 0
0.0001726 6.53522 5.905823 0
0.00017265 6.504129 5.907396 0
0.0001727 6.473037 5.908888 0
0.00017275 6.441938 5.910221 0
0.0001728 6.410831 5.91155 0
0.00017285 6.379718 5.912798 0
0.0001729 6.348598 5.913888 0
0.00017295 6.317472 5.914975 0
0.000173 6.286336 5.915981 0
0.00017305 6.255194 5.916907 0
0.0001731 6.224052 5.917752 0
0.00017315 6.192902 5.918518 0
0.0001732 6.161748 5.919204 0
0.00017325 6.130592 5.919811 0
0.0001733 6.099432 5.920337 0
0.00017335 6.06827 5.920785 0
0.0001734 6.037108 5.921154 0
0.00017345 6.005942 5.921444 0
0.0001735 5.974777 5.921655 0
0.00017355 5.94361 5.921788 0
0.0001736 5.912442 5.921842 0
0.00017365 5.881274 5.921819 0
0.0001737 5.850107 5.921718 0
0.00017375 5.818941 5.921539 0
0.0001738 5.787775 5.921282 0
0.00017385 5.756613 5.920948 0
0.0001739 5.72545 5.92046 0
0.00017395 5.694292 5.919972 0
0.000174 5.663134 5.919408 0
0.00017405 5.631983 5.918767 0
0.0001741 5.600835 5.91805 0
0.00017415 5.569692 5.917257 0
0.0001742 5.538553 5.916388 0
0.00017425 5.507414 5.915444 0
0.0001743 5.47628 5.914424 0
0.00017435 5.445157 5.913328 0
0.0001744 5.414034 5.912158 0
0.00017445 5.382918 5.910912 0
0.0001745 5.351808 5.909592 0
0.00017455 5.320712 5.908198 0
0.0001746 5.289624 5.906729 0
0.00017465 5.258536 5.905187 0
0.0001747 5.227464 5.90357 0
0.00017475 5.196393 5.90188 0
0.0001748 5.16534 5.900116 0
0.00017485 5.134296 5.898279 0
0.0001749 5.103253 5.896369 0
0.00017495 5.072219 5.894386 0
0.000175 5.041207 5.892331 0
0.00017505 5.073364 5.890203 1
0.0001751 5.105531 5.888161 1
0.00017515 5.137699 5.886204 1
0.0001752 5.169887 5.884333 1
0.00017525 5.202074 5.882547 1
0.0001753 5.234271 5.880926 1
0.00017535 5.266477 5.87931 1
0.0001754 5.298691 5.877778 1
0.00017545 5.330913 5.87633 1
0.0001755 5.36315 5.874966 1
0.00017555 5.395387 5.873687 1
0.0001756 5.427638 5.872491 1
0.00017565 5.459888 5.871379 1
0.0001757 5.492149 5.87035 1
0.00017575 5.524415 5.869405 1
0.0001758 5.556681 5.868542 1
0.00017585 5.588952 5.867762 1
0.0001759 5.621231 5.867065 1
0.00017595 5.65351 5.866451 1
0.000176 5.685791 5.865919 1
0.00017605 5.718076 5.865468 1
0.0001761 5.750365 5.8651 1
0.00017615 5.782654 5.864813 1
0.0001762 5.814945 5.864607 1
0.00017625 5.847238 5.864483 1
0.0001763 5.87953 5.86444 1
0.00017635 5.911822 5.864478 1
0.0001764 5.944114 5.864596 1
0.00017645 5.976405 5.864795 1
0.0001765 6.008696 5.865155 1
0.00017655 6.040985 5.865594 1
0.0001766 6.073269 5.866033 1
0.00017665 6.10555 5.866551 1
0.0001767 6.137828 5.867148 1
0.00017675 6.170103 5.867825 1
0.0001768 6.202373 5.868581 1
0.00017685 6.234644 5.869415 1
0.0001769 6.26691 5.870328 1
0.00017695 6.299166 5.87132 1
0.000177 6.331423 5.87239 1
0.00017705 6.363673 5.873537 1
0.0001771 6.395918 5.874762 1
0.00017715 6.428149 5.876065 1
0.0001772 6.460373 5.877446 1
0.00017725 6.492597 5.878903 1
0.0001773 6.524813 5.880437 1
0.00017735 6.557022 5.882048 1
0.0001774 6.589212 5.883735 1
0.00017745 6.621394 5.885499 1
0.0001775 6.590418 5.887339 0
0.00017755 6.559422 5.889097 0
0.0001776 6.528427 5.890772 0
0.00017765 6.497415 5.892367 0
0.0001777 6.466402 5.893879 0
0.00017775 6.435374 5.89531 0
0.0001778 6.404346 5.896661 0
0.00017785 6.373311 5.89793 0
0.0001779 6.342263 5.899118 0
0.00017795 6.311215 5.900226 0
0.000178 6.280162 5.901254 0
0.00017805 6.249097 5.902201 0
0.0001781 6.218029 5.903068 0
0.00017815 6.186956 5.903856 0
0.0001782 6.155883 5.904563 0
0.00017825 6.124806 5.905192 0
0.0001783 6.093723 5.905741 0
0.00017835 6.06264 5.906211 0
0.0001784 6.031553 5.906602 0
0.00017845 6.000464 5.906914 0
0.0001785 5.969374 5.907148 0
0.00017855 5.938283 5.907303 0
0.0001786 5.907192 5.907381 0
0.00017865 5.8761 5.90738 0
0.0001787 5.845009 5.907302 0
0.00017875 5.813919 5.907147 0
0.0001788 5.78283 5.906913 0
0.00017885 5.751741 5.906603 0
0.0001789 5.720655 5.906216 0
0.00017895 5.68957 5.905752 0
0.000179 5.658487 5.905212 0
0.00017905 5.62741 5.904595 0
0.0001791 5.596333 5.903902 0
0.00017915 5.56526 5.903133 0
0.0001792 5.534191 5.902288 0
0.00017925 5.503127 5.901368 0
0.0001793 5.472067 5.900372 0
0.00017935 5.441018 5.899302 0
0.0001794 5.409969 5.898156 0
0.00017945 5.378932 5.896936 0
0.0001795 5.347903 5.895641 0
0.00017955 5.316873 5.894271 0
0.0001796 5.285858 5.892828 0
0.00017965 5.254851 5.89131 0
0.0001797 5.223853 5.889719 0
0.00017975 5.192854 5.888054 0
0.0001798 5.161864 5.886316 0
0.00017985 5.130884 5.884505 0
0.0001799 5.099923 5.882621 0
0.00017995 5.068972 5.880665 0
0.00018 5.101179 5.878635 1
0.00018005 5.133396 5.876772 1
0.0001801 5.165624 5.874914 1
0.00018015 5.197861 5.873141 1
0.0001802 5.230117 5.871452 1
0.00018025 5.262381 5.869849 1
0.0001803 5.294653 5.86833 1
0.00018035 5.326925 5.866896 1
0.0001804 5.359211 5.865546 1
0.00018045 5.391498 5.86428 1
0.0001805 5.423791 5.863098 1
0.00018055 5.456091 5.862 1
0.0001806 5.488396 5.860985 1
0.00018065 5.520706 5.860054 1
0.0001807 5.553022 5.859286 1
0.00018075 5.585341 5.858521 1
0.0001808 5.617665 5.857838 1
0.00018085 5.649992 5.857237 1
0.0001809 5.682322 5.856719 1
0.00018095 5.714658 5.856283 1
0.000181 5.746995 5.855929 1
0.00018105 5.779332 5.855738 1
0.0001811 5.811672 5.855547 1
0.00018115 5.844011 5.855518 1
0.0001812 5.87635 5.855489 1
0.00018125 5.908689 5.855541 1
0.0001813 5.941029 5.855674 1
0.00018135 5.973367 5.855887 1
0.0001814 6.005705 5.856181 1
0.00018145 6.038039 5.856555 1
0.0001815 6.07037 5.857009 1
0.00018155 6.102699 5.857542 1
0.0001816 6.135028 5.858155 1
0.00018165 6.167353 5.858847 1
0.0001817 6.199671 5.859618 1
0.00018175 6.231989 5.860468 1
0.0001818 6.264302 5.861397 1
0.00018185 6.29661 5.862485 1
0.0001819 6.328907 5.863571 1
0.00018195 6.361198 5.864734 1
0.000182 6.393489 5.865975 1
0.00018205 6.425773 5.867294 1
0.0001821 6.458051 5.86869 1
0.00018215 6.490313 5.870164 1
0.0001822 6.522567 5.871714 1
0.00018225 6.554813 5.873341 1
0.0001823 6.587049 5.875045 1
0.00018235 6.619277 5.876825 1
0.0001824 6.651504 5.878681 1
0.00018245 6.683711 5.880613 1
0.0001825 6.65275 5.882621 0
0.00018255 6.621789 5.884546 0
0.0001826 6.590808 5.886389 0
0.00018265 6.559827 5.88815 0
0.0001827 6.528828 5.889829 0
0.00018275 6.49782 5.891427 0
0.0001828 6.466813 5.892943 0
0.00018285 6.435797 5.894377 0
0.0001829 6.404774 5.895731 0
0.00018295 6.373744 5.897004 0
0.000183 6.342707 5.898195 0
0.00018305 6.311664 5.899307 0
0.0001831 6.280615 5.900338 0
0.00018315 6.249556 5.901288 0
0.0001832 6.218496 5.902159 0
0.00018325 6.187432 5.90295 0
0.0001833 6.15636 5.903661 0
0.00018335 6.125289 5.904215 0
0.0001834 6.094211 5.904768 0
0.00018345 6.063131 5.905241 0
0.0001835 6.032048 5.905636 0
0.00018355 6.000964 5.905952 0
0.0001836 5.969879 5.90619 0
0.00018365 5.938793 5.906349 0
0.0001837 5.907707 5.90643 0
0.00018375 5.876621 5.906433 0
0.0001838 5.845534 5.906359 0
0.00018385 5.814449 5.906207 0
0.0001839 5.783363 5.905977 0
0.00018395 5.752279 5.905593 0
0.000184 5.721197 5.90521 0
0.00018405 5.690117 5.90475 0
0.0001841 5.659042 5.904213 0
0.00018415 5.627971 5.9036 0
0.0001842 5.596899 5.902911 0
0.00018425 5.565835 5.902146 0
0.0001843 5.534771 5.901305 0
0.00018435 5.503712 5.900389 0
0.0001844 5.472662 5.899397 0
0.00018445 5.441619 5.89833 0
0.0001845 5.410575 5.897189 0
0.00018455 5.379537 5.895972 0
0.0001846 5.348506 5.894681 0
0.00018465 5.317488 5.893316 0
0.0001847 5.286478 5.891876 0
0.00018475 5.255468 5.890363 0
0.0001848 5.224475 5.888775 0
0.00018485 5.19349 5.887115 0
0.0001849 5.162505 5.88538 0
0.00018495 5.131529 5.883573 0
0.000185 5.100573 5.881693 0
0.00018505 5.132785 5.87974 1
0.0001851 5.164997 5.877873 1
0.00018515 5.197228 5.876091 1
0.0001852 5.229468 5.874394 1
0.00018525 5.261708 5.872862 1
0.0001853 5.293956 5.871334 1
0.00018535 5.326212 5.869891 1
0.0001854 5.358476 5.868531 1
0.00018545 5.390747 5.867337 1
0.0001855 5.423024 5.866145 1
0.00018555 5.455313 5.865038 1
0.0001856 5.487608 5.864013 1
0.00018565 5.519903 5.863072 1
0.0001857 5.552202 5.862214 1
0.00018575 5.584511 5.861439 1
0.0001858 5.616819 5.860828 1
0.00018585 5.64913 5.860218 1
0.0001859 5.681448 5.85969 1
0.00018595 5.713765 5.859245 1
0.000186 5.746087 5.858881 1
0.00018605 5.77841 5.858599 1
0.0001861 5.810733 5.858398 1
0.00018615 5.843058 5.858279 1
0.0001862 5.875383 5.858241 1
0.00018625 5.907708 5.858365 1
0.0001863 5.940032 5.858488 1
0.00018635 5.972355 5.858692 1
0.0001864 6.004678 5.858976 1
0.00018645 6.036999 5.85934 1
0.0001865 6.069316 5.859785 1
0.00018655 6.10163 5.860308 1
0.0001866 6.133944 5.860912 1
0.00018665 6.166255 5.861594 1
0.0001867 6.198562 5.862356 1
0.00018675 6.230861 5.863196 1
0.0001868 6.26316 5.864196 1
0.00018685 6.295449 5.865194 1
0.0001869 6.327732 5.866269 1
0.00018695 6.360008 5.867423 1
0.000187 6.392285 5.868655 1
0.00018705 6.424555 5.869964 1
0.0001871 6.456811 5.87135 1
0.00018715 6.48906 5.872814 1
0.0001872 6.521308 5.874354 1
0.00018725 6.55354 5.875972 1
0.0001873 6.585771 5.877666 1
0.00018735 6.617985 5.879436 1
0.0001874 6.650198 5.881282 1
0.00018745 6.682392 5.883205 1
0.0001875 6.651417 5.885203 0
0.00018755 6.620443 5.887041 0
0.0001876 6.589449 5.888874 0
0.00018765 6.558454 5.890626 0
0.0001877 6.527442 5.892295 0
0.00018775 6.496422 5.893883 0
0.0001878 6.465394 5.895389 0
0.00018785 6.434358 5.896814 0
0.0001879 6.403322 5.898158 0
0.00018795 6.372279 5.899421 0
0.000188 6.341223 5.900603 0
0.00018805 6.310167 5.901705 0
0.0001881 6.2791 5.902726 0
0.00018815 6.248033 5.903667 0
0.0001882 6.216957 5.904528 0
0.00018825 6.18588 5.905309 0
0.0001883 6.1548 5.90601 0
0.00018835 6.123712 5.906632 0
0.0001884 6.092622 5.907175 0
0.00018845 6.061532 5.907639 0
0.0001885 6.030439 5.908023 0
0.00018855 5.999342 5.908329 0
0.0001886 5.968246 5.908557 0
0.00018865 5.937147 5.908706 0
0.0001887 5.906049 5.908777 0
0.00018875 5.87495 5.90877 0
0.0001888 5.843851 5.908686 0
0.00018885 5.812753 5.908446 0
0.0001889 5.781657 5.908207 0
0.00018895 5.750561 5.90789 0
0.000189 5.719467 5.907497 0
0.00018905 5.688377 5.907027 0
0.0001891 5.657288 5.90648 0
0.00018915 5.626201 5.905857 0
0.0001892 5.595118 5.905158 0
0.00018925 5.564038 5.904383 0
0.0001893 5.532962 5.903532 0
0.00018935 5.501891 5.902606 0
0.0001894 5.470825 5.901604 0
0.00018945 5.439769 5.900527 0
0.0001895 5.408714 5.899375 0
0.00018955 5.377671 5.898149 0
0.0001896 5.346635 5.896847 0
0.00018965 5.315606 5.895472 0
0.0001897 5.284585 5.894022 0
0.00018975 5.253572 5.892499 0
0.0001898 5.222567 5.890901 0
0.00018985 5.191562 5.889231 0
0.0001899 5.160575 5.887486 0
0.00018995 5.129598 5.885669 0
0.00019 5.161779 5.883859 1
0.00019005 5.193979 5.882054 1
0.0001901 5.226178 5.880334 1
0.00019015 5.258387 5.878699 1
0.0001902 5.290613 5.877148 1
0.00019025 5.322838 5.875681 1
0.0001903 5.355079 5.874299 1
0.00019035 5.387326 5.873001 1
0.0001904 5.419574 5.871787 1
0.00019045 5.451833 5.870657 1
0.0001905 5.484098 5.86961 1
0.00019055 5.516364 5.868646 1
0.0001906 5.548634 5.867846 1
0.00019065 5.580913 5.867048 1
0.0001907 5.613195 5.866332 1
0.00019075 5.645481 5.865699 1
0.0001908 5.67777 5.865149 1
0.00019085 5.710061 5.86468 1
0.0001909 5.742352 5.864294 1
0.00019095 5.774647 5.863989 1
0.000191 5.806943 5.863766 1
0.00019105 5.839239 5.863624 1
0.0001911 5.871536 5.863563 1
0.00019115 5.903833 5.863583 1
0.0001912 5.93613 5.863683 1
0.00019125 5.968425 5.863864 1
0.0001913 6.00072 5.864207 1
0.00019135 6.033014 5.864548 1
0.0001914 6.065306 5.864969 1
0.00019145 6.097593 5.86547 1
0.0001915 6.12988 5.86605 1
0.00019155 6.162164 5.86671 1
0.0001916 6.194444 5.867529 1
0.00019165 6.226716 5.868346 1
0.0001917 6.258988 5.869242 1
0.00019175 6.29125 5.870217 1
0.0001918 6.323512 5.871269 1
0.00019185 6.355769 5.8724 1
0.0001919 6.388013 5.873608 1
0.00019195 6.420257 5.874894 1
0.000192 6.452494 5.876338 1
0.00019205 6.484724 5.877779 1
0.0001921 6.516938 5.879296 1
0.00019215 6.549144 5.88089 1
0.0001922 6.58135 5.882561 1
0.00019225 6.613538 5.884308 1
0.0001923 6.645716 5.886131 1
0.00019235 6.677894 5.88803 1
0.0001924 6.710052 5.890004 1
0.00019245 6.742199 5.892055 1
0.0001925 6.711177 5.89418 0
0.00019255 6.680145 5.896222 0
0.0001926 6.649102 5.898182 0
0.00019265 6.618058 5.899982 0
0.0001927 6.587006 5.901777 0
0.00019275 6.555935 5.90349 0
0.0001928 6.524855 5.905121 0
0.00019285 6.493768 5.906671 0
0.0001929 6.462672 5.908138 0
0.00019295 6.431569 5.909525 0
0.000193 6.400467 5.91083 0
0.00019305 6.369351 5.912054 0
0.0001931 6.338234 5.913119 0
0.00019315 6.307107 5.914182 0
0.0001932 6.27598 5.915164 0
0.00019325 6.244847 5.916066 0
0.0001933 6.213706 5.916888 0
0.00019335 6.182561 5.91763 0
0.0001934 6.151412 5.918293 0
0.00019345 6.12026 5.918876 0
0.0001935 6.089108 5.919379 0
0.00019355 6.057951 5.919803 0
0.0001936 6.026792 5.920149 0
0.00019365 5.995633 5.920415 0
0.0001937 5.964472 5.920603 0
0.00019375 5.933311 5.920713 0
0.0001938 5.90215 5.920745 0
0.00019385 5.870988 5.920698 0
0.0001939 5.839827 5.920574 0
0.00019395 5.808666 5.920372 0
0.000194 5.777506 5.920093 0
0.00019405 5.746348 5.919736 0
0.0001941 5.715194 5.919303 0
0.00019415 5.684039 5.918792 0
0.0001942 5.652891 5.918206 0
0.00019425 5.621746 5.917542 0
0.0001943 5.590601 5.916803 0
0.00019435 5.559464 5.915987 0
0.0001944 5.528327 5.915096 0
0.00019445 5.497195 5.914129 0
0.0001945 5.466068 5.913087 0
0.00019455 5.434947 5.911969 0
0.0001946 5.403831 5.910777 0
0.00019465 5.372729 5.909509 0
0.0001947 5.341626 5.908167 0
0.00019475 5.31053 5.906751 0
0.0001948 5.279442 5.90526 0
0.00019485 5.248362 5.903696 0
0.0001949 5.217298 5.902058 0
0.00019495 5.186244 5.900346 0
0.000195 5.155199 5.89856 0
0.00019505 5.187312 5.896702 1
0.0001951 5.219444 5.894928 1
0.00019515 5.251576 5.89324 1
0.0001952 5.283716 5.891636 1
0.00019525 5.315866 5.890196 1
0.0001953 5.348023 5.88876 1
0.00019535 5.380194 5.887409 1
0.0001954 5.412372 5.88614 1
0.00019545 5.44455 5.884956 1
0.0001955 5.476741 5.883855 1
0.00019555 5.508936 5.882837 1
0.0001956 5.541137 5.881903 1
0.00019565 5.573342 5.881051 1
0.0001957 5.605551 5.880281 1
0.00019575 5.63776 5.879594 1
0.0001958 5.669976 5.87899 1
0.00019585 5.702192 5.878548 1
0.0001959 5.73441 5.878107 1
0.00019595 5.766632 5.877748 1
0.000196 5.798856 5.87747 1
0.00019605 5.83108 5.877273 1
0.0001961 5.863305 5.877158 1
0.00019615 5.89553 5.877123 1
0.0001962 5.927756 5.877169 1
0.00019625 5.959981 5.877296 1
0.0001963 5.992206 5.877503 1
0.00019635 6.024429 5.877789 1
0.0001964 6.056651 5.878156 1
0.00019645 6.088869 5.878602 1
0.0001965 6.121087 5.879128 1
0.00019655 6.153302 5.879733 1
0.0001966 6.185511 5.880417 1
0.00019665 6.217719 5.881179 1
0.0001967 6.249919 5.882021 1
0.00019675 6.282114 5.88294 1
0.0001968 6.314304 5.883938 1
0.00019685 6.346493 5.885014 1
0.0001969 6.378672 5.886168 1
0.00019695 6.410843 5.887399 1
0.000197 6.443015 5.888708 1
0.00019705 6.475179 5.890094 1
0.0001971 6.507337 5.891556 1
0.00019715 6.539478 5.893096 1
0.0001972 6.57162 5.894792 1
0.00019725 6.603753 5.896484 1
0.0001973 6.635867 5.898252 1
0.00019735 6.667982 5.900096 1
0.0001974 6.700076 5.902016 1
0.00019745 6.732171 5.904011 1
0.0001975 6.701097 5.906082 0
0.00019755 6.670002 5.908069 0
0.0001976 6.638907 5.909974 0
0.00019765 6.607802 5.911796 0
0.0001977 6.576687 5.913459 0
0.00019775 6.545564 5.915117 0
0.0001978 6.514431 5.916693 0
0.00019785 6.483291 5.918109 0
0.0001979 6.452143 5.919522 0
0.00019795 6.420988 5.920776 0
0.000198 6.389826 5.922026 0
0.00019805 6.358651 5.923196 0
0.0001981 6.32747 5.924285 0
0.00019815 6.29629 5.925293 0
0.0001982 6.265104 5.926142 0
0.00019825 6.233914 5.926989 0
0.0001983 6.202715 5.927757 0
0.00019835 6.171513 5.928444 0
0.0001984 6.140307 5.929052 0
0.00019845 6.109102 5.92958 0
0.0001985 6.077891 5.930029 0
0.00019855 6.046681 5.930398 0
0.0001986 6.015466 5.930689 0
0.00019865 5.984251 5.930901 0
0.0001987 5.953036 5.931034 0
0.00019875 5.92182 5.931089 0
0.0001988 5.890604 5.931066 0
0.00019885 5.859388 5.930965 0
0.0001989 5.828173 5.930786 0
0.00019895 5.79696 5.93053 0
0.000199 5.765746 5.930196 0
0.00019905 5.734537 5.929785 0
0.0001991 5.703328 5.929296 0
0.00019915 5.672121 5.928732 0
0.0001992 5.64092 5.92809 0
0.00019925 5.60972 5.927372 0
0.0001993 5.578527 5.926578 0
0.00019935 5.547339 5.925708 0
0.0001994 5.516151 5.924762 0
0.00019945 5.484974 5.92374 0
0.0001995 5.453796 5.922566 0
0.00019955 5.422625 5.921316 0
0.0001996 5.39146 5.920069 0
0.00019965 5.360309 5.918747 0
0.0001997 5.329157 5.917351 0
0.00019975 5.298013 5.915881 0
0.0001998 5.266877 5.914336 0
0.00019985 5.235749 5.912718 0
0.0001999 5.20463 5.911025 0
0.00019995 5.173519 5.909259 0
0.0002 5.205575 5.90742 1
0.00020005 5.237651 5.905665 1
0.0002001 5.269726 5.903995 1
0.00020015 5.301819 5.902409 1
0.0002002 5.333912 5.900908 1
0.00020025 5.366012 5.89949 1
0.0002003 5.398127 5.898157 1
0.00020035 5.430249 5.896907 1
0.0002004 5.46237 5.89574 1
0.00020045 5.494498 5.894657 1
0.0002005 5.526631 5.893656 1
0.00020055 5.558775 5.892739 1
0.0002006 5.590923 5.891904 1
0.00020065 5.623074 5.891151 1
0.0002007 5.655226 5.890481 1
0.00020075 5.687382 5.889893 1
0.0002008 5.719543 5.889387 1
0.00020085 5.751704 5.889043 1
0.0002009 5.783869 5.888699 1
0.00020095 5.816033 5.888437 1
0.000201 5.848199 5.888256 1
0.00020105 5.880367 5.888156 1
0.0002011 5.912535 5.888136 1
0.00020115 5.944702 5.888278 1
0.0002012 5.976869 5.888419 1
0.00020125 6.009034 5.88864 1
0.0002013 6.041198 5.888941 1
0.00020135 6.073359 5.889322 1
0.0002014 6.105521 5.889782 1
0.00020145 6.13768 5.890321 1
0.0002015 6.169833 5.89094 1
0.00020155 6.201986 5.891637 1
0.0002016 6.234131 5.892413 1
0.00020165 6.266276 5.893267 1
0.0002017 6.298412 5.894199 1
0.00020175 6.330548 5.89521 1
0.0002018 6.362678 5.896298 1
0.00020185 6.394797 5.897464 1
0.0002019 6.426909 5.898708 1
0.00020195 6.459021 5.900028 1
0.000202 6.491119 5.901426 1
0.00020205 6.523209 5.9029 1
0.0002021 6.555299 5.904451 1
0.00020215 6.587381 5.906078 1
0.0002022 6.619445 5.907781 1
0.00020225 6.6515 5.90956 1
0.0002023 6.683555 5.911415 1
0.00020235 6.71559 5.913345 1
0.0002024 6.747614 5.915351 1
0.00020245 6.779639 5.917512 1
0.0002025 6.748483 5.919667 0
0.00020255 6.717326 5.921739 0
0.0002026 6.686159 5.923728 0
0.00020265 6.654972 5.925634 0
0.0002027 6.623784 5.927379 0
0.00020275 6.592578 5.92912 0
0.0002028 6.561372 5.930779 0
0.00020285 6.53015 5.932356 0
0.0002029 6.498927 5.93385 0
0.00020295 6.467688 5.935263 0
0.000203 6.436443 5.936594 0
0.00020305 6.405198 5.937843 0
0.0002031 6.37394 5.939012 0
0.00020315 6.342676 5.940099 0
0.0002032 6.311407 5.941106 0
0.00020325 6.280138 5.942031 0
0.0002033 6.248865 5.942877 0
0.00020335 6.217586 5.943642 0
0.0002034 6.1863 5.944326 0
0.00020345 6.155014 5.944931 0
0.0002035 6.123725 5.945378 0
0.00020355 6.092431 5.945824 0
0.0002036 6.061138 5.946191 0
0.00020365 6.029842 5.946478 0
0.0002037 5.998545 5.946687 0
0.00020375 5.967246 5.946816 0
0.0002038 5.935947 5.946867 0
0.00020385 5.904647 5.94684 0
0.0002039 5.873348 5.946734 0
0.00020395 5.84205 5.946551 0
0.000204 5.810753 5.94629 0
0.00020405 5.779457 5.945873 0
0.0002041 5.748162 5.945457 0
0.00020415 5.716873 5.944963 0
0.0002042 5.685584 5.944393 0
0.00020425 5.654298 5.943746 0
0.0002043 5.623015 5.943023 0
0.00020435 5.591736 5.942223 0
0.0002044 5.560465 5.941346 0
0.00020445 5.529195 5.940394 0
0.0002045 5.49793 5.939288 0
0.00020455 5.466671 5.938185 0
0.0002046 5.435423 5.937006 0
0.00020465 5.404176 5.935752 0
0.0002047 5.372935 5.934423 0
0.00020475 5.341709 5.933019 0
0.0002048 5.310482 5.931541 0
0.00020485 5.279264 5.929988 0
0.0002049 5.248062 5.928361 0
0.00020495 5.216869 5.926661 0
0.000205 5.185685 5.924886 0
0.00020505 5.217669 5.923038 1
0.0002051 5.249653 5.921275 1
0.00020515 5.281646 5.919596 1
0.0002052 5.313648 5.918001 1
0.00020525 5.345659 5.91649 1
0.0002053 5.377685 5.915063 1
0.00020535 5.409711 5.913719 1
0.0002054 5.441744 5.912459 1
0.00020545 5.473784 5.911283 1
0.0002055 5.50583 5.910189 1
0.00020555 5.537881 5.909178 1
0.0002056 5.569938 5.90825 1
0.00020565 5.602004 5.907404 1
0.0002057 5.634071 5.90664 1
0.00020575 5.666141 5.905959 1
0.0002058 5.698215 5.905359 1
0.00020585 5.730295 5.904842 1
0.0002059 5.762377 5.904405 1
0.00020595 5.794459 5.90405 1
0.000206 5.826543 5.903856 1
0.00020605 5.858629 5.903663 1
0.0002061 5.890715 5.903551 1
0.00020615 5.922802 5.903518 1
0.0002062 5.954889 5.903567 1
0.00020625 5.986974 5.903695 1
0.0002063 6.019059 5.903903 1
0.00020635 6.051144 5.904191 1
0.0002064 6.083227 5.904558 1
0.00020645 6.115308 5.905005 1
0.0002065 6.147387 5.905531 1
0.00020655 6.17946 5.906136 1
0.0002066 6.211533 5.906819 1
0.00020665 6.243599 5.907581 1
0.0002067 6.27566 5.908421 1
0.00020675 6.307716 5.909339 1
0.0002068 6.339772 5.910335 1
0.00020685 6.371823 5.911408 1
0.0002069 6.403868 5.912559 1
0.00020695 6.435901 5.913788 1
0.000207 6.467933 5.915173 1
0.00020705 6.499959 5.916555 1
0.0002071 6.531969 5.918013 1
0.00020715 6.56398 5.919548 1
0.0002072 6.595974 5.921159 1
0.00020725 6.627959 5.922846 1
0.0002073 6.659934 5.924609 1
0.00020735 6.6919 5.926447 1
0.0002074 6.723866 5.928361 1
0.00020745 6.755822 5.93035 1
0.0002075 6.72461 5.932336 0
0.00020755 6.693387 5.934316 0
0.0002076 6.662154 5.936136 0
0.00020765 6.630902 5.937951 0
0.0002077 6.59964 5.939683 0
0.00020775 6.568379 5.941333 0
0.0002078 6.537108 5.942901 0
0.00020785 6.50583 5.944386 0
0.0002079 6.474536 5.94579 0
0.00020795 6.443236 5.947112 0
0.000208 6.411935 5.948352 0
0.00020805 6.380622 5.949511 0
0.0002081 6.349309 5.950589 0
0.00020815 6.31799 5.951586 0
0.0002082 6.286661 5.952502 0
0.00020825 6.255332 5.953337 0
0.0002083 6.223995 5.954092 0
0.00020835 6.192657 5.954767 0
0.0002084 6.161313 5.955361 0
0.00020845 6.129969 5.955876 0
0.0002085 6.09862 5.956312 0
0.00020855 6.067269 5.956667 0
0.0002086 6.035919 5.956865 0
0.00020865 6.004566 5.957063 0
0.0002087 5.973213 5.957182 0
0.00020875 5.941859 5.957222 0
0.0002088 5.910505 5.957184 0
0.00020885 5.879151 5.957067 0
0.0002089 5.847799 5.956872 0
0.00020895 5.816449 5.956599 0
0.000209 5.7851 5.956249 0
0.00020905 5.753754 5.955821 0
0.0002091 5.72241 5.955316 0
0.00020915 5.691069 5.954734 0
0.0002092 5.659729 5.954074 0
0.00020925 5.628395 5.953339 0
0.0002093 5.597066 5.952526 0
0.00020935 5.565737 5.951638 0
0.0002094 5.534413 5.950673 0
0.00020945 5.503099 5.949632 0
0.0002095 5.471791 5.948516 0
0.00020955 5.440489 5.947324 0
0.0002096 5.409194 5.946057 0
0.00020965 5.377899 5.944715 0
0.0002097 5.346619 5.943298 0
0.00020975 5.315346 5.941806 0
0.0002098 5.284082 5.94024 0
0.00020985 5.252826 5.9386 0
0.0002099 5.221579 5.936885 0
0.00020995 5.190342 5.935097 0
0.00021 5.222272 5.933235 1
0.00021005 5.254202 5.931458 1
0.0002101 5.286151 5.929764 1
0.00021015 5.318108 5.928155 1
0.0002102 5.350065 5.92663 1
0.00021025 5.38203 5.925189 1
0.0002103 5.414003 5.923831 1
0.00021035 5.445989 5.922556 1
0.0002104 5.477976 5.921365 1
0.00021045 5.509969 5.920336 1
0.0002105 5.541967 5.919311 1
0.00021055 5.573971 5.918367 1
0.0002106 5.605979 5.917506 1
0.00021065 5.637992 5.916727 1
0.0002107 5.67001 5.916031 1
0.00021075 5.70203 5.915415 1
0.0002108 5.734057 5.914882 1
0.00021085 5.766087 5.91443 1
0.0002109 5.798116 5.914059 1
0.00021095 5.830147 5.913769 1
0.000211 5.86218 5.91356 1
0.00021105 5.894214 5.913432 1
0.0002111 5.926249 5.913384 1
0.00021115 5.958284 5.913416 1
0.0002112 5.990318 5.913528 1
0.00021125 6.022352 5.91372 1
0.0002113 6.054385 5.913992 1
0.00021135 6.086415 5.914343 1
0.0002114 6.118442 5.914773 1
0.00021145 6.15047 5.915282 1
0.0002115 6.182494 5.91595 1
0.00021155 6.214512 5.916616 1
0.0002116 6.24653 5.917361 1
0.00021165 6.27854 5.918184 1
0.0002117 6.310544 5.919085 1
0.00021175 6.342544 5.920064 1
0.0002118 6.374544 5.9212 1
0.00021185 6.406531 5.922333 1
0.0002119 6.438513 5.923544 1
0.00021195 6.470487 5.924831 1
0.000212 6.502462 5.926195 1
0.00021205 6.534429 5.927636 1
0.0002121 6.566381 5.929153 1
0.00021215 6.598325 5.930746 1
0.0002122 6.630268 5.932415 1
0.00021225 6.662203 5.934159 1
0.0002123 6.694128 5.93598 1
0.00021235 6.726034 5.937875 1
0.0002124 6.75794 5.939845 1
0.00021245 6.789825 5.941891 1
0.0002125 6.758541 5.94401 0
0.00021255 6.727256 5.945969 0
0.0002126 6.695962 5.947922 0
0.00021265 6.664657 5.949792 0
0.0002127 6.633333 5.951579 0
0.00021275 6.602009 5.953283 0
0.0002128 6.570667 5.954905 0
0.00021285 6.539317 5.956445 0
0.0002129 6.50796 5.957902 0
0.00021295 6.476595 5.959277 0
0.000213 6.445224 5.96057 0
0.00021305 6.413846 5.961782 0
0.0002131 6.382468 5.962912 0
0.00021315 6.351079 5.963961 0
0.0002132 6.31969 5.964929 0
0.00021325 6.288291 5.965816 0
0.0002133 6.256888 5.966622 0
0.00021335 6.225484 5.967347 0
0.0002134 6.194074 5.967993 0
0.00021345 6.162663 5.968479 0
0.0002135 6.131248 5.968965 0
0.00021355 6.099832 5.969371 0
0.0002136 6.068414 5.969697 0
0.00021365 6.036995 5.969944 0
0.0002137 6.005574 5.970111 0
0.00021375 5.974152 5.9702 0
0.0002138 5.94273 5.97021 0
0.00021385 5.911309 5.970141 0
0.0002139 5.879887 5.969915 0
0.00021395 5.848466 5.969612 0
0.000214 5.817047 5.969309 0
0.00021405 5.78563 5.96885 0
0.0002141 5.754215 5.968392 0
0.00021415 5.722805 5.967856 0
0.0002142 5.691395 5.967244 0
0.00021425 5.659989 5.966554 0
0.0002143 5.62859 5.965788 0
0.00021435 5.597191 5.964945 0
0.0002144 5.565801 5.964025 0
0.00021445 5.534417 5.96303 0
0.0002145 5.503033 5.961958 0
0.00021455 5.47166 5.960811 0
0.0002146 5.440287 5.959588 0
0.00021465 5.408928 5.95829 0
0.0002147 5.377568 5.956838 0
0.00021475 5.346217 5.955311 0
0.0002148 5.314873 5.95371 0
0.00021485 5.283537 5.952113 0
0.0002149 5.252219 5.950442 0
0.00021495 5.22091 5.948696 0
0.000215 5.189602 5.946877 0
0.00021505 5.22146 5.944983 1
0.0002151 5.253338 5.943175 1
0.00021515 5.285216 5.94145 1
0.0002152 5.317103 5.939809 1
0.00021525 5.349007 5.938253 1
0.0002153 5.380911 5.93678 1
0.00021535 5.41283 5.93539 1
0.0002154 5.444749 5.934084 1
0.00021545 5.476675 5.93294 1
0.0002155 5.508613 5.931799 1
0.00021555 5.540551 5.930741 1
0.0002156 5.572499 5.929766 1
0.00021565 5.604448 5.928873 1
0.0002157 5.636406 5.928062 1
0.00021575 5.668363 5.927333 1
0.0002158 5.700325 5.926685 1
0.00021585 5.732292 5.926119 1
0.0002159 5.764263 5.925635 1
0.00021595 5.796233 5.925231 1
0.000216 5.828207 5.924909 1
0.00021605 5.860181 5.924667 1
0.0002161 5.892157 5.924506 1
0.00021615 5.924133 5.924425 1
0.0002162 5.95611 5.924424 1
0.00021625 5.988086 5.924503 1
0.0002163 6.020062 5.924662 1
0.00021635 6.052036 5.924901 1
0.0002164 6.08401 5.925219 1
0.00021645 6.115982 5.925616 1
0.0002165 6.14795 5.926092 1
0.00021655 6.179918 5.926726 1
0.0002166 6.21188 5.927359 1
0.00021665 6.243841 5.92815 1
0.0002167 6.275798 5.92894 1
0.00021675 6.307751 5.929807 1
0.0002168 6.339694 5.930752 1
0.00021685 6.371632 5.931774 1
0.0002169 6.40357 5.932874 1
0.00021695 6.435496 5.93405 1
0.000217 6.467423 5.935304 1
0.00021705 6.499342 5.936634 1
0.0002171 6.531254 5.938041 1
0.00021715 6.563159 5.939524 1
0.0002172 6.595049 5.941083 1
0.00021725 6.626929 5.942718 1
0.0002173 6.6588 5.944429 1
0.00021735 6.690672 5.946214 1
0.0002174 6.722524 5.948076 1
0.00021745 6.754366 5.950012 1
0.0002175 6.72305 5.952023 0
0.00021755 6.691714 5.95395 0
0.0002176 6.660377 5.955795 0
0.00021765 6.629031 5.957556 0
0.0002177 6.597666 5.959235 0
0.00021775 6.566294 5.960831 0
0.0002178 6.534913 5.962344 0
0.00021785 6.503532 5.963776 0
0.0002179 6.472137 5.965125 0
0.00021795 6.440735 5.966393 0
0.000218 6.409333 5.967579 0
0.00021805 6.377918 5.968683 0
0.0002181 6.346504 5.969706 0
0.00021815 6.31508 5.970648 0
0.0002182 6.283655 5.971509 0
0.00021825 6.252222 5.97229 0
0.0002183 6.220789 5.972989 0
0.00021835 6.189352 5.973609 0
0.0002184 6.157909 5.974148 0
0.00021845 6.126467 5.974608 0
0.0002185 6.095019 5.974987 0
0.00021855 6.063572 5.975287 0
0.0002186 6.032123 5.975508 0
0.00021865 6.000672 5.97565 0
0.0002187 5.969221 5.975712 0
0.00021875 5.93777 5.975696 0
0.0002188 5.90632 5.975601 0
0.00021885 5.87487 5.975428 0
0.0002189 5.84342 5.975177 0
0.00021895 5.811972 5.974847 0
0.000219 5.780528 5.97444 0
0.00021905 5.749086 5.973955 0
0.0002191 5.717647 5.973393 0
0.00021915 5.686211 5.972754 0
0.0002192 5.654776 5.972037 0
0.00021925 5.623348 5.971244 0
0.0002193 5.591925 5.970374 0
0.00021935 5.560502 5.969428 0
0.0002194 5.52909 5.968406 0
0.00021945 5.497677 5.967308 0
0.0002195 5.46627 5.966134 0
0.00021955 5.434869 5.964884 0
0.0002196 5.403482 5.963559 0
0.00021965 5.372095 5.962159 0
0.0002197 5.340715 5.960684 0
0.00021975 5.309351 5.959134 0
0.0002198 5.277996 5.957509 0
0.00021985 5.24665 5.95581 0
0.0002199 5.215313 5.954037 0
0.00021995 5.183985 5.952191 0
0.00022 5.215816 5.95027 1
0.00022005 5.247666 5.948434 1
0.0002201 5.279526 5.946682 1
0.00022015 5.311385 5.945014 1
0.0002202 5.343262 5.94343 1
0.00022025 5.375139 5.942009 1
0.0002203 5.407023 5.940672 1
0.00022035 5.438914 5.939338 1
0.0002204 5.470812 5.938087 1
0.00022045 5.502723 5.936919 1
0.0002205 5.53464 5.935833 1
0.00022055 5.566562 5.93483 1
0.0002206 5.598484 5.933909 1
0.00022065 5.630411 5.933071 1
0.0002207 5.662346 5.932314 1
0.00022075 5.694285 5.931639 1
0.0002208 5.726223 5.931046 1
0.00022085 5.758168 5.930534 1
0.0002209 5.790115 5.930103 1
0.00022095 5.822061 5.929753 1
0.000221 5.85401 5.929484 1
0.00022105 5.885961 5.929295 1
0.0002211 5.917913 5.929187 1
0.00022115 5.949865 5.929159 1
0.0002212 5.981816 5.92921 1
0.00022125 6.013767 5.929342 1
0.0002213 6.045717 5.929553 1
0.00022135 6.077666 5.929843 1
0.0002214 6.109613 5.930213 1
0.00022145 6.141556 5.930661 1
0.0002215 6.173498 5.931189 1
0.00022155 6.205439 5.931794 1
0.0002216 6.237377 5.932478 1
0.00022165 6.269311 5.933241 1
0.0002217 6.301241 5.934081 1
0.00022175 6.333167 5.934999 1
0.0002218 6.365088 5.935994 1
0.00022185 6.397004 5.937067 1
0.0002219 6.428908 5.938217 1
0.00022195 6.460812 5.939444 1
0.000222 6.492703 5.940747 1
0.00022205 6.524594 5.942207 1
0.0002221 6.556469 5.943663 1
0.00022215 6.588345 5.945195 1
0.0002222 6.620212 5.946882 1
0.00022225 6.652071 5.948565 1
0.0002223 6.68392 5.950324 1
0.00022235 6.715751 5.952158 1
0.0002224 6.747582 5.954067 1
0.00022245 6.779392 5.956051 1
0.0002225 6.748034 5.958109 0
0.00022255 6.716675 5.960084 0
0.0002226 6.685306 5.961976 0
0.00022265 6.653927 5.963784 0
0.0002227 6.622539 5.965509 0
0.00022275 6.591133 5.967152 0
0.0002228 6.559727 5.968712 0
0.00022285 6.528305 5.970189 0
0.0002229 6.496883 5.971506 0
0.00022295 6.465454 5.97282 0
0.000223 6.434012 5.974051 0
0.00022305 6.402563 5.975201 0
0.0002231 6.371109 5.976269 0
0.00022315 6.33965 5.977257 0
0.0002232 6.308186 5.978162 0
0.00022325 6.276722 5.978988 0
0.0002233 6.24525 5.979732 0
0.00022335 6.213777 5.980396 0
0.0002234 6.182302 5.980979 0
0.00022345 6.150823 5.981482 0
0.0002235 6.119341 5.981906 0
0.00022355 6.087856 5.982249 0
0.0002236 6.05637 5.982513 0
0.00022365 6.024883 5.982698 0
0.0002237 5.993395 5.982803 0
0.00022375 5.961907 5.98283 0
0.0002238 5.930418 5.982699 0
0.00022385 5.89893 5.982568 0
0.0002239 5.867443 5.982359 0
0.00022395 5.835957 5.982072 0
0.000224 5.804472 5.981707 0
0.00022405 5.77299 5.981263 0
0.0002241 5.741512 5.980743 0
0.00022415 5.710035 5.980066 0
0.0002242 5.678561 5.979391 0
0.00022425 5.647094 5.978639 0
0.0002243 5.615627 5.97781 0
0.00022435 5.58417 5.976905 0
0.0002244 5.552718 5.975923 0
0.00022445 5.521266 5.974865 0
0.0002245 5.489819 5.973731 0
0.00022455 5.458385 5.972521 0
0.0002246 5.42695 5.971236 0
0.00022465 5.39553 5.969875 0
0.0002247 5.364117 5.968439 0
0.00022475 5.332704 5.966928 0
0.0002248 5.301308 5.965343 0
0.00022485 5.269911 5.963683 0
0.0002249 5.238523 5.961948 0
0.00022495 5.207154 5.96014 0
0.000225 5.175795 5.958257 0
0.00022505 5.207594 5.956301 1
0.0002251 5.239412 5.954429 1
0.00022515 5.271241 5.952642 1
0.0002252 5.303078 5.950938 1
0.00022525 5.334915 5.949318 1
0.0002253 5.366769 5.947782 1
0.00022535 5.398623 5.94633 1
0.0002254 5.430484 5.944961 1
0.00022545 5.462359 5.943674 1
0.0002255 5.494235 5.942471 1
0.00022555 5.526122 5.941351 1
0.0002256 5.558015 5.940313 1
0.00022565 5.589909 5.939437 1
0.0002257 5.621811 5.938563 1
0.00022575 5.653713 5.937771 1
0.0002258 5.68562 5.937061 1
0.00022585 5.71753 5.936432 1
0.0002259 5.749446 5.935885 1
0.00022595 5.781363 5.935499 1
0.000226 5.813281 5.935113 1
0.00022605 5.845201 5.934809 1
0.0002261 5.877124 5.934585 1
0.00022615 5.909047 5.934441 1
0.0002262 5.940971 5.934377 1
0.00022625 5.972895 5.934394 1
0.0002263 6.004819 5.93449 1
0.00022635 6.036742 5.934666 1
0.0002264 6.068664 5.934921 1
0.00022645 6.100584 5.935256 1
0.0002265 6.132504 5.935669 1
0.00022655 6.164421 5.936161 1
0.0002266 6.196333 5.936732 1
0.00022665 6.228245 5.937381 1
0.0002267 6.26015 5.938108 1
0.00022675 6.29205 5.938913 1
0.0002268 6.323946 5.939796 1
0.00022685 6.355842 5.940756 1
0.0002269 6.387727 5.941794 1
0.00022695 6.419613 5.942909 1
0.000227 6.451486 5.9441 1
0.00022705 6.483359 5.945369 1
0.0002271 6.515218 5.946714 1
0.00022715 6.54707 5.948135 1
0.0002272 6.578922 5.949632 1
0.00022725 6.610758 5.951206 1
0.0002273 6.642585 5.952855 1
0.00022735 6.674403 5.954579 1
0.0002274 6.706221 5.956378 1
0.00022745 6.73802 5.958253 1
0.0002275 6.70665 5.960202 0
0.00022755 6.675281 5.962069 0
0.0002276 6.643892 5.963852 0
0.00022765 6.612494 5.965552 0
0.0002277 6.581097 5.967169 0
0.00022775 6.549691 5.968625 0
0.0002278 6.518269 5.970078 0
0.00022785 6.486841 5.971449 0
0.0002279 6.455405 5.972737 0
0.00022795 6.42397 5.973865 0
0.000228 6.392522 5.97499 0
0.00022805 6.361069 5.976034 0
0.0002281 6.329612 5.976997 0
0.00022815 6.298149 5.977878 0
0.0002282 6.266687 5.978679 0
0.00022825 6.235216 5.979399 0
0.0002283 6.203742 5.980039 0
0.00022835 6.172268 5.980598 0
0.0002284 6.140791 5.981077 0
0.00022845 6.109312 5.981398 0
0.0002285 6.077831 5.981717 0
0.00022855 6.046348 5.981879 0
0.0002286 6.014865 5.98204 0
0.00022865 5.98338 5.982122 0
0.0002287 5.951895 5.982125 0
0.00022875 5.920411 5.98205 0
0.0002288 5.888927 5.981896 0
0.00022885 5.857444 5.981663 0
0.0002289 5.825962 5.981353 0
0.00022895 5.794481 5.980964 0
0.000229 5.763005 5.980498 0
0.00022905 5.731529 5.979876 0
0.0002291 5.700059 5.979255 0
0.00022915 5.668589 5.978557 0
0.0002292 5.637127 5.977782 0
0.00022925 5.605665 5.97693 0
0.0002293 5.574208 5.976002 0
0.00022935 5.54276 5.974997 0
0.0002294 5.511318 5.973917 0
0.00022945 5.479883 5.97276 0
0.0002295 5.448454 5.971528 0
0.00022955 5.417025 5.970221 0
0.0002296 5.38561 5.968838 0
0.00022965 5.354203 5.967379 0
0.0002297 5.322803 5.965847 0
0.00022975 5.291404 5.964239 0
0.0002298 5.260022 5.962557 0
0.00022985 5.22864 5.9608 0
0.0002299 5.197268 5.95897 0
0.00022995 5.165915 5.957066 0
0.00023 5.19772 5.955088 1
0.00023005 5.229535 5.953195 1
0.0002301 5.26137 5.951385 1
0.00023015 5.293205 5.94974 1
0.0002302 5.325048 5.948099 1
0.00023025 5.3569 5.946541 1
0.0002303 5.388768 5.945067 1
0.00023035 5.420636 5.943676 1
0.0002304 5.452519 5.942369 1
0.00023045 5.484401 5.941144 1
0.0002305 5.51629 5.940002 1
0.00023055 5.548184 5.939022 1
0.0002306 5.580089 5.938045 1
0.00023065 5.611994 5.937151 1
0.0002307 5.643904 5.936338 1
0.00023075 5.675822 5.935607 1
0.0002308 5.70774 5.934957 1
0.00023085 5.739664 5.934389 1
0.0002309 5.771591 5.933902 1
0.00023095 5.80352 5.933496 1
0.000231 5.835449 5.933171 1
0.00023105 5.867381 5.932927 1
0.0002311 5.899314 5.932763 1
0.00023115 5.931246 5.93268 1
0.0002312 5.96318 5.932676 1
0.00023125 5.995113 5.932752 1
0.0002313 6.027045 5.932908 1
0.00023135 6.058976 5.933144 1
0.0002314 6.090906 5.933458 1
0.00023145 6.122836 5.933852 1
0.0002315 6.154763 5.934324 1
0.00023155 6.186687 5.934875 1
0.0002316 6.218609 5.935505 1
0.00023165 6.250527 5.936213 1
0.0002317 6.282438 5.936998 1
0.00023175 6.314348 5.937862 1
0.0002318 6.346254 5.938803 1
0.00023185 6.37815 5.939822 1
0.0002319 6.41004 5.940918 1
0.00023195 6.441924 5.942091 1
0.000232 6.473801 5.94334 1
0.00023205 6.505671 5.944666 1
0.0002321 6.537534 5.946069 1
0.00023215 6.569389 5.947547 1
0.0002322 6.601236 5.949102 1
0.00023225 6.633083 5.950732 1
0.0002323 6.664912 5.952438 1
0.00023235 6.696732 5.954219 1
0.0002324 6.728542 5.956076 1
0.00023245 6.760352 5.958007 1
0.0002325 6.728983 5.960013 0
0.00023255 6.697615 5.961935 0
0.0002326 6.666236 5.963774 0
0.00023265 6.634839 5.965531 0
0.0002327 6.603433 5.967204 0
0.00023275 6.572026 5.968794 0
0.0002328 6.540604 5.970302 0
0.00023285 6.509173 5.971728 0
0.0002329 6.477736 5.973072 0
0.00023295 6.446292 5.974333 0
0.000233 6.414848 5.975435 0
0.00023305 6.383393 5.976533 0
0.0002331 6.351938 5.97755 0
0.00023315 6.320472 5.978486 0
0.0002332 6.289002 5.979341 0
0.00023325 6.257527 5.980116 0
0.0002333 6.226053 5.980809 0
0.00023335 6.194572 5.981422 0
0.0002334 6.163088 5.981955 0
0.00023345 6.131602 5.982408 0
0.0002335 6.100113 5.982781 0
0.00023355 6.068623 5.983074 0
0.0002336 6.037133 5.983288 0
0.00023365 6.005642 5.983423 0
0.0002337 5.97415 5.983478 0
0.00023375 5.942658 5.983455 0
0.0002338 5.911166 5.983274 0
0.00023385 5.879675 5.983015 0
0.0002339 5.848186 5.982757 0
0.00023395 5.816699 5.98242 0
0.000234 5.785215 5.982006 0
0.00023405 5.753733 5.981514 0
0.0002341 5.722255 5.980945 0
0.00023415 5.690779 5.980298 0
0.0002342 5.659308 5.979574 0
0.00023425 5.627836 5.978773 0
0.0002343 5.596369 5.977896 0
0.00023435 5.564907 5.976942 0
0.0002344 5.533454 5.975912 0
0.00023445 5.502002 5.974727 0
0.0002345 5.470563 5.973546 0
0.00023455 5.439129 5.972288 0
0.0002346 5.407703 5.970955 0
0.00023465 5.376285 5.969547 0
0.0002347 5.344874 5.968064 0
0.00023475 5.313463 5.966506 0
0.0002348 5.282069 5.964873 0
0.00023485 5.250675 5.963166 0
0.0002349 5.21929 5.961385 0
0.00023495 5.187924 5.95953 0
0.000235 5.156568 5.957601 0
0.00023505 5.18837 5.955598 1
0.0002351 5.220193 5.95368 1
0.00023515 5.252025 5.951847 1
0.0002352 5.283858 5.950097 1
0.00023525 5.315708 5.948431 1
0.0002353 5.347558 5.94685 1
0.00023535 5.379425 5.945351 1
0.0002354 5.411292 5.944016 1
0.00023545 5.443172 5.942684 1
0.0002355 5.475053 5.941436 1
0.00023555 5.506946 5.94027 1
0.0002356 5.538845 5.939186 1
0.00023565 5.570744 5.938186 1
0.0002357 5.602653 5.937267 1
0.00023575 5.634562 5.93643 1
0.0002358 5.666476 5.935676 1
0.00023585 5.698397 5.935003 1
0.0002359 5.730321 5.934411 1
0.00023595 5.762248 5.933901 1
0.000236 5.794175 5.933472 1
0.00023605 5.826106 5.933124 1
0.0002361 5.858037 5.932856 1
0.00023615 5.88997 5.932669 1
0.0002362 5.921904 5.932562 1
0.00023625 5.953838 5.932536 1
0.0002363 5.985772 5.932589 1
0.00023635 6.017706 5.932722 1
0.0002364 6.049639 5.932934 1
0.00023645 6.081571 5.933226 1
0.0002365 6.113499 5.933597 1
0.00023655 6.145427 5.934047 1
0.0002366 6.177351 5.934575 1
0.00023665 6.209274 5.935182 1
0.0002367 6.241194 5.935867 1
0.00023675 6.273111 5.936631 1
0.0002368 6.305019 5.937472 1
0.00023685 6.336922 5.938391 1
0.0002369 6.36882 5.939387 1
0.00023695 6.400712 5.940461 1
0.000237 6.432598 5.941611 1
0.00023705 6.464485 5.942839 1
0.0002371 6.496358 5.944143 1
0.00023715 6.52823 5.945523 1
0.0002372 6.560088 5.94698 1
0.00023725 6.591946 5.948513 1
0.0002373 6.623796 5.950121 1
0.00023735 6.655629 5.951806 1
0.0002374 6.687452 5.953565 1
0.00023745 6.719276 5.9554 1
0.0002375 6.687921 5.95731 0
0.00023755 6.656558 5.959136 0
0.0002376 6.625194 5.96088 0
0.00023765 6.593821 5.96254 0
0.0002377 6.562439 5.964119 0
0.00023775 6.531049 5.965614 0
0.0002378 6.499643 5.967028 0
0.00023785 6.468238 5.96836 0
0.0002379 6.436819 5.969609 0
0.00023795 6.4054 5.970777 0
0.000238 6.373975 5.971864 0
0.00023805 6.342544 5.972869 0
0.0002381 6.311103 5.973793 0
0.00023815 6.279662 5.974637 0
0.0002382 6.248212 5.975399 0
0.00023825 6.216763 5.976081 0
0.0002383 6.18531 5.976683 0
0.00023835 6.153854 5.977204 0
0.0002384 6.122392 5.977646 0
0.00023845 6.090931 5.978008 0
0.0002385 6.059468 5.978212 0
0.00023855 6.028004 5.978415 0
0.0002386 5.996538 5.978539 0
0.00023865 5.965072 5.978584 0
0.0002387 5.933606 5.97855 0
0.00023875 5.902141 5.978438 0
0.0002388 5.870675 5.978247 0
0.00023885 5.839211 5.977978 0
0.0002389 5.807749 5.977631 0
0.00023895 5.776288 5.977206 0
0.000239 5.744832 5.976704 0
0.00023905 5.713379 5.976124 0
0.0002391 5.681929 5.975467 0
0.00023915 5.650483 5.974734 0
0.0002392 5.619037 5.973923 0
0.00023925 5.587595 5.973036 0
0.0002393 5.556163 5.972072 0
0.00023935 5.524737 5.971032 0
0.0002394 5.493316 5.969917 0
0.00023945 5.461895 5.968725 0
0.0002395 5.430481 5.967458 0
0.00023955 5.399073 5.966116 0
0.0002396 5.367673 5.964698 0
0.00023965 5.33628 5.963205 0
0.0002397 5.304903 5.961638 0
0.00023975 5.273534 5.959996 0
0.0002398 5.242166 5.95828 0
0.00023985 5.210816 5.95649 0
0.0002399 5.179466 5.954626 0
0.00023995 5.148136 5.952688 0
0.00024 5.179964 5.950676 1
0.00024005 5.211813 5.94875 1
0.0002401 5.243661 5.946907 1
0.00024015 5.27552 5.945149 1
0.0002402 5.307396 5.943475 1
0.00024025 5.339273 5.941885 1
0.0002403 5.371165 5.940378 1
0.00024035 5.403058 5.938955 1
0.0002404 5.434965 5.937616 1
0.00024045 5.466873 5.936359 1
0.0002405 5.498787 5.935185 1
0.00024055 5.530712 5.934094 1
0.0002406 5.562638 5.933086 1
0.00024065 5.594569 5.93216 1
0.0002407 5.626505 5.931316 1
0.00024075 5.65845 5.930554 1
0.0002408 5.690398 5.929873 1
0.00024085 5.722346 5.929275 1
0.0002409 5.7543 5.928757 1
0.00024095 5.786256 5.928321 1
0.000241 5.818212 5.928046 1
0.00024105 5.850171 5.927771 1
0.0002411 5.882131 5.927577 1
0.00024115 5.914092 5.927464 1
0.0002412 5.946053 5.92743 1
0.00024125 5.978014 5.927477 1
0.0002413 6.009975 5.927603 1
0.00024135 6.041935 5.927809 1
0.0002414 6.073893 5.928094 1
0.00024145 6.105849 5.928459 1
0.0002415 6.137802 5.928902 1
0.00024155 6.169755 5.929425 1
0.0002416 6.201702 5.930026 1
0.00024165 6.23365 5.930705 1
0.0002417 6.265593 5.931462 1
0.00024175 6.297529 5.932297 1
0.0002418 6.329459 5.93321 1
0.00024185 6.36139 5.934201 1
0.0002419 6.393309 5.935269 1
0.00024195 6.425223 5.936414 1
0.000242 6.45713 5.937636 1
0.00024205 6.489037 5.938935 1
0.0002421 6.520937 5.94031 1
0.00024215 6.552831 5.941841 1
0.0002422 6.584708 5.943369 1
0.00024225 6.616576 5.944972 1
0.0002423 6.648436 5.946651 1
0.00024235 6.680286 5.948406 1
0.0002424 6.712137 5.950235 1
0.00024245 6.743968 5.95214 1
0.0002425 6.71263 5.95412 0
0.00024255 6.681283 5.956016 0
0.0002426 6.649926 5.957829 0
0.00024265 6.61856 5.959559 0
0.0002427 6.587185 5.961207 0
0.00024275 6.555802 5.962772 0
0.0002428 6.524411 5.964255 0
0.00024285 6.493013 5.965655 0
0.0002429 6.461615 5.966973 0
0.00024295 6.430203 5.96821 0
0.000243 6.398785 5.969365 0
0.00024305 6.367362 5.970438 0
0.0002431 6.335939 5.971431 0
0.00024315 6.304505 5.972342 0
0.0002432 6.273068 5.973172 0
0.00024325 6.24163 5.973922 0
0.0002433 6.210188 5.974591 0
0.00024335 6.178743 5.975102 0
0.0002434 6.147295 5.975532 0
0.00024345 6.115845 5.975962 0
0.0002435 6.084392 5.976311 0
0.00024355 6.052937 5.976582 0
0.0002436 6.02148 5.976772 0
0.00024365 5.990023 5.976884 0
0.0002437 5.958566 5.976917 0
0.00024375 5.927108 5.976871 0
0.0002438 5.895652 5.976747 0
0.00024385 5.864195 5.976465 0
0.0002439 5.83274 5.976185 0
0.00024395 5.801287 5.975826 0
0.000244 5.769835 5.97539 0
0.00024405 5.738388 5.974876 0
0.0002441 5.706941 5.974285 0
0.00024415 5.675498 5.973616 0
0.0002442 5.644062 5.972871 0
0.00024425 5.61263 5.972049 0
0.0002443 5.581198 5.97115 0
0.00024435 5.549771 5.970176 0
0.0002444 5.518349 5.969125 0
0.00024445 5.486932 5.967998 0
0.0002445 5.455528 5.966795 0
0.00024455 5.424131 5.965517 0
0.0002446 5.39274 5.964163 0
0.00024465 5.361358 5.962735 0
0.0002447 5.329983 5.961231 0
0.00024475 5.298608 5.959575 0
0.0002448 5.267242 5.957922 0
0.00024485 5.235884 5.956196 0
0.0002449 5.204545 5.954395 0
0.00024495 5.173216 5.95252 0
0.000245 5.141897 5.950572 0
0.00024505 5.173747 5.94855 1
0.0002451 5.205607 5.946613 1
0.00024515 5.237467 5.944761 1
0.0002452 5.269337 5.942993 1
0.00024525 5.301216 5.941308 1
0.0002453 5.333104 5.939708 1
0.00024535 5.365 5.938192 1
0.0002454 5.396912 5.936759 1
0.00024545 5.428823 5.935409 1
0.0002455 5.460749 5.934143 1
0.00024555 5.492681 5.932959 1
0.0002456 5.524613 5.931858 1
0.00024565 5.556555 5.93084 1
0.0002457 5.588503 5.929905 1
0.00024575 5.620451 5.929051 1
0.0002458 5.652404 5.92828 1
0.00024585 5.684364 5.92759 1
0.0002459 5.716327 5.926982 1
0.00024595 5.748293 5.926455 1
0.000246 5.780259 5.92609 1
0.00024605 5.812229 5.925725 1
0.0002461 5.844199 5.925441 1
0.00024615 5.876171 5.925238 1
0.0002462 5.908144 5.925116 1
0.00024625 5.940117 5.925073 1
0.0002463 5.972091 5.925111 1
0.00024635 6.004063 5.925228 1
0.0002464 6.036035 5.925425 1
0.00024645 6.068004 5.925702 1
0.0002465 6.099973 5.926058 1
0.00024655 6.131941 5.926492 1
0.0002466 6.163904 5.927006 1
0.00024665 6.195867 5.927678 1
0.0002467 6.227827 5.928349 1
0.00024675 6.259779 5.929097 1
0.0002468 6.291726 5.929924 1
0.00024685 6.323674 5.930829 1
0.0002469 6.355612 5.931811 1
0.00024695 6.38755 5.93295 1
0.000247 6.419482 5.934087 1
0.00024705 6.451408 5.9353 1
0.0002471 6.48332 5.93659 1
0.00024715 6.515226 5.937957 1
0.0002472 6.547131 5.9394 1
0.00024725 6.579029 5.94092 1
0.0002473 6.610911 5.942515 1
0.00024735 6.642792 5.944186 1
0.0002474 6.674665 5.946012 1
0.00024745 6.706518 5.947834 1
0.0002475 6.675214 5.94973 0
0.00024755 6.6439 5.951544 0
0.0002476 6.612567 5.953275 0
0.00024765 6.581234 5.954923 0
0.0002477 6.549892 5.956489 0
0.00024775 6.518534 5.957973 0
0.0002478 6.487176 5.959296 0
0.00024785 6.455812 5.960615 0
0.0002479 6.424433 5.961853 0
0.00024795 6.393055 5.962931 0
0.000248 6.361666 5.964007 0
0.00024805 6.330276 5.965001 0
0.0002481 6.298882 5.965914 0
0.00024815 6.267478 5.966746 0
0.0002482 6.23607 5.967498 0
0.00024825 6.204658 5.96817 0
0.0002483 6.173247 5.968761 0
0.00024835 6.14183 5.969272 0
0.0002484 6.11041 5.969703 0
0.00024845 6.078989 5.970055 0
0.0002485 6.047566 5.970327 0
0.00024855 6.016142 5.970521 0
0.0002486 5.984718 5.970635 0
0.00024865 5.953293 5.97067 0
0.0002487 5.921869 5.970626 0
0.00024875 5.890445 5.970426 0
0.0002488 5.859023 5.970226 0
0.00024885 5.827602 5.969948 0
0.0002489 5.796183 5.969592 0
0.00024895 5.764764 5.969159 0
0.000249 5.73335 5.968648 0
0.00024905 5.701936 5.968059 0
0.0002491 5.670525 5.967394 0
0.00024915 5.639122 5.966652 0
0.0002492 5.607718 5.965833 0
0.00024925 5.576324 5.964938 0
0.0002493 5.544935 5.963966 0
0.00024935 5.513551 5.962919 0
0.0002494 5.482167 5.961717 0
0.00024945 5.450796 5.960518 0
0.0002495 5.419425 5.959244 0
0.00024955 5.38806 5.957816 0
0.0002496 5.356711 5.956391 0
0.00024965 5.325362 5.954892 0
0.0002497 5.29402 5.953318 0
0.00024975 5.262695 5.95167 0
0.0002498 5.231371 5.949948 0
0.00024985 5.200055 5.948151 0
0.0002499 5.168759 5.946281 0
0.00024995 5.137473 5.944337 0
0.00025 5.169345 5.94232 1
0.00025005 5.201238 5.940387 1
0.0002501 5.23313 5.93854 1
0.00025015 5.265042 5.936776 1
0.0002502 5.296963 5.935097 1
0.00025025 5.328892 5.933501 1
0.0002503 5.360821 5.93207 1
0.00025035 5.392765 5.930642 1
0.0002504 5.424716 5.929297 1
0.00025045 5.456673 5.928035 1
0.0002505 5.488631 5.926857 1
0.00025055 5.520595 5.925761 1
0.0002506 5.55257 5.924749 1
0.00025065 5.58455 5.923818 1
0.0002507 5.61653 5.92297 1
0.00025075 5.648518 5.922204 1
0.0002508 5.68051 5.92152 1
0.00025085 5.712502 5.920917 1
0.0002509 5.7445 5.920396 1
0.00025095 5.7765 5.919956 1
0.000251 5.808501 5.919678 1
0.00025105 5.840504 5.9194 1
0.0002511 5.872508 5.919202 1
0.00025115 5.904513 5.919086 1
0.0002512 5.936518 5.919049 1
0.00025125 5.968522 5.919093 1
0.0002513 6.000527 5.919217 1
0.00025135 6.03253 5.91942 1
0.0002514 6.064532 5.919703 1
0.00025145 6.096533 5.920065 1
0.0002515 6.128533 5.920506 1
0.00025155 6.16053 5.921026 1
0.0002516 6.192522 5.921625 1
0.00025165 6.224513 5.922302 1
0.0002517 6.256501 5.923057 1
0.00025175 6.288481 5.923891 1
0.0002518 6.32046 5.924803 1
0.00025185 6.352435 5.925792 1
0.0002519 6.384404 5.926858 1
0.00025195 6.416362 5.928002 1
0.000252 6.448314 5.929223 1
0.00025205 6.480265 5.930521 1
0.0002521 6.512203 5.931895 1
0.00025215 6.544132 5.933346 1
0.0002522 6.576062 5.934873 1
0.00025225 6.607975 5.936476 1
0.0002523 6.63988 5.938155 1
0.00025235 6.671784 5.939909 1
0.0002524 6.70368 5.941739 1
0.00025245 6.735565 5.943643 1
0.0002525 6.704283 5.945623 0
0.00025255 6.67299 5.94752 0
0.0002526 6.641678 5.949334 0
0.00025265 6.610356 5.951064 0
0.0002527 6.579035 5.952713 0
0.00025275 6.547705 5.954278 0
0.0002528 6.516359 5.955762 0
0.00025285 6.485005 5.957164 0
0.0002529 6.453652 5.958483 0
0.00025295 6.422291 5.959721 0
0.000253 6.390918 5.960878 0
0.00025305 6.35954 5.961953 0
0.0002531 6.328156 5.962947 0
0.00025315 6.296767 5.96386 0
0.0002532 6.265378 5.964692 0
0.00025325 6.233985 5.965444 0
0.0002533 6.202585 5.966115 0
0.00025335 6.171181 5.966706 0
0.0002534 6.139774 5.967217 0
0.00025345 6.108368 5.967649 0
0.0002535 6.076958 5.968 0
0.00025355 6.045547 5.968273 0
0.0002536 6.014135 5.968466 0
0.00025365 5.982721 5.96858 0
0.0002537 5.951308 5.968616 0
0.00025375 5.919894 5.968572 0
0.0002538 5.888481 5.968451 0
0.00025385 5.857068 5.968251 0
0.0002539 5.825656 5.967973 0
0.00025395 5.794245 5.967617 0
0.000254 5.762837 5.967184 0
0.00025405 5.731431 5.966673 0
0.0002541 5.70003 5.966085 0
0.00025415 5.668633 5.965419 0
0.0002542 5.637236 5.964599 0
0.00025425 5.605844 5.963781 0
0.0002543 5.57446 5.962886 0
0.00025435 5.543077 5.961915 0
0.0002544 5.511704 5.960868 0
0.00025445 5.480336 5.959745 0
0.0002545 5.448976 5.958546 0
0.00025455 5.417615 5.957272 0
0.0002546 5.386268 5.955923 0
0.00025465 5.354928 5.954499 0
0.0002547 5.323589 5.953 0
0.00025475 5.292266 5.951426 0
0.0002548 5.260951 5.949779 0
0.00025485 5.229646 5.948056 0
0.0002549 5.19834 5.94626 0
0.00025495 5.167054 5.944391 0
0.000255 5.135778 5.942447 0
0.00025505 5.16767 5.940431 1
0.0002551 5.199573 5.938499 1
0.00025515 5.231475 5.936651 1
0.0002552 5.263397 5.934888 1
0.00025525 5.295319 5.93321 1
0.0002553 5.327249 5.931615 1
0.00025535 5.359188 5.930104 1
0.0002554 5.391135 5.928677 1
0.00025545 5.423096 5.927333 1
0.0002555 5.455058 5.926072 1
0.00025555 5.487026 5.924895 1
0.0002556 5.519006 5.9238 1
0.00025565 5.550986 5.922788 1
0.0002557 5.582976 5.921859 1
0.00025575 5.614971 5.921011 1
0.0002558 5.646965 5.920246 1
0.00025585 5.678964 5.919643 1
0.0002559 5.710969 5.919041 1
0.00025595 5.742974 5.918601 1
0.000256 5.774981 5.918162 1
0.00025605 5.806991 5.917804 1
0.0002561 5.839003 5.917527 1
0.00025615 5.871017 5.917331 1
0.0002562 5.903031 5.917215 1
0.00025625 5.935046 5.91718 1
0.0002563 5.96706 5.917224 1
0.00025635 5.999075 5.917429 1
0.0002564 6.031089 5.917633 1
0.00025645 6.063101 5.917997 1
0.0002565 6.095112 5.91836 1
0.00025655 6.12712 5.918801 1
0.0002566 6.159124 5.919322 1
0.00025665 6.191127 5.919922 1
0.0002567 6.223124 5.9206 1
0.00025675 6.255121 5.921356 1
0.0002568 6.287114 5.92219 1
0.00025685 6.319098 5.923103 1
0.0002569 6.351076 5.924093 1
0.00025695 6.383054 5.92516 1
0.000257 6.415027 5.926305 1
0.00025705 6.446994 5.927527 1
0.0002571 6.478955 5.928825 1
0.00025715 6.510908 5.930201 1
0.0002572 6.542847 5.931652 1
0.00025725 6.574777 5.93318 1
0.0002573 6.6067 5.934784 1
0.00025735 6.638622 5.936464 1
0.0002574 6.670526 5.93822 1
0.00025745 6.70242 5.94005 1
0.0002575 6.671157 5.941956 0
0.00025755 6.639883 5.943779 0
0.0002576 6.608591 5.94552 0
0.00025765 6.57729 5.947177 0
0.0002577 6.545981 5.948753 0
0.00025775 6.514672 5.950167 0
0.0002578 6.483355 5.9515 0
0.00025785 6.452025 5.95283 0
0.0002579 6.420694 5.954078 0
0.00025795 6.389357 5.955244 0
0.000258 6.358007 5.95633 0
0.00025805 6.326653 5.957334 0
0.0002581 6.295299 5.958257 0
0.00025815 6.263935 5.9591 0
0.0002582 6.232567 5.959862 0
0.00025825 6.2012 5.960544 0
0.0002583 6.169825 5.961145 0
0.00025835 6.138448 5.961667 0
0.0002584 6.107071 5.962109 0
0.00025845 6.075691 5.962471 0
0.0002585 6.044308 5.962754 0
0.00025855 6.012924 5.962958 0
0.0002586 5.98154 5.963083 0
0.00025865 5.950155 5.963129 0
0.0002587 5.91877 5.963097 0
0.00025875 5.887386 5.962986 0
0.0002588 5.856002 5.962797 0
0.00025885 5.824621 5.96253 0
0.0002589 5.793239 5.962185 0
0.00025895 5.761861 5.961763 0
0.000259 5.730484 5.961263 0
0.00025905 5.699109 5.960686 0
0.0002591 5.667736 5.960032 0
0.00025915 5.636368 5.959302 0
0.0002592 5.605003 5.958416 0
0.00025925 5.573643 5.957532 0
0.0002593 5.542288 5.956573 0
0.00025935 5.510937 5.955537 0
0.0002594 5.479592 5.954425 0
0.00025945 5.448259 5.953238 0
0.0002595 5.416927 5.951976 0
0.00025955 5.3856 5.95056 0
0.0002596 5.354282 5.949069 0
0.00025965 5.322979 5.947582 0
0.0002597 5.291676 5.946021 0
0.00025975 5.260381 5.944307 0
0.0002598 5.229095 5.942597 0
0.00025985 5.197818 5.940813 0
0.0002599 5.16656 5.938956 0
0.00025995 5.135303 5.937025 0
0.00026 5.167213 5.93502 1
0.00026005 5.199144 5.933101 1
0.0002601 5.231075 5.931266 1
0.00026015 5.263025 5.929515 1
0.0002602 5.294975 5.927849 1
0.00026025 5.326942 5.926267 1
0.0002603 5.358909 5.924769 1
0.00026035 5.390884 5.923354 1
0.0002604 5.422873 5.922023 1
0.00026045 5.454863 5.920775 1
0.0002605 5.486865 5.91961 1
0.00026055 5.518873 5.918528 1
0.0002606 5.55088 5.917529 1
0.00026065 5.582898 5.916613 1
0.0002607 5.61492 5.915778 1
0.00026075 5.646947 5.915026 1
0.0002608 5.678973 5.914356 1
0.00026085 5.711005 5.913768 1
0.0002609 5.743041 5.913261 1
0.00026095 5.775079 5.912835 1
0.000261 5.807118 5.912491 1
0.00026105 5.839158 5.912227 1
0.0002611 5.8712 5.912045 1
0.00026115 5.903241 5.911942 1
0.0002612 5.935284 5.912001 1
0.00026125 5.967326 5.912059 1
0.0002613 5.999367 5.912197 1
0.00026135 6.031408 5.912415 1
0.0002614 6.063446 5.912713 1
0.00026145 6.095485 5.913089 1
0.0002615 6.127518 5.913545 1
0.00026155 6.159552 5.91408 1
0.0002616 6.191584 5.914694 1
0.00026165 6.223612 5.915466 1
0.0002617 6.255635 5.916237 1
0.00026175 6.287651 5.917085 1
0.0002618 6.319661 5.918012 1
0.00026185 6.351672 5.919016 1
0.0002619 6.383677 5.920097 1
0.00026195 6.41567 5.921256 1
0.000262 6.447657 5.922492 1
0.00026205 6.479637 5.923805 1
0.0002621 6.51161 5.925195 1
0.00026215 6.543575 5.926661 1
0.0002622 6.575532 5.928203 1
0.00026225 6.607488 5.929901 1
0.0002623 6.639436 5.931595 1
0.00026235 6.671366 5.933365 1
0.0002624 6.703296 5.93521 1
0.00026245 6.735205 5.93713 1
0.0002625 6.703957 5.939125 0
0.00026255 6.672699 5.941037 0
0.0002626 6.64143 5.942867 0
0.00026265 6.610152 5.944613 0
0.0002627 6.578856 5.946277 0
0.00026275 6.54756 5.94778 0
0.0002628 6.516255 5.949279 0
0.00026285 6.484936 5.950697 0
0.0002629 6.453617 5.952033 0
0.00026295 6.42229 5.953286 0
0.000263 6.390957 5.954459 0
0.00026305 6.359618 5.95555 0
0.0002631 6.328273 5.95656 0
0.00026315 6.296917 5.95749 0
0.0002632 6.265558 5.958338 0
0.00026325 6.234194 5.959106 0
0.0002633 6.20283 5.959794 0
0.00026335 6.171463 5.960402 0
0.0002634 6.140092 5.960929 0
0.00026345 6.108717 5.961377 0
0.0002635 6.077339 5.961746 0
0.00026355 6.045962 5.962035 0
0.0002636 6.014582 5.962244 0
0.00026365 5.983202 5.962375 0
0.0002637 5.951821 5.962427 0
0.00026375 5.920439 5.962401 0
0.0002638 5.889059 5.962296 0
0.00026385 5.857678 5.962034 0
0.0002639 5.826301 5.961773 0
0.00026395 5.794923 5.961435 0
0.000264 5.763549 5.961018 0
0.00026405 5.732175 5.960525 0
0.0002641 5.700804 5.959954 0
0.00026415 5.669439 5.959306 0
0.0002642 5.638075 5.958581 0
0.00026425 5.606714 5.95778 0
0.0002643 5.575357 5.956902 0
0.00026435 5.544005 5.95587 0
0.0002644 5.512658 5.954841 0
0.00026445 5.481323 5.953735 0
0.0002645 5.449993 5.952554 0
0.00026455 5.418664 5.951298 0
0.0002646 5.387349 5.949966 0
0.00026465 5.356033 5.948481 0
0.0002647 5.324725 5.947 0
0.00026475 5.293425 5.945444 0
0.0002648 5.262142 5.943814 0
0.00026485 5.230859 5.94211 0
0.0002649 5.199594 5.940332 0
0.00026495 5.168339 5.93848 0
0.000265 5.137094 5.936555 0
0.00026505 5.169007 5.934636 1
0.0002651 5.200929 5.932722 1
0.00026515 5.232872 5.930892 1
0.0002652 5.264815 5.929227 1
0.00026525 5.296766 5.927566 1
0.0002653 5.328735 5.925989 1
0.00026535 5.360711 5.924496 1
0.0002654 5.392695 5.923087 1
0.00026545 5.424686 5.921761 1
0.0002655 5.456676 5.920518 1
0.00026555 5.488674 5.919358 1
0.0002656 5.520683 5.918282 1
0.00026565 5.552692 5.917288 1
0.0002657 5.584706 5.916376 1
0.00026575 5.616725 5.915547 1
0.0002658 5.648748 5.91488 1
0.00026585 5.680775 5.914215 1
0.0002659 5.712809 5.913631 1
0.00026595 5.744845 5.913129 1
0.000266 5.776883 5.912708 1
0.00026605 5.808924 5.912369 1
0.0002661 5.840965 5.91211 1
0.00026615 5.873007 5.911932 1
0.0002662 5.905049 5.911835 1
0.00026625 5.937092 5.911818 1
0.0002663 5.969135 5.911881 1
0.00026635 6.001178 5.912024 1
0.0002664 6.03322 5.912247 1
0.00026645 6.06526 5.91255 1
0.0002665 6.0973 5.912931 1
0.00026655 6.129334 5.913392 1
0.0002666 6.161366 5.913932 1
0.00026665 6.193395 5.914551 1
0.0002667 6.225424 5.915248 1
0.00026675 6.257449 5.916023 1
0.0002668 6.28947 5.916877 1
0.00026685 6.321486 5.917888 1
0.0002669 6.353492 5.918897 1
0.00026695 6.385492 5.919984 1
0.000267 6.417486 5.921148 1
0.00026705 6.449473 5.922388 1
0.0002671 6.481454 5.923706 1
0.00026715 6.513434 5.92518 1
0.0002672 6.545407 5.926651 1
0.00026725 6.577364 5.928198 1
0.0002673 6.609312 5.929821 1
0.00026735 6.641252 5.93152 1
0.0002674 6.673182 5.933294 1
0.00026745 6.705102 5.935144 1
0.0002675 6.673864 5.937069 0
0.00026755 6.642617 5.938911 0
0.0002676 6.61135 5.94067 0
0.00026765 6.580083 5.942347 0
0.0002677 6.548808 5.943941 0
0.00026775 6.517524 5.945453 0
0.0002678 6.486232 5.946883 0
0.00026785 6.454926 5.948232 0
0.0002679 6.423612 5.949498 0
0.00026795 6.392293 5.950684 0
0.000268 6.360968 5.951788 0
0.00026805 6.329643 5.952811 0
0.0002681 6.298307 5.953753 0
0.00026815 6.266972 5.954614 0
0.0002682 6.235627 5.955395 0
0.00026825 6.204279 5.956096 0
0.0002683 6.172928 5.956716 0
0.00026835 6.141577 5.957257 0
0.0002684 6.110223 5.957717 0
0.00026845 6.078865 5.958099 0
0.0002685 6.047506 5.958401 0
0.00026855 6.016145 5.958623 0
0.0002686 5.984784 5.958767 0
0.00026865 5.953422 5.958832 0
0.0002687 5.92206 5.958819 0
0.00026875 5.890698 5.958727 0
0.0002688 5.859337 5.958557 0
0.00026885 5.827977 5.958309 0
0.0002689 5.79662 5.957983 0
0.00026895 5.765262 5.957579 0
0.000269 5.733909 5.957099 0
0.00026905 5.702556 5.956541 0
0.0002691 5.671205 5.955906 0
0.00026915 5.639858 5.955194 0
0.0002692 5.60852 5.954406 0
0.00026925 5.577181 5.953541 0
0.0002693 5.545846 5.9526 0
0.00026935 5.514522 5.951583 0
0.0002694 5.483198 5.95049 0
0.00026945 5.451886 5.949322 0
0.0002695 5.420573 5.948079 0
0.00026955 5.389268 5.94676 0
0.0002696 5.357969 5.945366 0
0.00026965 5.326678 5.943898 0
0.0002697 5.295394 5.942355 0
0.00026975 5.264127 5.940737 0
0.0002698 5.232869 5.939046 0
0.00026985 5.201611 5.93728 0
0.0002699 5.170371 5.935441 0
0.00026995 5.139132 5.933528 0
0.00027 5.171061 5.931542 1
0.00027005 5.203 5.929641 1
0.0002701 5.234959 5.927825 1
0.00027015 5.266918 5.926172 1
0.0002702 5.298894 5.924524 1
0.00027025 5.33087 5.92296 1
0.0002703 5.362855 5.92148 1
0.00027035 5.394854 5.920083 1
0.0002704 5.426854 5.91877 1
0.00027045 5.458867 5.91754 1
0.0002705 5.49088 5.916394 1
0.00027055 5.522904 5.91533 1
0.0002706 5.554929 5.914349 1
0.00027065 5.586959 5.91353 1
0.0002707 5.618997 5.912714 1
0.00027075 5.651035 5.91198 1
0.0002708 5.683081 5.911327 1
0.00027085 5.715127 5.910757 1
0.0002709 5.747178 5.910268 1
0.00027095 5.779231 5.90986 1
0.000271 5.811285 5.909533 1
0.00027105 5.843341 5.909288 1
0.0002711 5.875398 5.909123 1
0.00027115 5.907456 5.909039 1
0.0002712 5.939513 5.909035 1
0.00027125 5.971571 5.909111 1
0.0002713 6.003628 5.909267 1
0.00027135 6.035684 5.909503 1
0.0002714 6.067737 5.909818 1
0.00027145 6.099791 5.910213 1
0.0002715 6.13184 5.910687 1
0.00027155 6.163886 5.91124 1
0.0002716 6.195929 5.911871 1
0.00027165 6.227968 5.912582 1
0.0002717 6.260003 5.91337 1
0.00027175 6.292037 5.914237 1
0.0002718 6.324068 5.915261 1
0.00027185 6.356087 5.916283 1
0.0002719 6.388101 5.917383 1
0.00027195 6.420109 5.91856 1
0.000272 6.45211 5.919813 1
0.00027205 6.484104 5.921144 1
0.0002721 6.51609 5.922552 1
0.00027215 6.548077 5.924035 1
0.0002722 6.580056 5.925596 1
0.00027225 6.612026 5.927232 1
0.0002723 6.643988 5.928944 1
0.00027235 6.675932 5.930731 1
0.0002724 6.707865 5.932594 1
0.00027245 6.739789 5.934532 1
0.0002725 6.708544 5.936546 0
0.00027255 6.677289 5.938476 0
0.0002726 6.646034 5.940323 0
0.00027265 6.614759 5.942087 0
0.0002727 6.583485 5.943769 0
0.00027275 6.552202 5.945368 0
0.0002728 6.520903 5.946885 0
0.00027285 6.489596 5.94832 0
0.0002729 6.458282 5.949673 0
0.00027295 6.426961 5.950945 0
0.000273 6.395634 5.952135 0
0.00027305 6.364301 5.953244 0
0.0002731 6.332963 5.954271 0
0.00027315 6.301625 5.955218 0
0.0002732 6.270277 5.956084 0
0.00027325 6.238925 5.956869 0
0.0002733 6.207569 5.957575 0
0.00027335 6.176214 5.9582 0
0.0002734 6.144855 5.958745 0
0.00027345 6.11349 5.95921 0
0.0002735 6.082124 5.959596 0
0.00027355 6.050758 5.959902 0
0.0002736 6.01939 5.960129 0
0.00027365 5.988021 5.960277 0
0.0002737 5.956651 5.960346 0
0.00027375 5.925281 5.960337 0
0.0002738 5.893911 5.96025 0
0.00027385 5.862541 5.960005 0
0.0002739 5.831172 5.959762 0
0.00027395 5.799805 5.95944 0
0.000274 5.76844 5.959041 0
0.00027405 5.737076 5.958565 0
0.0002741 5.705715 5.958011 0
0.00027415 5.674357 5.95738 0
0.0002742 5.643003 5.956673 0
0.00027425 5.611656 5.955888 0
0.0002743 5.580314 5.955028 0
0.00027435 5.548977 5.954091 0
0.0002744 5.517639 5.953078 0
0.00027445 5.486313 5.95199 0
0.0002745 5.454987 5.950825 0
0.00027455 5.423673 5.949586 0
0.0002746 5.392366 5.948271 0
0.00027465 5.361067 5.946881 0
0.0002747 5.329768 5.945417 0
0.00027475 5.298476 5.943878 0
0.0002748 5.267192 5.942186 0
0.00027485 5.235927 5.940498 0
0.0002749 5.204661 5.938737 0
0.00027495 5.173404 5.936902 0
0.000275 5.142157 5.934993 0
0.00027505 5.174079 5.933011 1
0.0002751 5.20601 5.931114 1
0.00027515 5.237961 5.929301 1
0.0002752 5.269921 5.927573 1
0.00027525 5.301881 5.925928 1
0.0002753 5.33385 5.924368 1
0.00027535 5.365835 5.922892 1
0.0002754 5.39782 5.921499 1
0.00027545 5.429812 5.92019 1
0.0002755 5.461811 5.918964 1
0.00027555 5.493822 5.917821 1
0.0002756 5.525834 5.916761 1
0.00027565 5.557856 5.915784 1
0.0002757 5.589883 5.914889 1
0.00027575 5.62191 5.914077 1
0.0002758 5.653941 5.913346 1
0.00027585 5.685979 5.912698 1
0.0002759 5.718021 5.912131 1
0.00027595 5.750062 5.911646 1
0.000276 5.782106 5.911242 1
0.00027605 5.814154 5.910919 1
0.0002761 5.846203 5.910677 1
0.00027615 5.878252 5.910596 1
0.0002762 5.910302 5.910515 1
0.00027625 5.942352 5.910515 1
0.0002763 5.974402 5.910594 1
0.00027635 6.006451 5.910754 1
0.0002764 6.038499 5.910993 1
0.00027645 6.070545 5.911312 1
0.0002765 6.102589 5.91171 1
0.00027655 6.13463 5.912187 1
0.0002766 6.166671 5.912743 1
0.00027665 6.198709 5.913378 1
0.0002767 6.23074 5.914091 1
0.00027675 6.262771 5.914883 1
0.0002768 6.294798 5.915753 1
0.00027685 6.32682 5.91678 1
0.0002769 6.358832 5.917805 1
0.00027695 6.390838 5.918908 1
0.000277 6.422837 5.920088 1
0.00027705 6.454837 5.921345 1
0.0002771 6.48683 5.922758 1
0.00027715 6.518808 5.924168 1
0.0002772 6.550778 5.925655 1
0.00027725 6.582748 5.927218 1
0.0002773 6.614702 5.928857 1
0.00027735 6.646646 5.930571 1
0.0002774 6.67859 5.932362 1
0.00027745 6.710525 5.934227 1
0.0002775 6.679282 5.936168 0
0.00027755 6.648039 5.938026 0
0.0002776 6.616777 5.939801 0
0.00027765 6.585515 5.941493 0
0.0002777 6.554244 5.943103 0
0.00027775 6.522957 5.944631 0
0.0002778 6.491661 5.946077 0
0.00027785 6.460366 5.947441 0
0.0002779 6.429064 5.948645 0
0.00027795 6.397749 5.949846 0
0.000278 6.366434 5.950966 0
0.00027805 6.335113 5.952004 0
0.0002781 6.303787 5.952962 0
0.00027815 6.272451 5.953839 0
0.0002782 6.241115 5.954636 0
0.00027825 6.209775 5.955352 0
0.0002783 6.178431 5.955988 0
0.00027835 6.14708 5.956544 0
0.0002784 6.115728 5.95702 0
0.00027845 6.084373 5.957417 0
0.0002785 6.053016 5.957735 0
0.00027855 6.021659 5.957973 0
0.0002786 5.990301 5.958132 0
0.00027865 5.958942 5.958134 0
0.0002787 5.927584 5.958136 0
0.00027875 5.896226 5.95806 0
0.0002788 5.864868 5.957905 0
0.00027885 5.833512 5.957672 0
0.0002789 5.802157 5.957362 0
0.00027895 5.770805 5.956974 0
0.000279 5.739455 5.956509 0
0.00027905 5.708108 5.955966 0
0.0002791 5.676764 5.955346 0
0.00027915 5.64542 5.95465 0
0.0002792 5.61408 5.953877 0
0.00027925 5.582748 5.953027 0
0.0002793 5.551416 5.952102 0
0.00027935 5.520095 5.9511 0
0.0002794 5.488773 5.950022 0
0.00027945 5.457463 5.948869 0
0.0002795 5.42616 5.947641 0
0.00027955 5.394863 5.946337 0
0.0002796 5.363574 5.944958 0
0.00027965 5.332285 5.943505 0
0.0002797 5.301003 5.941977 0
0.00027975 5.269738 5.940374 0
0.0002798 5.238482 5.938698 0
0.00027985 5.207225 5.936947 0
0.0002799 5.175978 5.935123 0
0.00027995 5.144741 5.933147 0
0.00028 5.176672 5.931256 1
0.00028005 5.208612 5.929369 1
0.0002801 5.240563 5.927567 1
0.00028015 5.272532 5.92585 1
0.0002802 5.304501 5.924217 1
0.00028025 5.336479 5.922667 1
0.0002803 5.368465 5.921202 1
0.00028035 5.400466 5.91982 1
0.0002804 5.432474 5.918522 1
0.00028045 5.464482 5.917387 1
0.0002805 5.496496 5.916254 1
0.00028055 5.528515 5.915205 1
0.0002806 5.560546 5.914238 1
0.00028065 5.592581 5.913354 1
0.0002807 5.62462 5.912552 1
0.00028075 5.656659 5.911832 1
0.0002808 5.688702 5.911194 1
0.00028085 5.720748 5.910638 1
0.0002809 5.7528 5.910163 1
0.00028095 5.784854 5.90977 1
0.000281 5.816909 5.909458 1
0.00028105 5.848966 5.909226 1
0.0002811 5.881023 5.909076 1
0.00028115 5.91308 5.909086 1
0.0002812 5.945138 5.909096 1
0.00028125 5.977195 5.909186 1
0.0002813 6.009251 5.909356 1
0.00028135 6.041307 5.909605 1
0.0002814 6.07336 5.909935 1
0.00028145 6.105413 5.910343 1
0.0002815 6.137464 5.910831 1
0.00028155 6.169512 5.911398 1
0.0002816 6.201554 5.912043 1
0.00028165 6.233596 5.912767 1
0.0002817 6.26563 5.913569 1
0.00028175 6.297659 5.914449 1
0.0002818 6.329683 5.915407 1
0.00028185 6.361707 5.916443 1
0.0002819 6.39372 5.917556 1
0.00028195 6.425727 5.918746 1
0.000282 6.457727 5.920014 1
0.00028205 6.489727 5.921358 1
0.0002821 6.521719 5.922779 1
0.00028215 6.553705 5.924276 1
0.0002822 6.585682 5.92585 1
0.00028225 6.617643 5.927499 1
0.0002823 6.649603 5.929305 1
0.00028235 6.681545 5.931105 1
0.0002824 6.713477 5.932981 1
0.00028245 6.745408 5.934933 1
0.0002825 6.714172 5.936959 0
0.00028255 6.682914 5.938902 0
0.0002826 6.651647 5.940762 0
0.00028265 6.620371 5.942539 0
0.0002827 6.589085 5.944234 0
0.00028275 6.557791 5.945846 0
0.0002828 6.526497 5.947297 0
0.00028285 6.495188 5.948745 0
0.0002829 6.463879 5.950112 0
0.00028295 6.432563 5.951396 0
0.000283 6.40124 5.952599 0
0.00028305 6.36991 5.953642 0
0.0002831 6.33857 5.954683 0
0.00028315 6.307224 5.955643 0
0.0002832 6.275874 5.956521 0
0.00028325 6.24452 5.95732 0
0.0002833 6.213162 5.958038 0
0.00028335 6.1818 5.958676 0
0.0002834 6.150439 5.959233 0
0.00028345 6.119074 5.959712 0
0.0002835 6.087707 5.96011 0
0.00028355 6.056338 5.960429 0
0.0002836 6.024967 5.960669 0
0.00028365 5.993594 5.960829 0
0.0002837 5.962221 5.960911 0
0.00028375 5.930847 5.960915 0
0.0002838 5.899474 5.960839 0
0.00028385 5.868101 5.960608 0
0.0002839 5.83673 5.960298 0
0.00028395 5.805361 5.959989 0
0.000284 5.773995 5.959602 0
0.00028405 5.742631 5.959138 0
0.0002841 5.71127 5.958597 0
0.00028415 5.679909 5.957979 0
0.0002842 5.648555 5.957284 0
0.00028425 5.617201 5.956512 0
0.0002843 5.585851 5.955664 0
0.00028435 5.55451 5.954739 0
0.0002844 5.523174 5.953738 0
0.00028445 5.491845 5.952662 0
0.0002845 5.460515 5.95151 0
0.00028455 5.429191 5.950282 0
0.0002846 5.397874 5.94898 0
0.00028465 5.366571 5.947602 0
0.0002847 5.335268 5.946149 0
0.00028475 5.30398 5.944622 0
0.0002848 5.272693 5.943021 0
0.00028485 5.241413 5.941267 0
0.0002849 5.210144 5.939517 0
0.00028495 5.178883 5.937694 0
0.000285 5.147632 5.935796 0
0.00028505 5.179559 5.933826 1
0.0002851 5.211486 5.93194 1
0.00028515 5.243433 5.930139 1
0.0002852 5.27538 5.928423 1
0.00028525 5.307344 5.92679 1
0.0002853 5.339308 5.925321 1
0.00028535 5.37128 5.923856 1
0.0002854 5.403267 5.922475 1
0.00028545 5.435261 5.921177 1
0.0002855 5.467255 5.920042 1
0.00028555 5.499255 5.91891 1
0.0002856 5.531266 5.917861 1
0.00028565 5.563277 5.916894 1
0.0002857 5.595298 5.91601 1
0.00028575 5.627319 5.915208 1
0.0002858 5.659348 5.914489 1
0.00028585 5.691377 5.913851 1
0.0002859 5.72341 5.913295 1
0.00028595 5.755447 5.91282 1
0.000286 5.787485 5.912427 1
0.00028605 5.819527 5.912114 1
0.0002861 5.851569 5.911883 1
0.00028615 5.883613 5.911732 1
0.0002862 5.915657 5.911662 1
0.00028625 5.947701 5.911752 1
0.0002863 5.979744 5.911842 1
0.00028635 6.011787 5.912011 1
0.0002864 6.043827 5.912261 1
0.00028645 6.075868 5.91259 1
0.0002865 6.107905 5.912998 1
0.00028655 6.139939 5.913485 1
0.0002866 6.17197 5.914051 1
0.00028665 6.203998 5.914696 1
0.0002867 6.236022 5.915419 1
0.00028675 6.268047 5.916221 1
0.0002868 6.300066 5.917181 1
0.00028685 6.332076 5.918138 1
0.0002869 6.364081 5.919173 1
0.00028695 6.396085 5.920285 1
0.000287 6.428077 5.921474 1
0.00028705 6.460063 5.922741 1
0.0002871 6.492041 5.924084 1
0.00028715 6.524012 5.925504 1
0.0002872 6.555975 5.927 1
0.00028725 6.58793 5.928573 1
0.0002873 6.619877 5.930221 1
0.00028735 6.651814 5.931945 1
0.0002874 6.683751 5.933745 1
0.00028745 6.715678 5.93562 1
0.0002875 6.684428 5.93757 0
0.00028755 6.653168 5.939437 0
0.0002876 6.621898 5.941222 0
0.00028765 6.590629 5.942923 0
0.0002877 6.559342 5.944543 0
0.00028775 6.528055 5.94608 0
0.0002878 6.496759 5.947535 0
0.00028785 6.465449 5.948908 0
0.0002879 6.434139 5.950199 0
0.00028795 6.402816 5.951409 0
0.000288 6.371493 5.952537 0
0.00028805 6.340158 5.953585 0
0.0002881 6.308819 5.954551 0
0.00028815 6.277479 5.955437 0
0.0002882 6.246134 5.956242 0
0.00028825 6.214786 5.956967 0
0.0002883 6.183433 5.957533 0
0.00028835 6.152078 5.958098 0
0.0002884 6.120717 5.958582 0
0.00028845 6.089354 5.958988 0
0.0002885 6.057989 5.959314 0
0.00028855 6.026623 5.95956 0
0.0002886 5.995257 5.959728 0
0.00028865 5.96389 5.959817 0
0.0002887 5.932522 5.959827 0
0.00028875 5.901155 5.959759 0
0.0002888 5.869789 5.959612 0
0.00028885 5.838424 5.959388 0
0.0002889 5.807058 5.959085 0
0.00028895 5.775695 5.958705 0
0.000289 5.744333 5.958248 0
0.00028905 5.712977 5.957713 0
0.0002891 5.681624 5.957101 0
0.00028915 5.650274 5.956412 0
0.0002892 5.618925 5.955647 0
0.00028925 5.587579 5.954805 0
0.0002893 5.556243 5.953887 0
0.00028935 5.524912 5.952893 0
0.0002894 5.493586 5.951823 0
0.00028945 5.462261 5.950678 0
0.0002895 5.430948 5.949457 0
0.00028955 5.399642 5.94816 0
0.0002896 5.368336 5.946789 0
0.00028965 5.337045 5.945343 0
0.0002897 5.305761 5.943822 0
0.00028975 5.274478 5.942227 0
0.0002898 5.243212 5.940558 0
0.00028985 5.211955 5.938814 0
0.0002899 5.180698 5.936997 0
0.00028995 5.149461 5.935106 0
0.00029 5.181381 5.933142 1
0.00029005 5.213312 5.931263 1
0.0002901 5.245253 5.929468 1
0.00029015 5.277203 5.927757 1
0.0002902 5.309162 5.926211 1
0.00029025 5.341129 5.924668 1
0.0002903 5.373113 5.923209 1
0.00029035 5.405096 5.921834 1
0.0002904 5.437086 5.920542 1
0.00029045 5.46909 5.919334 1
0.0002905 5.501093 5.918208 1
0.00029055 5.533102 5.917165 1
0.0002906 5.565117 5.916205 1
0.00029065 5.597142 5.915327 1
0.0002907 5.629167 5.914532 1
0.00029075 5.661195 5.913819 1
0.0002908 5.693231 5.913187 1
0.00029085 5.72527 5.912637 1
0.0002909 5.757309 5.912169 1
0.00029095 5.78935 5.911862 1
0.000291 5.821394 5.911555 1
0.00029105 5.853439 5.91141 1
0.0002911 5.885485 5.911265 1
0.00029115 5.917531 5.911201 1
0.0002912 5.949577 5.911216 1
0.00029125 5.981624 5.911312 1
0.0002913 6.013669 5.911488 1
0.00029135 6.045713 5.911744 1
0.0002914 6.077756 5.912079 1
0.00029145 6.109798 5.912493 1
0.0002915 6.141837 5.912986 1
0.00029155 6.173874 5.913558 1
0.0002916 6.205908 5.914209 1
0.00029165 6.237935 5.914938 1
0.0002917 6.269961 5.915746 1
0.00029175 6.301979 5.916631 1
0.0002918 6.333992 5.917595 1
0.00029185 6.366005 5.918636 1
0.0002919 6.398006 5.919754 1
0.00029195 6.430007 5.92095 1
0.000292 6.461995 5.922222 1
0.00029205 6.493977 5.923572 1
0.0002921 6.525958 5.924998 1
0.00029215 6.557932 5.9265 1
0.0002922 6.589889 5.928079 1
0.00029225 6.621838 5.929733 1
0.0002923 6.653777 5.931463 1
0.00029235 6.685708 5.933269 1
0.0002924 6.717638 5.93515 1
0.00029245 6.749558 5.937107 1
0.0002925 6.71831 5.939138 0
0.00029255 6.687051 5.941086 0
0.0002926 6.655783 5.942951 0
0.00029265 6.624504 5.944733 0
0.0002927 6.593216 5.946432 0
0.00029275 6.56191 5.948049 0
0.0002928 6.530605 5.949584 0
0.00029285 6.499291 5.951036 0
0.0002929 6.467963 5.952407 0
0.00029295 6.436634 5.953696 0
0.000293 6.405299 5.954903 0
0.00029305 6.373952 5.956029 0
0.0002931 6.342604 5.957074 0
0.00029315 6.311251 5.958038 0
0.0002932 6.279893 5.958921 0
0.00029325 6.24853 5.959645 0
0.0002933 6.217164 5.960367 0
0.00029335 6.18579 5.961009 0
0.0002934 6.154413 5.961571 0
0.00029345 6.123037 5.962053 0
0.0002935 6.091655 5.962455 0
0.00029355 6.060272 5.962778 0
0.0002936 6.028889 5.963022 0
0.00029365 5.997505 5.963187 0
0.0002937 5.96612 5.963194 0
0.00029375 5.934734 5.963202 0
0.0002938 5.903349 5.96313 0
0.00029385 5.871965 5.962981 0
0.0002939 5.840582 5.962753 0
0.00029395 5.809201 5.962448 0
0.000294 5.77782 5.962065 0
0.00029405 5.746443 5.961604 0
0.0002941 5.715069 5.961066 0
0.00029415 5.683698 5.960451 0
0.0002942 5.652327 5.959759 0
0.00029425 5.62096 5.958991 0
0.0002943 5.589601 5.958146 0
0.00029435 5.558248 5.957224 0
0.0002944 5.526894 5.956227 0
0.00029445 5.495545 5.955154 0
0.0002945 5.464202 5.954005 0
0.00029455 5.432872 5.95278 0
0.0002946 5.401548 5.95148 0
0.00029465 5.370232 5.950106 0
0.0002947 5.338923 5.948656 0
0.00029475 5.307623 5.947132 0
0.0002948 5.276322 5.945533 0
0.00029485 5.245038 5.94386 0
0.0002949 5.213764 5.942113 0
0.00029495 5.182499 5.940292 0
0.000295 5.151245 5.938397 0
0.00029505 5.183158 5.936429 1
0.0002951 5.215082 5.934546 1
0.00029515 5.247005 5.932748 1
0.0002952 5.278947 5.931033 1
0.00029525 5.310889 5.929403 1
0.0002953 5.342848 5.927857 1
0.00029535 5.374814 5.926394 1
0.0002954 5.40678 5.925015 1
0.00029545 5.438761 5.92372 1
0.0002955 5.470748 5.922507 1
0.00029555 5.50274 5.921378 1
0.0002956 5.534739 5.920331 1
0.00029565 5.566737 5.919367 1
0.0002957 5.598745 5.918486 1
0.00029575 5.630757 5.917686 1
0.0002958 5.662773 5.916969 1
0.00029585 5.694792 5.916334 1
0.0002959 5.726812 5.91578 1
0.00029595 5.758834 5.915307 1
0.000296 5.79086 5.914916 1
0.00029605 5.822889 5.914606 1
0.0002961 5.854917 5.914377 1
0.00029615 5.886948 5.914228 1
0.0002962 5.918978 5.91416 1
0.00029625 5.951009 5.914172 1
0.0002963 5.983039 5.914264 1
0.00029635 6.015069 5.914436 1
0.0002964 6.047098 5.914687 1
0.00029645 6.079126 5.915018 1
0.0002965 6.11115 5.915429 1
0.00029655 6.143171 5.915918 1
0.0002966 6.17519 5.916486 1
0.00029665 6.207208 5.917133 1
0.0002967 6.239223 5.917858 1
0.00029675 6.27123 5.918662 1
0.0002968 6.303237 5.919543 1
0.00029685 6.33524 5.920502 1
0.0002969 6.367237 5.921539 1
0.00029695 6.399229 5.922653 1
0.000297 6.431215 5.923845 1
0.00029705 6.463195 5.925193 1
0.0002971 6.495161 5.926538 1
0.00029715 6.527119 5.92796 1
0.0002972 6.559069 5.929458 1
0.00029725 6.591011 5.931032 1
0.0002973 6.622944 5.932682 1
0.00029735 6.654877 5.934407 1
0.0002974 6.686801 5.936208 1
0.00029745 6.718706 5.938085 1
0.0002975 6.687453 5.940036 0
0.00029755 6.65618 5.941905 0
0.0002976 6.624907 5.943691 0
0.00029765 6.593624 5.945394 0
0.0002977 6.562333 5.947014 0
0.00029775 6.531033 5.948553 0
0.0002978 6.499717 5.950009 0
0.00029785 6.468394 5.951383 0
0.0002979 6.437064 5.952676 0
0.00029795 6.405728 5.953887 0
0.000298 6.374385 5.955016 0
0.00029805 6.343043 5.956065 0
0.0002981 6.31169 5.957032 0
0.00029815 6.280333 5.957919 0
0.0002982 6.248976 5.958725 0
0.00029825 6.217614 5.95945 0
0.0002983 6.186245 5.960096 0
0.00029835 6.154876 5.960661 0
0.0002984 6.123502 5.961147 0
0.00029845 6.092127 5.961474 0
0.0002985 6.060749 5.961801 0
0.00029855 6.02937 5.962048 0
0.0002986 5.99799 5.962216 0
0.00029865 5.96661 5.962306 0
0.0002987 5.935229 5.962317 0
0.00029875 5.903849 5.962249 0
0.0002988 5.872468 5.962103 0
0.00029885 5.84109 5.961879 0
0.0002989 5.809713 5.961577 0
0.00029895 5.778337 5.961197 0
0.000299 5.746964 5.96074 0
0.00029905 5.715592 5.960206 0
0.0002991 5.684222 5.959594 0
0.00029915 5.652856 5.958906 0
0.0002992 5.621494 5.95814 0
0.00029925 5.590139 5.957299 0
0.0002993 5.55879 5.956381 0
0.00029935 5.527441 5.955387 0
0.0002994 5.496102 5.954317 0
0.00029945 5.46477 5.953172 0
0.0002995 5.433444 5.951951 0
0.00029955 5.402117 5.950654 0
0.0002996 5.370805 5.949283 0
0.00029965 5.339501 5.947837 0
0.0002997 5.308205 5.946316 0
0.00029975 5.276908 5.944721 0
0.0002998 5.24562 5.943051 0
0.00029985 5.21435 5.941308 0
0.0002999 5.18309 5.93949 0
0.00029995 5.151839 5.937599 0
0.0003 5.183757 5.935635 1
0.00030005 5.215685 5.933755 1
0.0003001 5.247612 5.93196 1
0.00030015 5.279549 5.930249 1
0.0003002 5.311495 5.928622 1
0.00030025 5.34345 5.927159 1
0.0003003 5.37542 5.9257 1
0.00030035 5.40739 5.924324 1
0.0003004 5.439367 5.923032 1
0.00030045 5.471351 5.921823 1
0.0003005 5.503347 5.920697 1
0.00030055 5.535349 5.919653 1
0.0003006 5.567351 5.918693 1
0.00030065 5.599363 5.917814 1
0.0003007 5.631378 5.917018 1
0.00030075 5.663394 5.916304 1
0.0003008 5.695413 5.915672 1
0.00030085 5.727436 5.915121 1
0.0003009 5.759464 5.914652 1
0.00030095 5.791493 5.914344 1
0.000301 5.823522 5.914037 1
0.00030105 5.855554 5.913811 1
0.0003011 5.887587 5.913665 1
0.00030115 5.91962 5.9136 1
0.0003012 5.951654 5.913615 1
0.00030125 5.983687 5.91371 1
0.0003013 6.015719 5.913885 1
0.00030135 6.047751 5.914139 1
0.0003014 6.079782 5.914473 1
0.00030145 6.111809 5.914887 1
0.0003015 6.143836 5.915379 1
0.00030155 6.17586 5.91595 1
0.0003016 6.207882 5.9166 1
0.00030165 6.2399 5.917328 1
0.0003017 6.271914 5.918135 1
0.00030175 6.303919 5.919019 1
0.0003018 6.335919 5.919981 1
0.00030185 6.367919 5.921021 1
0.0003019 6.399914 5.922138 1
0.00030195 6.431896 5.923333 1
0.000302 6.463872 5.924604 1
0.00030205 6.495848 5.925952 1
0.0003021 6.527816 5.927377 1
0.00030215 6.559778 5.928878 1
0.0003022 6.591723 5.930455 1
0.00030225 6.623668 5.932109 1
0.0003023 6.655595 5.933837 1
0.00030235 6.687522 5.935642 1
0.0003024 6.71943 5.937522 1
0.00030245 6.751327 5.939476 1
0.0003025 6.720067 5.941506 0
0.00030255 6.688796 5.943374 0
0.0003026 6.657505 5.945238 0
0.00030265 6.626205 5.947018 0
0.0003027 6.594905 5.948716 0
0.00030275 6.563596 5.950332 0
0.0003028 6.532278 5.951865 0
0.00030285 6.500945 5.953316 0
0.0003029 6.469604 5.954685 0
0.00030295 6.438257 5.955972 0
0.000303 6.40691 5.9571 0
0.00030305 6.375551 5.958224 0
0.0003031 6.344186 5.959268 0
0.00030315 6.312822 5.96023 0
0.0003032 6.281448 5.961111 0
0.00030325 6.250069 5.961912 0
0.0003033 6.218687 5.962633 0
0.00030335 6.187301 5.963273 0
0.0003034 6.155913 5.963833 0
0.00030345 6.124524 5.964313 0
0.0003035 6.093133 5.964714 0
0.00030355 6.061738 5.965035 0
0.0003036 6.030343 5.965276 0
0.00030365 5.998946 5.965439 0
0.0003037 5.967549 5.965523 0
0.00030375 5.936151 5.965449 0
0.0003038 5.904754 5.965376 0
0.00030385 5.873358 5.965225 0
0.0003039 5.841964 5.964995 0
0.00030395 5.810569 5.964687 0
0.000304 5.779176 5.964302 0
0.00030405 5.747787 5.963839 0
0.0003041 5.716401 5.963299 0
0.00030415 5.685019 5.962682 0
0.0003042 5.65364 5.961988 0
0.00030425 5.622265 5.961217 0
0.0003043 5.59089 5.960369 0
0.00030435 5.55952 5.959367 0
0.0003044 5.528155 5.958368 0
0.00030445 5.496801 5.957292 0
0.0003045 5.465453 5.956141 0
0.00030455 5.434105 5.954836 0
0.0003046 5.402763 5.953534 0
0.00030465 5.371429 5.952157 0
0.0003047 5.340102 5.950705 0
0.00030475 5.30879 5.949179 0
0.0003048 5.277479 5.947578 0
0.00030485 5.246176 5.945903 0
0.0003049 5.214891 5.944153 0
0.00030495 5.183615 5.94233 0
0.000305 5.15235 5.940433 0
0.00030505 5.184253 5.938463 1
0.0003051 5.216156 5.936578 1
0.00030515 5.248068 5.934776 1
0.0003052 5.279991 5.93306 1
0.00030525 5.31193 5.931427 1
0.0003053 5.34387 5.929878 1
0.00030535 5.375818 5.928413 1
0.0003054 5.407781 5.927032 1
0.00030545 5.439751 5.925734 1
0.0003055 5.471721 5.924519 1
0.00030555 5.503697 5.923387 1
0.0003056 5.535685 5.922337 1
0.00030565 5.567678 5.921371 1
0.0003057 5.599675 5.920487 1
0.00030575 5.631672 5.919685 1
0.0003058 5.663674 5.918965 1
0.00030585 5.695683 5.918326 1
0.0003059 5.727692 5.91777 1
0.00030595 5.759703 5.917295 1
0.000306 5.791718 5.916901 1
0.00030605 5.823736 5.916588 1
0.0003061 5.855755 5.916355 1
0.00030615 5.887774 5.916204 1
0.0003062 5.919794 5.916133 1
0.00030625 5.951815 5.916142 1
0.0003063 5.983835 5.916231 1
0.00030635 6.015854 5.91648 1
0.0003064 6.047872 5.916729 1
0.00030645 6.079889 5.917057 1
0.0003065 6.111902 5.917464 1
0.00030655 6.143916 5.91795 1
0.0003066 6.175923 5.918515 1
0.00030665 6.207928 5.919158 1
0.0003067 6.239932 5.91988 1
0.00030675 6.271933 5.92068 1
0.0003068 6.303925 5.921558 1
0.00030685 6.335911 5.922514 1
0.0003069 6.367898 5.923548 1
0.00030695 6.399879 5.924659 1
0.000307 6.431849 5.925847 1
0.00030705 6.463818 5.927112 1
0.0003071 6.495781 5.928533 1
0.00030715 6.527728 5.929952 1
0.0003072 6.559668 5.931446 1
0.00030725 6.591599 5.933016 1
0.0003073 6.623522 5.934663 1
0.00030735 6.655445 5.936385 1
0.0003074 6.687349 5.938183 1
0.00030745 6.719244 5.940056 1
0.0003075 6.68798 5.942004 0
0.00030755 6.656697 5.943869 0
0.0003076 6.625413 5.945651 0
0.00030765 6.594111 5.94735 0
0.0003077 6.56281 5.948967 0
0.00030775 6.531499 5.950502 0
0.0003078 6.500181 5.951954 0
0.00030785 6.468855 5.953325 0
0.0003079 6.437515 5.954613 0
0.00030795 6.406168 5.955821 0
0.000308 6.374822 5.956947 0
0.00030805 6.343464 5.957991 0
0.0003081 6.312106 5.958955 0
0.00030815 6.280743 5.959838 0
0.0003082 6.249371 5.96064 0
0.00030825 6.217996 5.961362 0
0.0003083 6.18662 5.962004 0
0.00030835 6.155238 5.962565 0
0.0003084 6.123856 5.963047 0
0.00030845 6.09247 5.963449 0
0.0003085 6.061082 5.963771 0
0.00030855 6.029693 5.963936 0
0.0003086 5.998303 5.964101 0
0.00030865 5.966913 5.964186 0
0.0003087 5.935523 5.964193 0
0.00030875 5.904132 5.964121 0
0.0003088 5.872743 5.963971 0
0.00030885 5.841354 5.963743 0
0.0003089 5.809967 5.963437 0
0.00030895 5.778583 5.963053 0
0.000309 5.747198 5.962592 0
0.00030905 5.715816 5.962054 0
0.0003091 5.684437 5.961438 0
0.00030915 5.653061 5.960746 0
0.0003092 5.621689 5.959976 0
0.00030925 5.59032 5.959131 0
0.0003093 5.558956 5.95813 0
0.00030935 5.527603 5.957132 0
0.0003094 5.49625 5.956059 0
0.00030945 5.464902 5.954909 0
0.0003095 5.43356 5.953684 0
0.00030955 5.402225 5.952384 0
0.0003096 5.370897 5.951008 0
0.00030965 5.339583 5.949558 0
0.0003097 5.30827 5.948033 0
0.00030975 5.276973 5.946434 0
0.0003098 5.245676 5.94476 0
0.00030985 5.214388 5.943012 0
0.0003099 5.183118 5.941191 0
0.00030995 5.151849 5.939296 0
0.00031 5.183747 5.937327 1
0.00031005 5.215666 5.935443 1
0.0003101 5.247585 5.933644 1
0.00031015 5.279513 5.931928 1
0.0003102 5.31145 5.930297 1
0.00031025 5.343396 5.92875 1
0.0003103 5.37535 5.927287 1
0.00031035 5.407319 5.925907 1
0.0003104 5.439295 5.924611 1
0.00031045 5.471277 5.923397 1
0.0003105 5.503259 5.922267 1
0.00031055 5.535247 5.921219 1
0.0003106 5.567241 5.920255 1
0.00031065 5.599244 5.919372 1
0.0003107 5.631251 5.918572 1
0.00031075 5.663259 5.917933 1
0.0003108 5.695273 5.917297 1
0.00031085 5.727287 5.916742 1
0.0003109 5.759307 5.916268 1
0.00031095 5.791329 5.915876 1
0.000311 5.82335 5.915564 1
0.00031105 5.855374 5.915334 1
0.0003111 5.887398 5.915184 1
0.00031115 5.919424 5.915114 1
0.0003112 5.95145 5.915125 1
0.00031125 5.983475 5.915216 1
0.0003113 6.0155 5.915387 1
0.00031135 6.047523 5.915637 1
0.0003114 6.079544 5.915967 1
0.00031145 6.111563 5.916376 1
0.0003115 6.143582 5.916944 1
0.00031155 6.175596 5.91751 1
0.0003116 6.207605 5.918155 1
0.00031165 6.239611 5.918879 1
0.0003117 6.271613 5.919681 1
0.00031175 6.303614 5.920561 1
0.0003118 6.335612 5.921518 1
0.00031185 6.367604 5.922554 1
0.0003119 6.39959 5.923666 1
0.00031195 6.431571 5.924856 1
0.000312 6.463545 5.926123 1
0.00031205 6.495513 5.927466 1
0.0003121 6.527466 5.928886 1
0.00031215 6.559419 5.930383 1
0.0003122 6.591357 5.931955 1
0.00031225 6.623285 5.933604 1
0.0003123 6.655204 5.935328 1
0.00031235 6.687124 5.937128 1
0.0003124 6.719024 5.939003 1
0.00031245 6.750924 5.940953 1
0.0003125 6.719645 5.942978 0
0.00031255 6.688356 5.944919 0
0.0003126 6.657067 5.946778 0
0.00031265 6.625758 5.948554 0
0.0003127 6.59445 5.950247 0
0.00031275 6.563133 5.951857 0
0.0003128 6.531808 5.953386 0
0.00031285 6.500474 5.954832 0
0.0003129 6.469126 5.956196 0
0.00031295 6.437777 5.957478 0
0.000313 6.406422 5.958679 0
0.00031305 6.375061 5.959798 0
0.0003131 6.343693 5.960836 0
0.00031315 6.312315 5.961793 0
0.0003132 6.280933 5.96267 0
0.00031325 6.24955 5.963465 0
0.0003133 6.21816 5.964181 0
0.00031335 6.186766 5.964816 0
0.0003134 6.15537 5.96537 0
0.00031345 6.123973 5.965845 0
0.0003135 6.092572 5.966241 0
0.00031355 6.06117 5.966557 0
0.0003136 6.029766 5.966793 0
0.00031365 5.998362 5.966951 0
0.0003137 5.966957 5.966951 0
0.00031375 5.935552 5.966951 0
0.0003138 5.904147 5.966872 0
0.00031385 5.872743 5.966715 0
0.0003139 5.841341 5.96648 0
0.00031395 5.809938 5.966089 0
0.000314 5.778538 5.965699 0
0.00031405 5.747139 5.965231 0
0.0003141 5.715746 5.964685 0
0.00031415 5.684356 5.964063 0
0.0003142 5.65297 5.963364 0
0.00031425 5.621588 5.962588 0
0.0003143 5.590206 5.961735 0
0.00031435 5.558829 5.960807 0
0.0003144 5.527456 5.959802 0
0.00031445 5.496089 5.958721 0
0.0003145 5.464733 5.957564 0
0.00031455 5.433377 5.956254 0
0.0003146 5.402029 5.954946 0
0.00031465 5.370687 5.953564 0
0.0003147 5.339352 5.952107 0
0.00031475 5.308034 5.950575 0
0.0003148 5.276723 5.948969 0
0.00031485 5.245422 5.947288 0
0.0003149 5.214129 5.945533 0
0.00031495 5.182847 5.943705 0
0.000315 5.151574 5.941803 0
0.00031505 5.18347 5.939827 1
0.0003151 5.215375 5.937936 1
0.00031515 5.247281 5.93613 1
0.0003152 5.279196 5.934408 1
0.00031525 5.311129 5.93277 1
0.0003153 5.343062 5.931216 1
0.00031535 5.375003 5.929745 1
0.0003154 5.406959 5.928358 1
0.00031545 5.438921 5.927055 1
0.0003155 5.470884 5.925835 1
0.00031555 5.50286 5.924697 1
0.0003156 5.534835 5.923723 1
0.00031565 5.56682 5.92275 1
0.0003157 5.598806 5.921941 1
0.00031575 5.630796 5.921133 1
0.0003158 5.662794 5.920407 1
0.00031585 5.694791 5.919763 1
0.0003159 5.726796 5.9192 1
0.00031595 5.7588 5.918719 1
0.000316 5.790807 5.91832 1
0.00031605 5.822815 5.918081 1
0.0003161 5.854827 5.917843 1
0.00031615 5.886838 5.917685 1
0.0003162 5.91885 5.917608 1
0.00031625 5.950863 5.917611 1
0.0003163 5.982875 5.917694 1
0.00031635 6.014888 5.917857 1
0.0003164 6.046898 5.9181 1
0.00031645 6.078908 5.918422 1
0.0003165 6.110916 5.918823 1
0.00031655 6.14292 5.919303 1
0.0003166 6.17492 5.919862 1
0.00031665 6.206921 5.9205 1
0.0003167 6.238915 5.921216 1
0.00031675 6.270908 5.92209 1
0.0003168 6.302893 5.922962 1
0.00031685 6.334872 5.923912 1
0.0003169 6.366846 5.924939 1
0.00031695 6.398814 5.926044 1
0.000317 6.430782 5.927226 1
0.00031705 6.462738 5.928485 1
0.0003171 6.494686 5.929821 1
0.00031715 6.526627 5.931233 1
0.0003172 6.55856 5.932721 1
0.00031725 6.590493 5.934286 1
0.0003173 6.622418 5.935926 1
0.00031735 6.654325 5.937643 1
0.0003174 6.686232 5.939434 1
0.00031745 6.71813 5.941381 1
0.0003175 6.686849 5.943323 0
0.00031755 6.655559 5.945182 0
0.0003176 6.624268 5.946958 0
0.00031765 6.59296 5.948651 0
0.0003177 6.561642 5.950262 0
0.00031775 6.530325 5.95179 0
0.0003178 6.499 5.953237 0
0.00031785 6.467667 5.954601 0
0.0003179 6.436321 5.955884 0
0.00031795 6.404974 5.957085 0
0.000318 6.373621 5.958204 0
0.00031805 6.342256 5.959243 0
0.0003181 6.310887 5.960201 0
0.00031815 6.279517 5.961077 0
0.0003182 6.248139 5.961873 0
0.00031825 6.216761 5.962589 0
0.0003183 6.185375 5.963224 0
0.00031835 6.153987 5.96378 0
0.0003184 6.122596 5.964255 0
0.00031845 6.091203 5.964651 0
0.0003185 6.059809 5.964968 0
0.00031855 6.028413 5.965205 0
0.0003186 5.997017 5.965284 0
0.00031865 5.96562 5.965364 0
0.0003187 5.934224 5.965364 0
0.00031875 5.902828 5.965286 0
0.0003188 5.871432 5.96513 0
0.00031885 5.840037 5.964896 0
0.0003189 5.808643 5.964584 0
0.00031895 5.777252 5.964194 0
0.000319 5.745864 5.963727 0
0.00031905 5.714479 5.963182 0
0.0003191 5.683097 5.96256 0
0.00031915 5.651719 5.961861 0
0.0003192 5.620341 5.961008 0
0.00031925 5.588971 5.960156 0
0.0003193 5.557607 5.959228 0
0.00031935 5.526243 5.958146 0
0.0003194 5.49489 5.957066 0
0.00031945 5.463537 5.95591 0
0.0003195 5.432196 5.954679 0
0.00031955 5.400863 5.953373 0
0.0003196 5.369529 5.951992 0
0.00031965 5.338211 5.950536 0
0.0003197 5.306892 5.949005 0
0.00031975 5.275581 5.9474 0
0.0003198 5.244288 5.94572 0
0.00031985 5.212995 5.943888 0
0.0003199 5.181711 5.942061 0
0.00031995 5.150437 5.940082 0
0.00032 5.182331 5.938108 1
0.00032005 5.214246 5.936219 1
0.0003201 5.246161 5.934414 1
0.00032015 5.278094 5.932693 1
0.0003202 5.310036 5.931056 1
0.00032025 5.341986 5.929504 1
0.0003203 5.373943 5.928035 1
0.00032035 5.405908 5.92665 1
0.0003204 5.43788 5.925348 1
0.00032045 5.469852 5.924209 1
0.0003205 5.501836 5.923073 1
0.00032055 5.533825 5.92202 1
0.0003206 5.565815 5.92105 1
0.00032065 5.597809 5.920162 1
0.0003207 5.629808 5.919356 1
0.00032075 5.661812 5.918712 1
0.0003208 5.693819 5.91807 1
0.00032085 5.725829 5.917509 1
0.0003209 5.757844 5.91703 1
0.00032095 5.78986 5.916632 1
0.000321 5.821878 5.916315 1
0.00032105 5.853898 5.916079 1
0.0003211 5.885919 5.915923 1
0.00032115 5.91794 5.915848 1
0.0003212 5.949962 5.915854 1
0.00032125 5.981984 5.915939 1
0.0003213 6.014005 5.916184 1
0.00032135 6.046025 5.916429 1
0.0003214 6.078044 5.916753 1
0.00032145 6.110059 5.917156 1
0.0003215 6.142074 5.917638 1
0.00032155 6.174083 5.918199 1
0.0003216 6.206089 5.918839 1
0.00032165 6.238092 5.919557 1
0.0003217 6.27009 5.920353 1
0.00032175 6.302088 5.921228 1
0.0003218 6.334082 5.92218 1
0.00032185 6.366065 5.92321 1
0.0003219 6.398042 5.924317 1
0.00032195 6.430019 5.925501 1
0.000322 6.46199 5.926762 1
0.00032205 6.493948 5.9281 1
0.0003221 6.525905 5.929515 1
0.00032215 6.557847 5.931006 1
0.0003222 6.589781 5.932573 1
0.00032225 6.621706 5.934216 1
0.0003223 6.653631 5.935935 1
0.00032235 6.685538 5.937729 1
0.0003224 6.717435 5.939599 1
0.00032245 6.749321 5.941543 1
0.0003225 6.718039 5.943563 0
0.00032255 6.686758 5.945499 0
0.0003226 6.655465 5.947274 0
0.00032265 6.624164 5.949044 0
0.0003227 6.592853 5.950732 0
0.00032275 6.561525 5.952337 0
0.0003228 6.530197 5.95386 0
0.00032285 6.498861 5.955301 0
0.0003229 6.467517 5.95666 0
0.00032295 6.436166 5.957937 0
0.000323 6.404803 5.959133 0
0.00032305 6.373439 5.960247 0
0.0003231 6.342069 5.96128 0
0.00032315 6.310694 5.962154 0
0.0003232 6.279314 5.963025 0
0.00032325 6.247926 5.963816 0
0.0003233 6.216537 5.964447 0
0.00032335 6.185145 5.965078 0
0.0003234 6.15375 5.965628 0
0.00032345 6.12235 5.966098 0
0.0003235 6.090949 5.966489 0
0.00032355 6.059547 5.9668 0
0.0003236 6.028142 5.967032 0
0.00032365 5.996736 5.967185 0
0.0003237 5.965329 5.967258 0
0.00032375 5.933923 5.967254 0
0.0003238 5.902516 5.96717 0
0.00032385 5.871111 5.967009 0
0.0003239 5.839707 5.966769 0
0.00032395 5.808303 5.966451 0
0.000324 5.7769 5.966056 0
0.00032405 5.745503 5.965583 0
0.0003241 5.714108 5.965033 0
0.00032415 5.682713 5.964405 0
0.0003242 5.651325 5.963701 0
0.00032425 5.619937 5.96292 0
0.0003243 5.588553 5.961984 0
0.00032435 5.557179 5.961051 0
0.0003244 5.525805 5.959963 0
0.00032445 5.494443 5.958877 0
0.0003245 5.463086 5.957716 0
0.00032455 5.431737 5.95648 0
0.0003246 5.400387 5.955168 0
0.00032465 5.369051 5.953781 0
0.0003247 5.337715 5.952319 0
0.00032475 5.306387 5.950782 0
0.0003248 5.275076 5.949171 0
0.00032485 5.243773 5.947486 0
0.0003249 5.212471 5.945727 0
0.00032495 5.181187 5.943894 0
0.000325 5.149913 5.941987 0
0.00032505 5.181808 5.940007 1
0.0003251 5.213703 5.938111 1
0.00032515 5.245608 5.93638 1
0.0003252 5.277521 5.934653 1
0.00032525 5.309453 5.93301 1
0.0003253 5.341393 5.931451 1
0.00032535 5.37334 5.929976 1
0.0003254 5.405288 5.928585 1
0.00032545 5.437249 5.927276 1
0.0003255 5.469211 5.926051 1
0.00032555 5.501179 5.924909 1
0.0003256 5.533153 5.92385 1
0.00032565 5.565133 5.922873 1
0.0003257 5.597118 5.921979 1
0.00032575 5.629112 5.921167 1
0.0003258 5.661106 5.920437 1
0.00032585 5.693103 5.919788 1
0.0003259 5.725104 5.919222 1
0.00032595 5.757111 5.918736 1
0.000326 5.78912 5.918332 1
0.00032605 5.821129 5.918009 1
0.0003261 5.853139 5.917767 1
0.00032615 5.885151 5.917605 1
0.0003262 5.917164 5.917524 1
0.00032625 5.949177 5.917523 1
0.0003263 5.98119 5.917602 1
0.00032635 6.013201 5.917761 1
0.0003264 6.045213 5.918 1
0.00032645 6.077222 5.918318 1
0.0003265 6.109231 5.918715 1
0.00032655 6.141235 5.919192 1
0.0003266 6.173236 5.919747 1
0.00032665 6.205238 5.92038 1
0.0003267 6.237232 5.921093 1
0.00032675 6.269222 5.921883 1
0.0003268 6.301212 5.922751 1
0.00032685 6.333198 5.923697 1
0.0003269 6.365173 5.924721 1
0.00032695 6.397148 5.925822 1
0.000327 6.429111 5.927001 1
0.00032705 6.461074 5.928256 1
0.0003271 6.493024 5.929588 1
0.00032715 6.524966 5.930997 1
0.0003272 6.556908 5.932481 1
0.00032725 6.588834 5.934043 1
0.0003273 6.62076 5.93568 1
0.00032735 6.652678 5.937392 1
0.0003274 6.684577 5.93918 1
0.00032745 6.716466 5.941044 1
0.0003275 6.685187 5.942982 0
0.00032755 6.653908 5.944838 0
0.0003276 6.62262 5.946611 0
0.00032765 6.591313 5.948301 0
0.0003277 6.559998 5.949908 0
0.00032775 6.528682 5.951433 0
0.0003278 6.497359 5.952877 0
0.00032785 6.466021 5.954238 0
0.0003279 6.434683 5.955517 0
0.00032795 6.403332 5.956715 0
0.000328 6.371975 5.957832 0
0.00032805 6.340612 5.958867 0
0.0003281 6.30925 5.959821 0
0.00032815 6.277882 5.960695 0
0.0003282 6.24651 5.961488 0
0.00032825 6.21513 5.962201 0
0.0003283 6.183747 5.962833 0
0.00032835 6.152363 5.963385 0
0.0003284 6.120975 5.963858 0
0.00032845 6.089584 5.96425 0
0.0003285 6.058193 5.964564 0
0.00032855 6.026801 5.964798 0
0.0003286 5.995406 5.964953 0
0.00032865 5.964012 5.965029 0
0.0003287 5.932617 5.965026 0
0.00032875 5.901222 5.964945 0
0.0003288 5.869828 5.964786 0
0.00032885 5.838434 5.964549 0
0.0003289 5.807042 5.964233 0
0.00032895 5.775651 5.96384 0
0.000329 5.744265 5.96337 0
0.00032905 5.712882 5.962822 0
0.0003291 5.681502 5.962197 0
0.00032915 5.650122 5.961496 0
0.0003292 5.618746 5.960717 0
0.00032925 5.587378 5.959862 0
0.0003293 5.556015 5.958931 0
0.00032935 5.524658 5.957924 0
0.0003294 5.4933 5.956841 0
0.00032945 5.461954 5.955682 0
0.0003295 5.430615 5.954447 0
0.00032955 5.399283 5.953138 0
0.0003296 5.367951 5.951753 0
0.00032965 5.336626 5.950294 0
0.0003297 5.305308 5.948759 0
0.00032975 5.273999 5.947151 0
0.0003298 5.242698 5.945468 0
0.00032985 5.211406 5.943711 0
0.0003299 5.180124 5.94188 0
0.00032995 5.148851 5.939976 0
0.00033 5.180756 5.937998 1
0.00033005 5.212671 5.936105 1
0.0003301 5.244586 5.934296 1
0.00033015 5.276511 5.932572 1
0.0003302 5.308453 5.930932 1
0.00033025 5.340396 5.929376 1
0.0003303 5.372354 5.927903 1
0.00033035 5.40432 5.926514 1
0.0003304 5.436286 5.925209 1
0.00033045 5.468265 5.923987 1
0.0003305 5.50025 5.922847 1
0.00033055 5.53224 5.921791 1
0.0003306 5.564236 5.920817 1
0.00033065 5.596232 5.919926 1
0.0003307 5.628232 5.919116 1
0.00033075 5.660241 5.918389 1
0.0003308 5.692253 5.917744 1
0.00033085 5.724267 5.91718 1
0.0003309 5.756282 5.916698 1
0.00033095 5.788302 5.916297 1
0.000331 5.820321 5.916057 1
0.00033105 5.852342 5.915817 1
0.0003311 5.884364 5.915659 1
0.00033115 5.916387 5.91558 1
0.0003312 5.94841 5.915582 1
0.00033125 5.980433 5.915665 1
0.0003313 6.012456 5.915826 1
0.00033135 6.044477 5.916068 1
0.0003314 6.076498 5.916389 1
0.00033145 6.108517 5.916789 1
0.0003315 6.140531 5.917269 1
0.00033155 6.172542 5.917827 1
0.0003316 6.20455 5.918464 1
0.00033165 6.236555 5.919179 1
0.0003317 6.268559 5.919972 1
0.00033175 6.300555 5.920844 1
0.0003318 6.332545 5.921793 1
0.00033185 6.364536 5.92282 1
0.0003319 6.396521 5.923924 1
0.00033195 6.428494 5.925106 1
0.000332 6.460467 5.926444 1
0.00033205 6.492433 5.927779 1
0.0003321 6.524385 5.929191 1
0.00033215 6.556337 5.930679 1
0.0003322 6.588272 5.932243 1
0.00033225 6.620199 5.933883 1
0.0003323 6.652126 5.935599 1
0.00033235 6.684034 5.93739 1
0.0003324 6.715943 5.939257 1
0.00033245 6.747842 5.941198 1
0.0003325 6.716572 5.943137 0
0.00033255 6.685282 5.94507 0
0.0003326 6.653983 5.946921 0
0.00033265 6.622683 5.94861 0
0.0003327 6.591375 5.950296 0
0.00033275 6.560057 5.951898 0
0.0003328 6.528731 5.953419 0
0.00033285 6.497398 5.954857 0
0.0003329 6.466056 5.956135 0
0.00033295 6.434708 5.95741 0
0.000333 6.403353 5.958603 0
0.00033305 6.371992 5.959715 0
0.0003331 6.34062 5.960746 0
0.00033315 6.309243 5.961695 0
0.0003332 6.277861 5.962564 0
0.00033325 6.246475 5.963352 0
0.0003333 6.215089 5.96406 0
0.00033335 6.183699 5.964688 0
0.0003334 6.152303 5.965235 0
0.00033345 6.120904 5.965703 0
0.0003335 6.089506 5.966091 0
0.00033355 6.058104 5.966399 0
0.0003336 6.026702 5.966629 0
0.00033365 5.995298 5.966779 0
0.0003337 5.963893 5.96685 0
0.00033375 5.932489 5.966764 0
0.0003338 5.901085 5.966679 0
0.00033385 5.869682 5.966515 0
0.0003339 5.83828 5.966273 0
0.00033395 5.806879 5.965953 0
0.000334 5.775479 5.965555 0
0.00033405 5.744081 5.965001 0
0.0003341 5.712687 5.964449 0
0.00033415 5.681298 5.963819 0
0.0003342 5.64991 5.963113 0
0.00033425 5.618529 5.96233 0
0.0003343 5.587153 5.961471 0
0.00033435 5.555777 5.960535 0
0.0003344 5.524411 5.959523 0
0.00033445 5.493045 5.958435 0
0.0003345 5.461691 5.957272 0
0.00033455 5.430343 5.956033 0
0.0003346 5.399003 5.954719 0
0.00033465 5.367662 5.953251 0
0.0003347 5.336337 5.951787 0
0.00033475 5.30502 5.950248 0
0.0003348 5.273711 5.948635 0
0.00033485 5.242411 5.946948 0
0.0003349 5.211112 5.945187 0
0.00033495 5.179831 5.943351 0
0.000335 5.14856 5.941443 0
0.00033505 5.180458 5.93946 1
0.0003351 5.212365 5.937563 1
0.00033515 5.244273 5.93575 1
0.0003352 5.27619 5.934021 1
0.00033525 5.308125 5.932377 1
0.0003353 5.340068 5.930816 1
0.00033535 5.372011 5.929339 1
0.0003354 5.403969 5.927946 1
0.00033545 5.435927 5.926636 1
0.0003355 5.467899 5.925409 1
0.00033555 5.49987 5.924345 1
0.0003356 5.531853 5.923284 1
0.00033565 5.563836 5.922305 1
0.0003357 5.595828 5.921409 1
0.00033575 5.627821 5.920595 1
0.0003358 5.659822 5.919863 1
0.00033585 5.691826 5.919213 1
0.0003359 5.72383 5.918645 1
0.00033595 5.75584 5.918158 1
0.000336 5.787849 5.917752 1
0.00033605 5.819863 5.917427 1
0.0003361 5.851876 5.917183 1
0.00033615 5.883891 5.91702 1
0.0003362 5.915907 5.916937 1
0.00033625 5.947923 5.916935 1
0.0003363 5.979939 5.917012 1
0.00033635 6.011955 5.917169 1
0.0003364 6.04397 5.917406 1
0.00033645 6.075982 5.917723 1
0.0003365 6.107992 5.918118 1
0.00033655 6.140002 5.918593 1
0.0003366 6.172009 5.919147 1
0.00033665 6.20401 5.919779 1
0.0003367 6.236011 5.920489 1
0.00033675 6.268009 5.921278 1
0.0003368 6.299997 5.922145 1
0.00033685 6.331986 5.92309 1
0.0003369 6.36397 5.924192 1
0.00033695 6.395948 5.925291 1
0.000337 6.427914 5.926468 1
0.00033705 6.45988 5.927722 1
0.0003371 6.491839 5.929052 1
0.00033715 6.523784 5.930459 1
0.0003372 6.555721 5.931942 1
0.00033725 6.58765 5.933502 1
0.0003373 6.619579 5.935217 1
0.00033735 6.651499 5.936928 1
0.0003374 6.68341 5.938714 1
0.00033745 6.715311 5.940576 1
0.0003375 6.684035 5.942513 0
0.00033755 6.652749 5.944367 0
0.0003376 6.621463 5.946138 0
0.00033765 6.590158 5.947826 0
0.0003377 6.558854 5.949353 0
0.00033775 6.527542 5.950877 0
0.0003378 6.496221 5.952319 0
0.00033785 6.464893 5.9536 0
0.0003379 6.433552 5.954878 0
0.00033795 6.402204 5.956075 0
0.000338 6.37085 5.957191 0
0.00033805 6.339497 5.958225 0
0.0003381 6.308138 5.959178 0
0.00033815 6.276769 5.96005 0
0.0003382 6.2454 5.960842 0
0.00033825 6.214024 5.961553 0
0.0003383 6.182644 5.962185 0
0.00033835 6.151264 5.962736 0
0.0003384 6.119881 5.963129 0
0.00033845 6.088494 5.96352 0
0.0003385 6.057107 5.963754 0
0.00033855 6.025718 5.963988 0
0.0003386 5.994327 5.964142 0
0.00033865 5.962937 5.964139 0
0.0003387 5.931547 5.964136 0
0.00033875 5.900157 5.964055 0
0.0003388 5.868768 5.963895 0
0.00033885 5.83738 5.963657 0
0.0003389 5.805993 5.963341 0
0.00033895 5.774607 5.962948 0
0.000339 5.743223 5.962477 0
0.00033905 5.711844 5.961929 0
0.0003391 5.680466 5.961304 0
0.00033915 5.64909 5.960602 0
0.0003392 5.617719 5.959823 0
0.00033925 5.586351 5.958889 0
0.0003393 5.554989 5.957958 0
0.00033935 5.523636 5.956951 0
0.0003394 5.492284 5.955867 0
0.00033945 5.460943 5.954708 0
0.0003395 5.429603 5.953474 0
0.00033955 5.398276 5.952164 0
0.0003396 5.366948 5.950779 0
0.00033965 5.335628 5.949242 0
0.0003397 5.304317 5.947708 0
0.00033975 5.273021 5.946099 0
0.0003398 5.241726 5.944416 0
0.00033985 5.21044 5.94266 0
0.0003399 5.179163 5.940829 0
0.00033995 5.147895 5.938925 0
0.00034 5.179795 5.936947 1
0.00034005 5.211706 5.935054 1
0.0003401 5.243637 5.933246 1
0.00034015 5.275567 5.931522 1
0.0003402 5.307506 5.929882 1
0.00034025 5.339462 5.928326 1
0.0003403 5.371419 5.926854 1
0.00034035 5.40339 5.925466 1
0.0003404 5.435368 5.92416 1
0.00034045 5.467346 5.922938 1
0.0003405 5.49933 5.921799 1
0.00034055 5.531327 5.920743 1
0.0003406 5.563323 5.91977 1
0.00034065 5.595329 5.918879 1
0.0003407 5.627339 5.91807 1
0.00034075 5.659353 5.917343 1
0.0003408 5.69137 5.916698 1
0.00034085 5.72339 5.916135 1
0.0003409 5.755411 5.915653 1
0.00034095 5.787436 5.915252 1
0.000341 5.819462 5.914933 1
0.00034105 5.851489 5.914694 1
0.0003411 5.883517 5.914536 1
0.00034115 5.915546 5.914458 1
0.0003412 5.947575 5.914461 1
0.00034125 5.979604 5.914544 1
0.0003413 6.011632 5.914706 1
0.00034135 6.04366 5.914949 1
0.0003414 6.075685 5.915271 1
0.00034145 6.10771 5.915672 1
0.0003415 6.13973 5.916152 1
0.00034155 6.17175 5.916711 1
0.0003416 6.203767 5.917428 1
0.00034165 6.235781 5.918144 1
0.0003417 6.267787 5.918938 1
0.00034175 6.299788 5.91981 1
0.0003418 6.331789 5.92076 1
0.00034185 6.363785 5.921788 1
0.0003419 6.395769 5.922893 1
0.00034195 6.427754 5.924075 1
0.000342 6.459726 5.925334 1
0.00034205 6.491698 5.92667 1
0.0003421 6.523663 5.928083 1
0.00034215 6.55562 5.929572 1
0.0003422 6.58757 5.931137 1
0.00034225 6.619503 5.932778 1
0.0003423 6.651426 5.934495 1
0.00034235 6.68335 5.936287 1
0.0003424 6.715255 5.938155 1
0.00034245 6.747149 5.940097 1
0.0003425 6.715874 5.942115 0
0.00034255 6.68459 5.944049 0
0.0003426 6.653296 5.945901 0
0.00034265 6.621992 5.947669 0
0.0003427 6.590689 5.949355 0
0.00034275 6.559368 5.950958 0
0.0003428 6.528047 5.952479 0
0.00034285 6.496718 5.953918 0
0.0003429 6.465375 5.955275 0
0.00034295 6.434024 5.956551 0
0.000343 6.402668 5.957744 0
0.00034305 6.371305 5.958857 0
0.0003431 6.339943 5.959888 0
0.00034315 6.308575 5.960759 0
0.0003432 6.277198 5.961629 0
0.00034325 6.245817 5.962418 0
0.0003433 6.214432 5.963126 0
0.00034335 6.183047 5.963755 0
0.0003434 6.151656 5.964303 0
0.00034345 6.120265 5.964771 0
0.0003435 6.08887 5.96516 0
0.00034355 6.057472 5.965469 0
0.0003436 6.026075 5.965699 0
0.00034365 5.994676 5.96585 0
0.0003437 5.963276 5.965922 0
0.00034375 5.931877 5.965837 0
0.0003438 5.900478 5.965674 0
0.00034385 5.86908 5.965511 0
0.0003439 5.837683 5.96527 0
0.00034395 5.806287 5.964951 0
0.000344 5.774892 5.964476 0
0.00034405 5.743503 5.964002 0
0.0003441 5.712113 5.96345 0
0.00034415 5.68073 5.962822 0
0.0003442 5.649347 5.962117 0
0.00034425 5.617971 5.961335 0
0.0003443 5.586596 5.960477 0
0.00034435 5.55523 5.959542 0
0.0003444 5.523864 5.958531 0
0.00034445 5.492503 5.957444 0
0.0003445 5.461154 5.956282 0
0.00034455 5.429812 5.955044 0
0.0003446 5.398476 5.953731 0
0.00034465 5.367148 5.952343 0
0.0003447 5.335828 5.95088 0
0.00034475 5.304507 5.949342 0
0.0003448 5.273195 5.94773 0
0.00034485 5.241891 5.945966 0
0.0003449 5.210597 5.944206 0
0.00034495 5.179311 5.942371 0
0.000345 5.148036 5.940464 0
0.00034505 5.179928 5.938483 1
0.0003451 5.211831 5.936586 1
0.00034515 5.243753 5.934775 1
0.0003452 5.275675 5.933047 1
0.00034525 5.307607 5.931404 1
0.0003453 5.339547 5.929844 1
0.00034535 5.371503 5.928368 1
0.0003454 5.403466 5.926976 1
0.00034545 5.435436 5.925667 1
0.0003455 5.467406 5.924442 1
0.00034555 5.499383 5.923299 1
0.0003456 5.531371 5.922239 1
0.00034565 5.563359 5.921262 1
0.0003457 5.595353 5.920447 1
0.00034575 5.62735 5.919635 1
0.0003458 5.659356 5.918904 1
0.00034585 5.691362 5.918255 1
0.0003459 5.723374 5.917688 1
0.00034595 5.755386 5.917202 1
0.000346 5.787403 5.916798 1
0.00034605 5.81942 5.916474 1
0.0003461 5.851438 5.916231 1
0.00034615 5.883459 5.916069 1
0.0003462 5.91548 5.915988 1
0.00034625 5.947501 5.915987 1
0.0003463 5.979522 5.916065 1
0.00034635 6.011542 5.916224 1
0.0003464 6.043562 5.916462 1
0.00034645 6.075581 5.91686 1
0.0003465 6.107597 5.917257 1
0.00034655 6.139612 5.917733 1
0.0003466 6.171621 5.918288 1
0.00034665 6.203626 5.918921 1
0.0003467 6.235632 5.919633 1
0.00034675 6.26763 5.920423 1
0.0003468 6.299628 5.921291 1
0.00034685 6.331621 5.922236 1
0.0003469 6.363604 5.92326 1
0.00034695 6.395587 5.924361 1
0.000347 6.427564 5.925539 1
0.00034705 6.459528 5.926794 1
0.0003471 6.491492 5.928126 1
0.00034715 6.523449 5.929614 1
0.0003472 6.555399 5.931099 1
0.00034725 6.587332 5.932659 1
0.0003473 6.619265 5.934296 1
0.00034735 6.65119 5.936009 1
0.0003474 6.683106 5.937796 1
0.00034745 6.715003 5.93966 1
0.0003475 6.683741 5.941598 0
0.00034755 6.65247 5.943453 0
0.0003476 6.621179 5.945226 0
0.00034765 6.589888 5.946916 0
0.0003477 6.55858 5.948523 0
0.00034775 6.527272 5.950048 0
0.0003478 6.495956 5.951492 0
0.00034785 6.464633 5.952853 0
0.0003479 6.433295 5.954132 0
0.00034795 6.401951 5.95533 0
0.000348 6.370607 5.956447 0
0.00034805 6.339258 5.957482 0
0.0003481 6.307897 5.958436 0
0.00034815 6.276533 5.95931 0
0.0003482 6.245164 5.960103 0
0.00034825 6.213795 5.960816 0
0.0003483 6.182422 5.961448 0
0.00034835 6.151043 5.962001 0
0.0003484 6.119664 5.962473 0
0.00034845 6.088281 5.962866 0
0.0003485 6.056895 5.96318 0
0.00034855 6.025509 5.963414 0
0.0003486 5.994123 5.963569 0
0.00034865 5.962735 5.963646 0
0.0003487 5.931347 5.963643 0
0.00034875 5.89996 5.963563 0
0.0003488 5.868573 5.963404 0
0.00034885 5.837187 5.963167 0
0.0003489 5.805803 5.962852 0
0.00034895 5.77442 5.962459 0
0.000349 5.743041 5.961989 0
0.00034905 5.711665 5.961442 0
0.0003491 5.680289 5.960817 0
0.00034915 5.64892 5.960116 0
0.0003492 5.617551 5.959338 0
0.00034925 5.586186 5.958483 0
0.0003493 5.55483 5.957553 0
0.00034935 5.523475 5.956546 0
0.0003494 5.49213 5.955463 0
0.00034945 5.460786 5.954305 0
0.0003495 5.429447 5.952993 0
0.00034955 5.398123 5.951684 0
0.0003496 5.366805 5.9503 0
0.00034965 5.335488 5.948841 0
0.0003497 5.304186 5.947308 0
0.00034975 5.272893 5.9457 0
0.0003498 5.2416 5.944018 0
0.00034985 5.210316 5.942262 0
0.0003499 5.179041 5.940354 0
0.00034995 5.147786 5.938451 0
0.00035 5.179699 5.936474 1
0.00035005 5.211612 5.934582 1
0.0003501 5.243545 5.932775 1
0.00035015 5.275478 5.931051 1
0.0003502 5.307428 5.929413 1
0.00035025 5.339387 5.927858 1
0.0003503 5.371353 5.926386 1
0.00035035 5.40332 5.924999 1
0.0003504 5.4353 5.923695 1
0.00035045 5.467281 5.922474 1
0.0003505 5.499268 5.921336 1
0.00035055 5.531261 5.92028 1
0.0003506 5.563259 5.919308 1
0.00035065 5.595268 5.918418 1
0.0003507 5.627276 5.91761 1
0.00035075 5.659288 5.916884 1
0.0003508 5.691305 5.91624 1
0.00035085 5.723328 5.915678 1
0.0003509 5.755353 5.915197 1
0.00035095 5.78738 5.914797 1
0.000351 5.819408 5.914479 1
0.00035105 5.851437 5.914241 1
0.0003511 5.883467 5.914164 1
0.00035115 5.915498 5.914087 1
0.0003512 5.947529 5.914091 1
0.00035125 5.97956 5.914174 1
0.0003513 6.01159 5.914338 1
0.00035135 6.043618 5.914581 1
0.0003514 6.075647 5.914904 1
0.00035145 6.107672 5.915306 1
0.0003515 6.139694 5.915786 1
0.00035155 6.171716 5.916346 1
0.0003516 6.203732 5.916985 1
0.00035165 6.235748 5.917702 1
0.0003517 6.267756 5.918497 1
0.00035175 6.299763 5.91937 1
0.0003518 6.331767 5.920321 1
0.00035185 6.36376 5.921349 1
0.0003519 6.395753 5.922455 1
0.00035195 6.427733 5.923639 1
0.000352 6.459714 5.924899 1
0.00035205 6.491688 5.926236 1
0.0003521 6.523656 5.92765 1
0.00035215 6.555608 5.92914 1
0.0003522 6.587559 5.930706 1
0.00035225 6.619503 5.932348 1
0.0003523 6.651429 5.934066 1
0.00035235 6.683346 5.935859 1
0.0003524 6.715252 5.937728 1
0.00035245 6.747149 5.939672 1
0.0003525 6.715887 5.94169 0
0.00035255 6.684615 5.943626 0
0.0003526 6.653333 5.945478 0
0.00035265 6.622032 5.947248 0
0.0003527 6.590722 5.948935 0
0.00035275 6.559411 5.950461 0
0.0003528 6.528085 5.951984 0
0.00035285 6.496751 5.953424 0
0.0003529 6.46541 5.954782 0
0.00035295 6.434069 5.956059 0
0.000353 6.402715 5.957254 0
0.00035305 6.371361 5.958367 0
0.0003531 6.340002 5.9594 0
0.00035315 6.308631 5.960351 0
0.0003532 6.277261 5.961222 0
0.00035325 6.245886 5.962012 0
0.0003533 6.214507 5.962722 0
0.00035335 6.183124 5.963351 0
0.0003534 6.151738 5.963901 0
0.00035345 6.120347 5.96437 0
0.0003535 6.088956 5.964682 0
0.00035355 6.057561 5.964992 0
0.0003536 6.026165 5.965224 0
0.00035365 5.994768 5.965376 0
0.0003537 5.963371 5.96545 0
0.00035375 5.931974 5.965445 0
0.0003538 5.900577 5.965361 0
0.00035385 5.869181 5.965199 0
0.0003539 5.837785 5.964959 0
0.00035395 5.806392 5.964641 0
0.000354 5.774999 5.964245 0
0.00035405 5.743611 5.963772 0
0.0003541 5.712226 5.963222 0
0.00035415 5.68084 5.962594 0
0.0003542 5.649458 5.96189 0
0.00035425 5.618084 5.961109 0
0.0003543 5.58671 5.960251 0
0.00035435 5.55534 5.959317 0
0.0003544 5.523975 5.958307 0
0.00035445 5.492616 5.957222 0
0.0003545 5.461268 5.95606 0
0.00035455 5.429927 5.954823 0
0.0003546 5.398592 5.953511 0
0.00035465 5.367258 5.952124 0
0.0003547 5.335931 5.950661 0
0.00035475 5.304612 5.949125 0
0.0003548 5.273309 5.947513 0
0.00035485 5.242007 5.945828 0
0.0003549 5.210713 5.944068 0
0.00035495 5.179438 5.942235 0
0.000355 5.148163 5.940328 0
0.00035505 5.180056 5.938347 1
0.0003551 5.211969 5.936452 1
0.00035515 5.243883 5.934641 1
0.0003552 5.275815 5.932914 1
0.00035525 5.307747 5.931271 1
0.0003553 5.339696 5.929712 1
0.00035535 5.371645 5.928237 1
0.0003554 5.403601 5.926846 1
0.00035545 5.435565 5.925617 1
0.0003555 5.467536 5.924392 1
0.00035555 5.499512 5.92325 1
0.0003556 5.531495 5.922191 1
0.00035565 5.563489 5.921214 1
0.0003557 5.595487 5.92032 1
0.00035575 5.62749 5.919508 1
0.0003558 5.659496 5.918778 1
0.00035585 5.691506 5.918129 1
0.0003559 5.723516 5.917563 1
0.00035595 5.755531 5.917078 1
0.000356 5.787547 5.916674 1
0.00035605 5.819566 5.916351 1
0.0003561 5.851585 5.916109 1
0.00035615 5.883606 5.915948 1
0.0003562 5.915627 5.915867 1
0.00035625 5.947649 5.915866 1
0.0003563 5.979671 5.915946 1
0.00035635 6.011691 5.916105 1
0.0003564 6.043712 5.916344 1
0.00035645 6.07573 5.916662 1
0.0003565 6.107745 5.91706 1
0.00035655 6.139758 5.917537 1
0.0003566 6.171768 5.918092 1
0.00035665 6.203778 5.918727 1
0.0003567 6.235781 5.919439 1
0.00035675 6.267784 5.92023 1
0.0003568 6.299783 5.921099 1
0.00035685 6.331777 5.922126 1
0.0003569 6.363766 5.92315 1
0.00035695 6.395749 5.924251 1
0.000357 6.427721 5.92543 1
0.00035705 6.459685 5.926686 1
0.0003571 6.49165 5.928018 1
0.00035715 6.523601 5.929427 1
0.0003572 6.555551 5.930913 1
0.00035725 6.587485 5.932474 1
0.0003573 6.61942 5.934112 1
0.00035735 6.651345 5.935825 1
0.0003574 6.683262 5.937614 1
0.00035745 6.715169 5.939478 1
0.0003575 6.683899 5.941417 0
0.00035755 6.652628 5.943273 0
0.0003576 6.621338 5.945047 0
0.00035765 6.590049 5.946738 0
0.0003577 6.558742 5.948346 0
0.00035775 6.527427 5.949872 0
0.0003578 6.496111 5.951316 0
0.00035785 6.464782 5.952678 0
0.0003579 6.433445 5.953958 0
0.00035795 6.402102 5.955157 0
0.000358 6.370753 5.956274 0
0.00035805 6.339404 5.95731 0
0.0003581 6.308045 5.958266 0
0.00035815 6.276686 5.95914 0
0.0003582 6.245318 5.959934 0
0.00035825 6.213946 5.960647 0
0.0003583 6.182574 5.961281 0
0.00035835 6.151196 5.961834 0
0.0003584 6.119815 5.962307 0
0.00035845 6.088435 5.962701 0
0.0003585 6.057052 5.962937 0
0.00035855 6.025668 5.963172 0
0.0003586 5.994282 5.963328 0
0.00035865 5.962896 5.963406 0
0.0003587 5.93151 5.963404 0
0.00035875 5.900123 5.963246 0
0.0003588 5.868739 5.963088 0
0.00035885 5.837354 5.962853 0
0.0003589 5.805971 5.962539 0
0.00035895 5.774591 5.962147 0
0.000359 5.743214 5.961679 0
0.00035905 5.711839 5.961132 0
0.0003591 5.680465 5.960509 0
0.00035915 5.649094 5.959809 0
0.0003592 5.617726 5.959032 0
0.00035925 5.586363 5.958179 0
0.0003593 5.555004 5.957249 0
0.00035935 5.52365 5.956244 0
0.0003594 5.492302 5.955162 0
0.00035945 5.460965 5.954005 0
0.0003595 5.429628 5.952694 0
0.00035955 5.398305 5.951387 0
0.0003596 5.366989 5.950004 0
0.00035965 5.335681 5.948546 0
0.0003597 5.304381 5.947014 0
0.00035975 5.273089 5.945408 0
0.0003598 5.241806 5.943727 0
0.00035985 5.210524 5.941894 0
0.0003599 5.17925 5.940065 0
0.00035995 5.147997 5.938163 0
0.00036 5.179901 5.936188 1
0.00036005 5.211826 5.934297 1
0.0003601 5.243751 5.932491 1
0.00036015 5.275685 5.930769 1
0.0003602 5.307628 5.929131 1
0.00036025 5.33958 5.927578 1
0.0003603 5.37154 5.926188 1
0.00036035 5.403508 5.924801 1
0.0003604 5.435489 5.923498 1
0.00036045 5.467471 5.922278 1
0.0003605 5.499465 5.921141 1
0.00036055 5.531459 5.920167 1
0.0003606 5.563463 5.919195 1
0.00036065 5.595468 5.918305 1
0.0003607 5.627476 5.917498 1
0.00036075 5.65949 5.916773 1
0.0003608 5.69151 5.91613 1
0.00036085 5.72353 5.915569 1
0.0003609 5.755554 5.915088 1
0.00036095 5.787582 5.91469 1
0.000361 5.819611 5.914372 1
0.00036105 5.851642 5.914135 1
0.0003611 5.883674 5.913979 1
0.00036115 5.915706 5.913903 1
0.0003612 5.947738 5.913907 1
0.00036125 5.97977 5.913992 1
0.0003613 6.0118 5.914156 1
0.00036135 6.04383 5.914401 1
0.0003614 6.075858 5.914724 1
0.00036145 6.107883 5.915127 1
0.0003615 6.139906 5.915609 1
0.00036155 6.171929 5.91617 1
0.0003616 6.203946 5.916809 1
0.00036165 6.235959 5.917527 1
0.0003617 6.267972 5.918403 1
0.00036175 6.299976 5.919277 1
0.0003618 6.33198 5.920229 1
0.00036185 6.363973 5.921258 1
0.0003619 6.395961 5.922365 1
0.00036195 6.427948 5.923549 1
0.000362 6.45993 5.92481 1
0.00036205 6.491904 5.926228 1
0.0003621 6.523872 5.927642 1
0.00036215 6.555824 5.929132 1
0.0003622 6.587767 5.930699 1
0.00036225 6.619702 5.932342 1
0.0003623 6.651628 5.93406 1
0.00036235 6.683545 5.935854 1
0.0003624 6.715452 5.937723 1
0.00036245 6.747358 5.939668 1
0.0003625 6.716097 5.941687 0
0.00036255 6.684825 5.943623 0
0.0003626 6.653533 5.945476 0
0.00036265 6.622232 5.947246 0
0.0003627 6.590921 5.948933 0
0.00036275 6.559603 5.950538 0
0.0003628 6.528284 5.952061 0
0.00036285 6.496958 5.953502 0
0.0003629 6.465616 5.95486 0
0.00036295 6.434268 5.956137 0
0.000363 6.402914 5.957332 0
0.00036305 6.371553 5.958446 0
0.0003631 6.340188 5.959479 0
0.00036315 6.308817 5.960431 0
0.0003632 6.277446 5.961302 0
0.00036325 6.246067 5.962092 0
0.0003633 6.214684 5.962802 0
0.00036335 6.183297 5.963432 0
0.0003634 6.151908 5.963982 0
0.00036345 6.120519 5.964373 0
0.0003635 6.089127 5.964763 0
0.00036355 6.057732 5.965074 0
0.0003636 6.026337 5.965306 0
0.00036365 5.994941 5.965458 0
0.0003637 5.963543 5.965532 0
0.00036375 5.932145 5.965527 0
0.0003638 5.900748 5.965444 0
0.00036385 5.869351 5.965282 0
0.0003639 5.837956 5.965042 0
0.00036395 5.806561 5.964724 0
0.000364 5.775168 5.964329 0
0.00036405 5.743777 5.963856 0
0.0003641 5.712388 5.963306 0
0.00036415 5.681006 5.962679 0
0.0003642 5.649623 5.961974 0
0.00036425 5.618244 5.961115 0
0.0003643 5.58687 5.960258 0
0.00036435 5.5555 5.959324 0
0.0003644 5.524141 5.958315 0
0.00036445 5.492787 5.957229 0
0.0003645 5.461433 5.95599 0
0.00036455 5.430092 5.954754 0
0.0003646 5.398758 5.953442 0
0.00036465 5.367432 5.952055 0
0.0003647 5.336113 5.950594 0
0.00036475 5.304802 5.949057 0
0.0003648 5.273491 5.947369 0
0.00036485 5.242198 5.945684 0
0.0003649 5.210914 5.943925 0
0.00036495 5.17964 5.942093 0
0.000365 5.148376 5.940186 0
0.00036505 5.18028 5.938207 1
0.0003651 5.212184 5.936312 1
0.00036515 5.244108 5.934502 1
0.0003652 5.276041 5.932776 1
0.00036525 5.307974 5.931134 1
0.0003653 5.339923 5.929576 1
0.00036535 5.37188 5.928102 1
0.0003654 5.403838 5.926711 1
0.00036545 5.435809 5.925404 1
0.0003655 5.467787 5.92418 1
0.00036555 5.499771 5.923039 1
0.0003656 5.531755 5.921981 1
0.00036565 5.563745 5.921085 1
0.0003657 5.595739 5.920192 1
0.00036575 5.627738 5.919381 1
0.0003658 5.659745 5.918652 1
0.00036585 5.691752 5.918005 1
0.0003659 5.723763 5.917439 1
0.00036595 5.755779 5.916955 1
0.000366 5.787795 5.916632 1
0.00036605 5.819813 5.91631 1
0.0003661 5.851832 5.916069 1
0.00036615 5.883854 5.915908 1
0.0003662 5.915875 5.915828 1
0.00036625 5.947897 5.915828 1
0.0003663 5.979919 5.915908 1
0.00036635 6.01194 5.916068 1
0.0003664 6.04396 5.916308 1
0.00036645 6.075979 5.916627 1
0.0003665 6.107995 5.917025 1
0.00036655 6.14001 5.917503 1
0.0003666 6.172024 5.918059 1
0.00036665 6.20403 5.918694 1
0.0003667 6.236037 5.919407 1
0.00036675 6.26804 5.920199 1
0.0003668 6.300039 5.921068 1
0.00036685 6.332034 5.922096 1
0.0003669 6.364017 5.923121 1
0.00036695 6.395995 5.924223 1
0.000367 6.427973 5.925482 1
0.00036705 6.459937 5.926739 1
0.0003671 6.491895 5.928072 1
0.00036715 6.523845 5.929481 1
0.0003672 6.555795 5.930967 1
0.00036725 6.587737 5.932529 1
0.0003673 6.619671 5.934167 1
0.00036735 6.651597 5.935881 1
0.0003674 6.683513 5.93767 1
0.00036745 6.71542 5.939535 1
0.0003675 6.68416 5.941475 0
0.00036755 6.652879 5.943331 0
0.0003676 6.621589 5.945105 0
0.00036765 6.59029 5.946796 0
0.0003677 6.558991 5.948405 0
0.00036775 6.527676 5.949931 0
0.0003678 6.496353 5.951376 0
0.00036785 6.465022 5.952738 0
0.0003679 6.433692 5.954019 0
0.00036795 6.402355 5.95514 0
0.000368 6.371012 5.956258 0
0.00036805 6.339664 5.957295 0
0.0003681 6.308309 5.958251 0
0.00036815 6.276946 5.959126 0
0.0003682 6.245582 5.95992 0
0.00036825 6.214214 5.960635 0
0.0003683 6.182839 5.961268 0
0.00036835 6.151461 5.961822 0
0.0003684 6.12008 5.962297 0
0.00036845 6.0887 5.962691 0
0.0003685 6.057317 5.963006 0
0.00036855 6.025932 5.963242 0
0.0003686 5.994545 5.963399 0
0.00036865 5.963159 5.963476 0
0.0003687 5.931772 5.963476 0
0.00036875 5.900385 5.963396 0
0.0003688 5.869 5.963239 0
0.00036885 5.837614 5.962925 0
0.0003689 5.80623 5.962611 0
0.00036895 5.77485 5.96222 0
0.000369 5.743473 5.961752 0
0.00036905 5.712098 5.961206 0
0.0003691 5.680723 5.960584 0
0.00036915 5.649355 5.959884 0
0.0003692 5.617992 5.959108 0
0.00036925 5.586632 5.958255 0
0.0003693 5.555273 5.957326 0
0.00036935 5.523924 5.956321 0
0.0003694 5.492575 5.95524 0
0.00036945 5.461232 5.954083 0
0.0003695 5.429894 5.952851 0
0.00036955 5.398564 5.951465 0
0.0003696 5.36724 5.950083 0
0.00036965 5.335932 5.948626 0
0.0003697 5.304623 5.947094 0
0.00036975 5.273322 5.945488 0
0.0003698 5.24203 5.943807 0
0.00036985 5.210756 5.942053 0
0.0003699 5.179483 5.940225 0
0.00036995 5.148228 5.938323 0
0.00037 5.180142 5.936348 1
0.00037005 5.212066 5.934457 1
0.0003701 5.24399 5.932651 1
0.00037015 5.275932 5.93093 1
0.0003702 5.307884 5.929292 1
0.00037025 5.339843 5.927739 1
0.0003703 5.37181 5.926269 1
0.00037035 5.403784 5.924883 1
0.0003704 5.435758 5.92358 1
0.00037045 5.467746 5.92236 1
0.0003705 5.499734 5.921224 1
0.00037055 5.531727 5.92017 1
0.0003706 5.563726 5.919199 1
0.00037065 5.595735 5.91831 1
0.0003707 5.627744 5.917504 1
0.00037075 5.659761 5.916779 1
0.0003708 5.691781 5.916137 1
0.00037085 5.723802 5.915576 1
0.0003709 5.755825 5.915097 1
0.00037095 5.787851 5.914698 1
0.000371 5.81988 5.914381 1
0.00037105 5.85191 5.914225 1
0.0003711 5.88394 5.914069 1
0.00037115 5.915972 5.913994 1
0.0003712 5.948003 5.913999 1
0.00037125 5.980035 5.914084 1
0.0003713 6.012065 5.914249 1
0.00037135 6.044094 5.914493 1
0.0003714 6.076122 5.914817 1
0.00037145 6.108147 5.915221 1
0.0003715 6.140169 5.915703 1
0.00037155 6.172192 5.916264 1
0.0003716 6.204208 5.916904 1
0.00037165 6.236221 5.917622 1
0.0003717 6.268233 5.918499 1
0.00037175 6.300241 5.919373 1
0.0003718 6.332244 5.920325 1
0.00037185 6.364243 5.921355 1
0.0003719 6.39623 5.922462 1
0.00037195 6.428217 5.923647 1
0.000372 6.460191 5.924908 1
0.00037205 6.492158 5.926246 1
0.0003721 6.524125 5.927661 1
0.00037215 6.556085 5.929152 1
0.0003722 6.588029 5.93072 1
0.00037225 6.619963 5.932363 1
0.0003723 6.651898 5.934082 1
0.00037235 6.683815 5.935876 1
0.0003724 6.715731 5.937746 1
0.00037245 6.747638 5.939771 1
0.0003725 6.716365 5.941791 0
0.00037255 6.685093 5.943727 0
0.0003726 6.6538 5.94558 0
0.00037265 6.622498 5.947351 0
0.0003727 6.591188 5.949039 0
0.00037275 6.559868 5.950644 0
0.0003728 6.528549 5.952167 0
0.00037285 6.497222 5.953608 0
0.0003729 6.46588 5.954967 0
0.00037295 6.434531 5.956245 0
0.000373 6.403177 5.95744 0
0.00037305 6.371816 5.958555 0
0.0003731 6.340455 5.959588 0
0.00037315 6.309089 5.96054 0
0.0003732 6.277717 5.961411 0
0.00037325 6.246337 5.962202 0
0.0003733 6.214954 5.962912 0
0.00037335 6.18357 5.963543 0
0.0003734 6.15218 5.964093 0
0.00037345 6.120787 5.964563 0
0.0003735 6.089393 5.964953 0
0.00037355 6.057998 5.965265 0
0.0003736 6.026601 5.965496 0
0.00037365 5.995203 5.965649 0
0.0003737 5.963805 5.965723 0
0.00037375 5.932406 5.965718 0
0.0003738 5.901008 5.965635 0
0.00037385 5.86961 5.965473 0
0.0003739 5.838214 5.965234 0
0.00037395 5.806818 5.964916 0
0.000374 5.775424 5.964521 0
0.00037405 5.744034 5.964048 0
0.0003741 5.712647 5.963498 0
0.00037415 5.681261 5.962871 0
0.0003742 5.649877 5.962167 0
0.00037425 5.618501 5.961386 0
0.0003743 5.587126 5.960529 0
0.00037435 5.555759 5.959596 0
0.0003744 5.524393 5.958586 0
0.00037445 5.493032 5.9575 0
0.0003745 5.461677 5.956261 0
0.00037455 5.430334 5.955024 0
0.0003746 5.398992 5.953634 0
0.00037465 5.367665 5.952248 0
0.0003747 5.336345 5.950786 0
0.00037475 5.305025 5.94925 0
0.0003748 5.273713 5.94764 0
0.00037485 5.242418 5.945955 0
0.0003749 5.211124 5.944118 0
0.00037495 5.179849 5.942285 0
0.000375 5.148584 5.940379 0
0.00037505 5.180476 5.9384 1
0.0003751 5.212389 5.936505 1
0.00037515 5.244303 5.934695 1
0.0003752 5.276225 5.933048 1
0.00037525 5.308165 5.931406 1
0.0003753 5.340113 5.929848 1
0.00037535 5.372069 5.928374 1
0.0003754 5.404025 5.926983 1
0.00037545 5.435995 5.925676 1
0.0003755 5.467972 5.924452 1
0.00037555 5.499949 5.92331 1
0.0003756 5.531931 5.922252 1
0.00037565 5.563919 5.921356 1
0.0003757 5.595917 5.920462 1
0.00037575 5.627914 5.919651 1
0.0003758 5.659916 5.918922 1
0.00037585 5.691922 5.918354 1
0.0003759 5.723934 5.917788 1
0.00037595 5.755945 5.917304 1
0.000376 5.787959 5.9169 1
0.00037605 5.819976 5.916578 1
0.0003761 5.851995 5.916336 1
0.00037615 5.884015 5.916175 1
0.0003762 5.916036 5.916095 1
0.00037625 5.948056 5.916095 1
0.0003763 5.980077 5.916175 1
0.00037635 6.012097 5.916335 1
0.0003764 6.044115 5.916574 1
0.00037645 6.076131 5.916893 1
0.0003765 6.108148 5.917291 1
0.00037655 6.140159 5.917768 1
0.0003766 6.172168 5.918324 1
0.00037665 6.204177 5.918959 1
0.0003767 6.236182 5.919672 1
0.00037675 6.268184 5.920463 1
0.0003768 6.300182 5.921332 1
0.00037685 6.33217 5.922279 1
0.0003769 6.364152 5.923304 1
0.00037695 6.396135 5.924486 1
0.000377 6.428105 5.925665 1
0.00037705 6.460069 5.926921 1
0.0003771 6.492032 5.928254 1
0.00037715 6.523989 5.929664 1
0.0003772 6.555938 5.93115 1
0.00037725 6.587871 5.932712 1
0.0003773 6.619804 5.934349 1
0.00037735 6.651729 5.936143 1
0.0003774 6.683644 5.937932 1
0.00037745 6.715549 5.939796 1
0.0003775 6.684287 5.941657 0
0.00037755 6.653015 5.943514 0
0.0003776 6.621724 5.945288 0
0.00037765 6.590433 5.946979 0
0.0003777 6.559125 5.948587 0
0.00037775 6.527817 5.950114 0
0.0003778 6.4965 5.951558 0
0.00037785 6.465169 5.95292 0
0.0003779 6.433838 5.954201 0
0.00037795 6.4025 5.9554 0
0.000378 6.37115 5.956518 0
0.00037805 6.339794 5.957554 0
0.0003781 6.308434 5.95851 0
0.00037815 6.277073 5.959385 0
0.0003782 6.245704 5.960179 0
0.00037825 6.214331 5.960893 0
0.0003783 6.182954 5.961526 0
0.00037835 6.151575 5.96208 0
0.0003784 6.120196 5.962554 0
0.00037845 6.088814 5.962948 0
0.0003785 6.05743 5.963263 0
0.00037855 6.026044 5.963498 0
0.0003786 5.994657 5.963654 0
0.00037865 5.963269 5.963732 0
0.0003787 5.931881 5.963731 0
0.00037875 5.900493 5.963651 0
0.0003788 5.869106 5.963493 0
0.00037885 5.83772 5.963257 0
0.0003789 5.806335 5.962865 0
0.00037895 5.774953 5.962474 0
0.000379 5.743572 5.962005 0
0.00037905 5.712196 5.961459 0
0.0003791 5.680823 5.960836 0
0.00037915 5.649454 5.960135 0
0.0003792 5.618085 5.959359 0
0.00037925 5.58672 5.958506 0
0.0003793 5.555364 5.957576 0
0.00037935 5.524014 5.956571 0
0.0003794 5.492663 5.955489 0
0.00037945 5.461319 5.954332 0
0.0003795 5.42998 5.9531 0
0.00037955 5.398655 5.951792 0
0.0003796 5.367337 5.950409 0
0.00037965 5.336019 5.948951 0
0.0003797 5.304709 5.947419 0
0.00037975 5.273406 5.945812 0
0.0003798 5.242122 5.944131 0
0.00037985 5.210837 5.942376 0
0.0003799 5.179571 5.940547 0
0.00037995 5.148305 5.938645 0
0.00038 5.180206 5.936669 1
0.00038005 5.212119 5.934778 1
0.0003801 5.24405 5.932971 1
0.00038015 5.275982 5.931249 1
0.0003802 5.307923 5.929611 1
0.00038025 5.339872 5.928056 1
0.0003803 5.371838 5.926586 1
0.00038035 5.403803 5.925199 1
0.0003804 5.435783 5.923896 1
0.00038045 5.467762 5.922675 1
0.0003805 5.499754 5.921538 1
0.00038055 5.531751 5.920484 1
0.0003806 5.563749 5.919512 1
0.00038065 5.595756 5.918622 1
0.0003807 5.627763 5.917815 1
0.00038075 5.659775 5.91709 1
0.0003808 5.691794 5.916447 1
0.00038085 5.723812 5.915885 1
0.0003809 5.755836 5.915405 1
0.00038095 5.787861 5.915006 1
0.000381 5.819887 5.914768 1
0.00038105 5.851915 5.914531 1
0.0003811 5.883944 5.914375 1
0.00038115 5.915974 5.914298 1
0.0003812 5.948004 5.914303 1
0.00038125 5.980033 5.914387 1
0.0003813 6.012063 5.914551 1
0.00038135 6.04409 5.914795 1
0.0003814 6.076118 5.915118 1
0.00038145 6.108143 5.915521 1
0.0003815 6.140164 5.916002 1
0.00038155 6.172185 5.916563 1
0.0003816 6.204203 5.917202 1
0.00038165 6.236214 5.917919 1
0.0003817 6.268221 5.918715 1
0.00038175 6.300223 5.919589 1
0.0003818 6.332225 5.92054 1
0.00038185 6.364223 5.921569 1
0.0003819 6.396209 5.922676 1
0.00038195 6.428194 5.92386 1
0.000382 6.460174 5.925121 1
0.00038205 6.492147 5.926458 1
0.0003821 6.524113 5.927873 1
0.00038215 6.556072 5.929443 1
0.0003822 6.588014 5.93101 1
0.00038225 6.619947 5.932652 1
0.0003823 6.651881 5.93437 1
0.00038235 6.683796 5.936164 1
0.0003824 6.715701 5.938033 1
0.00038245 6.747606 5.940057 1
0.0003825 6.716332 5.942076 0
0.00038255 6.685058 5.944012 0
0.0003826 6.653773 5.945786 0
0.00038265 6.62247 5.947556 0
0.0003827 6.591159 5.949243 0
0.00038275 6.559847 5.950848 0
0.0003828 6.528527 5.952292 0
0.00038285 6.497199 5.953733 0
0.0003829 6.465863 5.955092 0
0.00038295 6.434514 5.956368 0
0.000383 6.403165 5.957564 0
0.00038305 6.371809 5.958678 0
0.0003831 6.340448 5.959711 0
0.00038315 6.309081 5.960663 0
0.0003832 6.277704 5.961534 0
0.00038325 6.246328 5.962324 0
0.0003833 6.214943 5.963034 0
0.00038335 6.183556 5.963664 0
0.0003834 6.152165 5.964213 0
0.00038345 6.120772 5.964683 0
0.0003835 6.089379 5.965074 0
0.00038355 6.057982 5.965384 0
0.0003836 6.026584 5.965616 0
0.00038365 5.995185 5.965768 0
0.0003837 5.963786 5.965842 0
0.00038375 5.932387 5.965758 0
0.0003838 5.900989 5.965675 0
0.00038385 5.869591 5.965513 0
0.0003839 5.838195 5.965273 0
0.00038395 5.806799 5.964877 0
0.000384 5.775407 5.964482 0
0.00038405 5.744017 5.964009 0
0.0003841 5.712631 5.963459 0
0.00038415 5.681247 5.962832 0
0.0003842 5.649864 5.962128 0
0.00038425 5.618484 5.961347 0
0.0003843 5.587113 5.96049 0
0.00038435 5.555747 5.959557 0
0.0003844 5.524387 5.958547 0
0.00038445 5.493026 5.957462 0
0.0003845 5.461677 5.956301 0
0.00038455 5.430334 5.955064 0
0.0003846 5.398992 5.953752 0
0.00038465 5.367656 5.952366 0
0.0003847 5.336336 5.950904 0
0.00038475 5.305015 5.949367 0
0.0003848 5.273703 5.947757 0
0.00038485 5.242399 5.945993 0
0.0003849 5.211104 5.944234 0
0.00038495 5.179819 5.942401 0
0.000385 5.148553 5.940495 0
0.00038505 5.180456 5.938515 1
0.0003851 5.212358 5.93662 1
0.00038515 5.24428 5.934809 1
0.0003852 5.276211 5.933083 1
0.00038525 5.308151 5.931441 1
0.0003853 5.340099 5.929882 1
0.00038535 5.372055 5.928408 1
0.0003854 5.404018 5.927017 1
0.00038545 5.435988 5.92571 1
0.0003855 5.467958 5.924485 1
0.00038555 5.49994 5.923344 1
0.0003856 5.531923 5.922285 1
0.00038565 5.563916 5.92131 1
0.0003857 5.595909 5.920496 1
0.00038575 5.627906 5.919685 1
0.0003858 5.659908 5.918955 1
0.00038585 5.691913 5.918388 1
0.0003859 5.723922 5.917901 1
0.00038595 5.755933 5.917416 1
0.000386 5.787949 5.917013 1
0.00038605 5.819964 5.91669 1
0.0003861 5.851982 5.916448 1
0.00038615 5.884001 5.916287 1
0.0003862 5.916021 5.916206 1
0.00038625 5.948041 5.916206 1
0.0003863 5.980061 5.916286 1
0.00038635 6.01208 5.916445 1
0.0003864 6.044098 5.916684 1
0.00038645 6.076115 5.917003 1
0.0003865 6.108131 5.9174 1
0.00038655 6.140145 5.917877 1
0.0003866 6.172156 5.918433 1
0.00038665 6.204161 5.919067 1
0.0003867 6.236162 5.91978 1
0.00038675 6.268163 5.920571 1
0.0003868 6.30016 5.92144 1
0.00038685 6.332153 5.922387 1
0.0003869 6.364135 5.923411 1
0.00038695 6.396111 5.924513 1
0.000387 6.428087 5.925772 1
0.00038705 6.46005 5.927028 1
0.0003871 6.492013 5.92836 1
0.00038715 6.523969 5.929769 1
0.0003872 6.55591 5.931255 1
0.00038725 6.587851 5.932816 1
0.0003873 6.619775 5.934454 1
0.00038735 6.651689 5.936167 1
0.0003874 6.683595 5.937956 1
0.00038745 6.7155 5.93982 1
0.0003875 6.684228 5.941759 0
0.00038755 6.652956 5.943616 0
0.0003876 6.621673 5.945389 0
0.00038765 6.590373 5.94708 0
0.0003877 6.559073 5.94861 0
0.00038775 6.527764 5.950136 0
0.0003878 6.49644 5.95158 0
0.00038785 6.465109 5.952942 0
0.0003879 6.433777 5.954222 0
0.00038795 6.402439 5.955421 0
0.000388 6.371089 5.956539 0
0.00038805 6.339734 5.957575 0
0.0003881 6.308378 5.958531 0
0.00038815 6.277013 5.959405 0
0.0003882 6.245643 5.960199 0
0.00038825 6.21427 5.960913 0
0.0003883 6.182893 5.961546 0
0.00038835 6.151514 5.9621 0
0.0003884 6.120132 5.962573 0
0.00038845 6.088748 5.962967 0
0.0003885 6.057364 5.963282 0
0.00038855 6.025978 5.963517 0
0.0003886 5.99459 5.963673 0
0.00038865 5.963203 5.96375 0
0.0003887 5.931815 5.96367 0
0.00038875 5.900427 5.963591 0
0.0003888 5.86904 5.963354 0
0.00038885 5.837655 5.963119 0
0.0003889 5.806272 5.962805 0
0.00038895 5.774891 5.962414 0
0.000389 5.74351 5.961945 0
0.00038905 5.712131 5.961399 0
0.0003891 5.680755 5.960775 0
0.00038915 5.649386 5.960075 0
0.0003892 5.618022 5.959299 0
0.00038925 5.586657 5.958445 0
0.0003893 5.555297 5.957516 0
0.00038935 5.523941 5.95651 0
0.0003894 5.492591 5.955429 0
0.00038945 5.461253 5.954272 0
0.0003895 5.429921 5.953039 0
0.00038955 5.398589 5.951732 0
0.0003896 5.367265 5.950349 0
0.00038965 5.335947 5.948891 0
0.0003897 5.304645 5.947359 0
0.00038975 5.273343 5.945752 0
0.0003898 5.242059 5.944071 0
0.00038985 5.210774 5.942316 0
0.0003899 5.179499 5.940487 0
0.00038995 5.148243 5.938585 0
0.00039 5.180145 5.936609 1
0.00039005 5.212058 5.934718 1
0.0003901 5.24398 5.932911 1
0.00039015 5.275912 5.931189 1
0.0003902 5.307853 5.92955 1
0.00039025 5.339803 5.927996 1
0.0003903 5.371769 5.926526 1
0.00039035 5.403742 5.925139 1
0.0003904 5.435722 5.923835 1
0.00039045 5.467701 5.922615 1
0.0003905 5.499694 5.921478 1
0.00039055 5.531691 5.920423 1
0.0003906 5.563689 5.919531 1
0.00039065 5.595696 5.918642 1
0.0003907 5.627708 5.917834 1
0.00039075 5.659719 5.917109 1
0.0003908 5.691734 5.916466 1
0.00039085 5.723753 5.915904 1
0.0003909 5.755777 5.915423 1
0.00039095 5.787803 5.915024 1
0.000391 5.819831 5.914706 1
0.00039105 5.85186 5.914469 1
0.0003911 5.883889 5.914313 1
0.00039115 5.91592 5.914236 1
0.0003912 5.94795 5.914241 1
0.00039125 5.97998 5.914325 1
0.0003913 6.01201 5.914489 1
0.00039135 6.044039 5.914733 1
0.0003914 6.076067 5.915056 1
0.00039145 6.108091 5.915459 1
0.0003915 6.140115 5.91594 1
0.00039155 6.172136 5.916501 1
0.0003916 6.204151 5.91714 1
0.00039165 6.236166 5.917857 1
0.0003917 6.268173 5.918653 1
0.00039175 6.30018 5.919527 1
0.0003918 6.332183 5.920479 1
0.00039185 6.36418 5.921508 1
0.0003919 6.396172 5.922614 1
0.00039195 6.428152 5.923798 1
0.000392 6.460126 5.925059 1
0.00039205 6.492092 5.926397 1
0.0003921 6.524058 5.927811 1
0.00039215 6.556009 5.929302 1
0.0003922 6.587952 5.930869 1
0.00039225 6.619895 5.932511 1
0.0003923 6.65182 5.93423 1
0.00039235 6.683745 5.936024 1
0.0003924 6.715651 5.937893 1
0.00039245 6.747547 5.939837 1
0.0003925 6.716284 5.941857 0
0.00039255 6.685001 5.943793 0
0.0003926 6.653718 5.945646 0
0.00039265 6.622425 5.947416 0
0.0003927 6.591114 5.949103 0
0.00039275 6.559795 5.950708 0
0.0003928 6.528467 5.952231 0
0.00039285 6.49714 5.953672 0
0.0003929 6.465797 5.95503 0
0.00039295 6.434455 5.956307 0
0.000393 6.403106 5.957503 0
0.00039305 6.371751 5.958617 0
0.0003931 6.34039 5.95965 0
0.00039315 6.309018 5.960601 0
0.0003932 6.277642 5.961472 0
0.00039325 6.246261 5.962263 0
0.0003933 6.214881 5.962973 0
0.00039335 6.183494 5.963603 0
0.0003934 6.152104 5.964152 0
0.00039345 6.120713 5.964622 0
0.0003935 6.089318 5.965012 0
0.00039355 6.057922 5.965323 0
0.0003936 6.026524 5.965555 0
0.00039365 5.995127 5.965707 0
0.0003937 5.963728 5.965781 0
0.00039375 5.932329 5.965776 0
0.0003938 5.90093 5.965613 0
0.00039385 5.869532 5.965373 0
0.0003939 5.838137 5.965134 0
0.00039395 5.806741 5.964816 0
0.000394 5.77535 5.964421 0
0.00039405 5.743958 5.963948 0
0.0003941 5.712572 5.963398 0
0.00039415 5.681189 5.962771 0
0.0003942 5.649809 5.962067 0
0.00039425 5.618434 5.961287 0
0.0003943 5.587063 5.96043 0
0.00039435 5.555698 5.959496 0
0.0003944 5.524337 5.958487 0
0.00039445 5.492977 5.957401 0
0.0003945 5.461628 5.95624 0
0.00039455 5.430286 5.955004 0
0.0003946 5.398944 5.953692 0
0.00039465 5.367609 5.952227 0
0.0003947 5.336281 5.950765 0
0.00039475 5.304961 5.949229 0
0.0003948 5.273658 5.947618 0
0.00039485 5.242364 5.945933 0
0.0003949 5.211079 5.944174 0
0.00039495 5.179793 5.942342 0
0.000395 5.148528 5.940435 0
0.00039505 5.180431 5.938456 1
0.0003951 5.212344 5.93656 1
0.00039515 5.244257 5.93475 1
0.0003952 5.276188 5.933024 1
0.00039525 5.308128 5.931382 1
0.0003953 5.340068 5.929823 1
0.00039535 5.372016 5.928349 1
0.0003954 5.40398 5.926958 1
0.00039545 5.435943 5.925651 1
0.0003955 5.46792 5.924427 1
0.00039555 5.499897 5.923285 1
0.0003956 5.531885 5.922227 1
0.00039565 5.563873 5.921251 1
0.0003957 5.595867 5.920358 1
0.00039575 5.627869 5.919546 1
0.0003958 5.659875 5.918817 1
0.00039585 5.691885 5.91817 1
0.0003959 5.723895 5.917604 1
0.00039595 5.75591 5.91712 1
0.000396 5.787925 5.916717 1
0.00039605 5.819944 5.916395 1
0.0003961 5.851964 5.916154 1
0.00039615 5.883984 5.915993 1
0.0003962 5.916006 5.915913 1
0.00039625 5.948027 5.915913 1
0.0003963 5.980049 5.915994 1
0.00039635 6.01207 5.916154 1
0.0003964 6.04409 5.916394 1
0.00039645 6.076107 5.916713 1
0.0003965 6.108123 5.917111 1
0.00039655 6.140135 5.917589 1
0.0003966 6.172148 5.918145 1
0.00039665 6.204158 5.91878 1
0.0003967 6.23616 5.919494 1
0.00039675 6.268159 5.920285 1
0.0003968 6.300157 5.921155 1
0.00039685 6.332151 5.922102 1
0.0003969 6.364135 5.923128 1
0.00039695 6.396118 5.92431 1
0.000397 6.42809 5.92549 1
0.00039705 6.460061 5.926746 1
0.0003971 6.492018 5.928079 1
0.00039715 6.523968 5.929489 1
0.0003972 6.555918 5.930975 1
0.00039725 6.58786 5.932538 1
0.0003973 6.619795 5.934256 1
0.00039735 6.65171 5.93597 1
0.0003974 6.683626 5.937759 1
0.00039745 6.715523 5.939624 1
0.0003975 6.684262 5.941564 0
0.00039755 6.652981 5.94342 0
0.0003976 6.6217 5.945194 0
0.00039765 6.5904 5.946885 0
0.0003977 6.559101 5.948494 0
0.00039775 6.527785 5.950021 0
0.0003978 6.496469 5.951465 0
0.00039785 6.465146 5.952828 0
0.0003979 6.433808 5.954108 0
0.00039795 6.402464 5.955308 0
0.000398 6.371121 5.956426 0
0.00039805 6.339771 5.957462 0
0.0003981 6.308411 5.958418 0
0.00039815 6.277046 5.959293 0
0.0003982 6.245677 5.960087 0
0.00039825 6.214308 5.960801 0
0.0003983 6.182933 5.961435 0
0.00039835 6.151557 5.961989 0
0.0003984 6.120178 5.962463 0
0.00039845 6.088794 5.962857 0
0.0003985 6.057409 5.963172 0
0.00039855 6.026024 5.963329 0
0.0003986 5.994638 5.963486 0
0.00039865 5.963251 5.963485 0
0.0003987 5.931864 5.963485 0
0.00039875 5.900478 5.963406 0
0.0003988 5.869093 5.963248 0
0.00039885 5.837707 5.963013 0
0.0003989 5.806324 5.9627 0
0.00039895 5.774944 5.962309 0
0.000399 5.743563 5.96184 0
0.00039905 5.712185 5.961295 0
0.0003991 5.68081 5.960672 0
0.00039915 5.649442 5.959972 0
0.0003992 5.618073 5.959196 0
0.00039925 5.586709 5.958343 0
0.0003993 5.555354 5.957414 0
0.00039935 5.524005 5.956409 0
0.0003994 5.492655 5.955249 0
0.00039945 5.461318 5.954093 0
0.0003995 5.429987 5.952861 0
0.00039955 5.398663 5.951554 0
0.0003996 5.367339 5.950093 0
0.00039965 5.336031 5.948636 0
0.0003997 5.30473 5.947105 0
0.00039975 5.273438 5.945499 0
0.0003998 5.242155 5.943819 0
0.00039985 5.210872 5.942065 0
0.0003999 5.179607 5.940237 0
0.00039995 5.148353 5.938335 0

